WOMBAT: Whitebox Oracle for Molecular Benchmarking and Attribution Testing

When a graph neural network (GNN) explainer produces an unexpected attribution on a molecule, the attribution alone cannot reveal whether the explainer has failed or the model has learned a shortcut. We introduce WOMBAT, a benchmark of 14 whitebox GNNs, each with message-passing weights set by hand to detect a specific SMARTS motif. Each model's decision rule is known by construction, providing attribution ground truth against which explainer errors can be identified and studied. We validate the models on millions of PubChem molecules and evaluate post-hoc explainers including GNNExplainer, PGExplainer, and Integrated Gradients. Guided by our qualitative analysis, we construct a model that causes Integrated Gradients to spread attribution across the graph, even though the model reliably detects the intended motif. We release the dataset, models, and evaluation code to help researchers in the development of newer XAI tools for GNNs.

==> figures/data/a49_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,0.5876520872116089
0.9802,0.5877161026000977
0.9804,0.5877800583839417
0.9806,0.5878438949584961
0.9808,0.5879077911376953
0.981,0.5879719257354736
0.9812,0.5880358219146729
0.9814,0.5880997776985168
0.9816,0.5881636738777161
0.9818,0.5882278084754944
0.982,0.5882917046546936
0.9822,0.5883556604385376
0.9824,0.5884196162223816
0.9826,0.5884835720062256
0.9828,0.5885475277900696
0.983,0.5886114835739136
0.9832,0.5886753797531128
0.9834,0.5887393355369568
0.9836,0.5888034105300903
0.9838,0.5888673663139343
0.984,0.5889313220977783
0.9842,0.5889952778816223
0.9844,0.5890592932701111
0.9846,0.5891231298446655
0.9848,0.5891870856285095
0.985,0.5892510414123535
0.9852,0.5893150568008423
0.9854,0.5893790125846863
0.9856,0.5894429683685303
0.9858,0.589506983757019
0.986,0.589570939540863
0.9862,0.5896348357200623
0.9864,0.589698851108551
0.9866,0.5897627472877502
0.9868,0.5898268222808838
0.987,0.589890718460083
0.9872,0.5899546146392822
0.9874,0.5900185704231262
0.9876,0.5900826454162598
0.9878,0.5901466012001038
0.988,0.590210497379303
0.9882,0.590274453163147
0.9884,0.5903384685516357
0.9886,0.590402364730835
0.9888,0.590466320514679
0.989,0.590530276298523
0.9892,0.5905942916870117
0.9894,0.5906582474708557
0.9896,0.5907222628593445
0.9898,0.5907862782478333
0.99,0.5908500552177429
0.9902,0.5909141302108765
0.9904,0.5909780263900757
0.9906,0.5910419821739197
0.9908,0.5911059379577637
0.991,0.5911699533462524
0.9912,0.5912339091300964
0.9914,0.5912977457046509
0.9916,0.5913618206977844
0.9918,0.5914258360862732
0.992,0.5914897918701172
0.9922,0.5915536880493164
0.9924,0.5916176438331604
0.9926,0.591681718826294
0.9928,0.5917454957962036
0.993,0.5918095111846924
0.9932,0.5918734669685364
0.9934,0.5919374227523804
0.9936,0.5920014977455139
0.9938,0.5920653343200684
0.994,0.5921292901039124
0.9942,0.5921933650970459
0.9944,0.5922573208808899
0.9946,0.5923212170600891
0.9948,0.5923851728439331
0.995,0.5924491882324219
0.9952,0.5925131440162659
0.9954,0.5925770401954651
0.9956,0.5926409959793091
0.9958,0.5927050113677979
0.996,0.5927689671516418
0.9962,0.5928329229354858
0.9964,0.5928968787193298
0.9966,0.592960774898529
0.9968,0.5930247902870178
0.997,0.5930887460708618
0.9972,0.5931527614593506
0.9974,0.5932166576385498
0.9976,0.5932807326316833
0.9978,0.5933446288108826
0.998,0.5934085249900818
0.9982,0.5934724807739258
0.9984,0.5935364365577698
0.9986,0.5936004519462585
0.9988,0.5936644077301025
0.999,0.5937283635139465
0.9992,0.5937923789024353
0.9994,0.5938562750816345
0.9996,0.5939202308654785
0.9998,0.5939842462539673


==> figures/data/a513_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,0.5949158668518066
0.9802,0.5951102375984192
0.9804,0.595304548740387
0.9806,0.5954986214637756
0.9808,0.5956928730010986
0.981,0.5958876609802246
0.9812,0.5960820317268372
0.9814,0.5962766408920288
0.9816,0.5964710116386414
0.9818,0.5966658592224121
0.982,0.5968606472015381
0.9822,0.5970552563667297
0.9824,0.5972499847412109
0.9826,0.5974447727203369
0.9828,0.5976395606994629
0.983,0.5978344082832336
0.9832,0.5980293154716492
0.9834,0.5982241630554199
0.9836,0.5984193086624146
0.9838,0.5986142754554749
0.984,0.5988094806671143
0.9842,0.5990045070648193
0.9844,0.5991997718811035
0.9846,0.5993947386741638
0.9848,0.599590003490448
0.985,0.5997852087020874
0.9852,0.5999807715415955
0.9854,0.6001761555671692
0.9856,0.6003714203834534
0.9858,0.600567102432251
0.986,0.600762665271759
0.9862,0.6009581089019775
0.9864,0.6011537313461304
0.9866,0.6013491153717041
0.9868,0.6015451550483704
0.987,0.6017407178878784
0.9872,0.601936399936676
0.9874,0.602132260799408
0.9876,0.6023281812667847
0.9878,0.6025240421295166
0.988,0.6027198433876038
0.9882,0.6029157638549805
0.9884,0.6031118035316467
0.9886,0.6033079028129578
0.9888,0.6035040020942688
0.989,0.6037000417709351
0.9892,0.6038964986801147
0.9894,0.6040925979614258
0.9896,0.6042888164520264
0.9898,0.6044854521751404
0.99,0.6046813726425171
0.9902,0.6048780083656311
0.9904,0.6050743460655212
0.9906,0.6052707433700562
0.9908,0.6054672598838806
0.991,0.6056640148162842
0.9912,0.6058605909347534
0.9914,0.6060570478439331
0.9916,0.6062538623809814
0.9918,0.6064507365226746
0.992,0.6066475510597229
0.9922,0.6068441271781921
0.9924,0.6070409417152405
0.9926,0.607238233089447
0.9928,0.6074347496032715
0.993,0.6076318621635437
0.9932,0.6078289151191711
0.9934,0.6080259084701538
0.9936,0.6082233190536499
0.9938,0.6084202527999878
0.994,0.6086174249649048
0.9942,0.6088149547576904
0.9944,0.6090121269226074
0.9946,0.609209418296814
0.9948,0.6094067692756653
0.995,0.6096042990684509
0.9952,0.6098017692565918
0.9954,0.6099990606307983
0.9956,0.610196590423584
0.9958,0.6103943586349487
0.996,0.6105918884277344
0.9962,0.6107895374298096
0.9964,0.6109872460365295
0.9966,0.6111848950386047
0.9968,0.6113828420639038
0.997,0.6115807294845581
0.9972,0.6117787957191467
0.9974,0.6119764447212219
0.9976,0.6121746897697449
0.9978,0.6123724579811096
0.998,0.6125704646110535
0.9982,0.6127685308456421
0.9984,0.6129666566848755
0.9986,0.613165020942688
0.9988,0.6133632063865662
0.999,0.6135615706443787
0.9992,0.6137599945068359
0.9994,0.6139582395553589
0.9996,0.6141564846038818
0.9998,0.6143550276756287


==> figures/data/a613_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,0.120794378221035
0.9802,0.12084699422121048
0.9804,0.12089961022138596
0.9806,0.12095214426517487
0.9808,0.12100477516651154
0.981,0.12105752527713776
0.9812,0.12111018598079681
0.9814,0.12116291373968124
0.9816,0.1212155669927597
0.9818,0.1212683692574501
0.982,0.1213211715221405
0.9822,0.12137391418218613
0.9824,0.12142668664455414
0.9826,0.12147948890924454
0.9828,0.12153232097625732
0.983,0.12158513814210892
0.9832,0.1216379925608635
0.9834,0.12169083952903748
0.9836,0.12174377590417862
0.9838,0.1217966377735138
0.984,0.12184961140155792
0.9842,0.12190254032611847
0.9844,0.1219555139541626
0.9846,0.12200843542814255
0.9848,0.12206143140792847
0.985,0.12211441993713379
0.9852,0.12216753512620926
0.9854,0.12222055345773697
0.9856,0.12227358669042587
0.9858,0.12232672423124313
0.986,0.1223798394203186
0.9862,0.12243291735649109
0.9864,0.12248604744672775
0.9866,0.12253915518522263
0.9868,0.12259241193532944
0.987,0.1226455494761467
0.9872,0.12269875407218933
0.9874,0.12275198101997375
0.9876,0.12280523777008057
0.9878,0.12285846471786499
0.988,0.12291170656681061
0.9882,0.12296497821807861
0.9884,0.1230182945728302
0.9886,0.12307164072990417
0.9888,0.12312497198581696
0.989,0.12317828834056854
0.9892,0.12323176860809326
0.9894,0.12328509986400604
0.9896,0.1233384981751442
0.9898,0.12339203804731369
0.99,0.12344537675380707
0.9902,0.12349887192249298
0.9904,0.12355232238769531
0.9906,0.12360581010580063
0.9908,0.12365932762622833
0.991,0.12371289730072021
0.9912,0.12376641482114792
0.9914,0.12381996214389801
0.9916,0.12387357652187347
0.9918,0.12392719835042953
0.992,0.1239808201789856
0.9922,0.12403441220521927
0.9924,0.12408804893493652
0.9926,0.12414178997278214
0.9928,0.12419538199901581
0.993,0.12424912303686142
0.9932,0.12430286407470703
0.9934,0.12435657531023026
0.9936,0.12441038340330124
0.9938,0.12446413934230804
0.994,0.12451792508363724
0.9942,0.124571792781353
0.9944,0.12462559342384338
0.9946,0.12467940151691437
0.9948,0.12473327666521072
0.995,0.12478717416524887
0.9952,0.1248411014676094
0.9954,0.12489493191242218
0.9956,0.12494887411594391
0.9958,0.12500286102294922
0.996,0.12505680322647095
0.9962,0.12511077523231506
0.9964,0.12516477704048157
0.9966,0.12521876394748688
0.9968,0.12527284026145935
0.997,0.12532691657543182
0.9972,0.12538105249404907
0.9974,0.12543503940105438
0.9976,0.1254892200231552
0.9978,0.1255432814359665
0.998,0.12559743225574493
0.9982,0.12565156817436218
0.9984,0.12570573389530182
0.9986,0.12575997412204742
0.9988,0.12581418454647064
0.999,0.12586843967437744
0.9992,0.12592269480228424
0.9994,0.12597693502902985
0.9996,0.12603119015693665
0.9998,0.12608550488948822


==> figures/data/atom_7_feats_gradients.csv <==
Step,Gradient
0.0,0.0
0.0002,0.0
0.0004,0.0
0.0006,0.0
0.0008,0.0
0.001,0.0
0.0012,0.0
0.0014,0.0
0.0016,0.0
0.0018,0.0
0.002,0.0
0.0022,0.0
0.0024,0.0
0.0026,0.0
0.0028,0.0
0.003,0.0
0.0032,0.0
0.0034,0.0
0.0036,0.0
0.0038,0.0
0.004,0.0
0.0042,0.0
0.0044,0.0
0.0046,0.0
0.0048,0.0
0.005,0.0
0.0052,0.0
0.0054,0.0
0.0056,0.0
0.0058,0.0
0.006,0.0
0.0062,0.0
0.0064,0.0
0.0066,0.0
0.0068,0.0
0.007,0.0
0.0072,0.0
0.0074,0.0
0.0076,0.0
0.0078,0.0
0.008,0.0
0.0082,0.0
0.0084,0.0
0.0086,0.0
0.0088,0.0
0.009,0.0
0.0092,0.0
0.0094,0.0
0.0096,0.0
0.0098,0.0
0.01,0.0
0.0102,0.0
0.0104,0.0
0.0106,0.0
0.0108,0.0
0.011,0.0
0.0112,0.0
0.0114,0.0
0.0116,0.0
0.0118,0.0
0.012,0.0
0.0122,0.0
0.0124,0.0
0.0126,0.0
0.0128,0.0
0.013,0.0
0.0132,0.0
0.0134,0.0
0.0136,0.0
0.0138,0.0
0.014,0.0
0.0142,0.0
0.0144,0.0
0.0146,0.0
0.0148,0.0
0.015,0.0
0.0152,0.0
0.0154,0.0
0.0156,0.0
0.0158,0.0
0.016,0.0
0.0162,0.0
0.0164,0.0
0.0166,0.0
0.0168,0.0
0.017,0.0
0.0172,0.0
0.0174,0.0
0.0176,0.0
0.0178,0.0
0.018,0.0
0.0182,0.0
0.0184,0.0
0.0186,0.0
0.0188,0.0
0.019,0.0
0.0192,0.0
0.0194,0.0
0.0196,0.0
0.0198,0.0
0.02,0.0
0.0202,0.0
0.0204,0.0
0.0206,0.0
0.0208,0.0
0.021,0.0
0.0212,0.0
0.0214,0.0
0.0216,0.0
0.0218,0.0
0.022,0.0
0.0222,0.0
0.0224,0.0
0.0226,0.0
0.0228,0.0
0.023,0.0
0.0232,0.0
0.0234,0.0
0.0236,0.0
0.0238,0.0
0.024,0.0
0.0242,0.0
0.0244,0.0
0.0246,0.0
0.0248,0.0
0.025,0.0
0.0252,0.0
0.0254,0.0
0.0256,0.0
0.0258,0.0
0.026,0.0
0.0262,0.0
0.0264,0.0
0.0266,0.0
0.0268,0.0
0.027,0.0
0.0272,0.0
0.0274,0.0
0.0276,0.0
0.0278,0.0
0.028,0.0
0.0282,0.0
0.0284,0.0
0.0286,0.0
0.0288,0.0
0.029,0.0
0.0292,0.0
0.0294,0.0
0.0296,0.0
0.0298,0.0
0.03,0.0
0.0302,0.0
0.0304,0.0
0.0306,0.0
0.0308,0.0
0.031,0.0
0.0312,0.0
0.0314,0.0
0.0316,0.0
0.0318,0.0
0.032,0.0
0.0322,0.0
0.0324,0.0
0.0326,0.0
0.0328,0.0
0.033,0.0
0.0332,0.0
0.0334,0.0
0.0336,0.0
0.0338,0.0
0.034,0.0
0.0342,0.0
0.0344,0.0
0.0346,0.0
0.0348,0.0
0.035,0.0
0.0352,0.0
0.0354,0.0
0.0356,0.0
0.0358,0.0
0.036,0.0
0.0362,0.0
0.0364,0.0
0.0366,0.0
0.0368,0.0
0.037,0.0
0.0372,0.0
0.0374,0.0
0.0376,0.0
0.0378,0.0
0.038,0.0
0.0382,0.0
0.0384,0.0
0.0386,0.0
0.0388,0.0
0.039,0.0
0.0392,0.0
0.0394,0.0
0.0396,0.0
0.0398,0.0
0.04,0.0
0.0402,0.0
0.0404,0.0
0.0406,0.0
0.0408,0.0
0.041,0.0
0.0412,0.0
0.0414,0.0
0.0416,0.0
0.0418,0.0
0.042,0.0
0.0422,0.0
0.0424,0.0
0.0426,0.0
0.0428,0.0
0.043,0.0
0.0432,0.0
0.0434,0.0
0.0436,0.0
0.0438,0.0
0.044,0.0
0.0442,0.0
0.0444,0.0
0.0446,0.0
0.0448,0.0
0.045,0.0
0.0452,0.0
0.0454,0.0
0.0456,0.0
0.0458,0.0
0.046,0.0
0.0462,0.0
0.0464,0.0
0.0466,0.0
0.0468,0.0
0.047,0.0
0.0472,0.0
0.0474,0.0
0.0476,0.0
0.0478,0.0
0.048,0.0
0.0482,0.0
0.0484,0.0
0.0486,0.0
0.0488,0.0
0.049,0.0
0.0492,0.0
0.0494,0.0
0.0496,0.0
0.0498,0.0
0.05,0.0
0.0502,0.0
0.0504,0.0
0.0506,0.0
0.0508,0.0
0.051,0.0
0.0512,0.0
0.0514,0.0
0.0516,0.0
0.0518,0.0
0.052,0.0
0.0522,0.0
0.0524,0.0
0.0526,0.0
0.0528,0.0
0.053,0.0
0.0532,0.0
0.0534,0.0
0.0536,0.0
0.0538,0.0
0.054,0.0
0.0542,0.0
0.0544,0.0
0.0546,0.0
0.0548,0.0
0.055,0.0
0.0552,0.0
0.0554,0.0
0.0556,0.0
0.0558,0.0
0.056,0.0
0.0562,0.0
0.0564,0.0
0.0566,0.0
0.0568,0.0
0.057,0.0
0.0572,0.0
0.0574,0.0
0.0576,0.0
0.0578,0.0
0.058,0.0
0.0582,0.0
0.0584,0.0
0.0586,0.0
0.0588,0.0
0.059,0.0
0.0592,0.0
0.0594,0.0
0.0596,0.0
0.0598,0.0
0.06,0.0
0.0602,0.0
0.0604,0.0
0.0606,0.0
0.0608,0.0
0.061,0.0
0.0612,0.0
0.0614,0.0
0.0616,0.0
0.0618,0.0
0.062,0.0
0.0622,0.0
0.0624,0.0
0.0626,0.0
0.0628,0.0
0.063,0.0
0.0632,0.0
0.0634,0.0
0.0636,0.0
0.0638,0.0
0.064,0.0
0.0642,0.0
0.0644,0.0
0.0646,0.0
0.0648,0.0
0.065,0.0
0.0652,0.0
0.0654,0.0
0.0656,0.0
0.0658,0.0
0.066,0.0
0.0662,0.0
0.0664,0.0
0.0666,0.0
0.0668,0.0
0.067,0.0
0.0672,0.0
0.0674,0.0
0.0676,0.0
0.0678,0.0
0.068,0.0
0.0682,0.0
0.0684,0.0
0.0686,0.0
0.0688,0.0
0.069,0.0
0.0692,0.0
0.0694,0.0
0.0696,0.0
0.0698,0.0
0.07,0.0
0.0702,0.0
0.0704,0.0
0.0706,0.0
0.0708,0.0
0.071,0.0
0.0712,0.0
0.0714,0.0
0.0716,0.0
0.0718,0.0
0.072,0.0
0.0722,0.0
0.0724,0.0
0.0726,0.0
0.0728,0.0
0.073,0.0
0.0732,0.0
0.0734,0.0
0.0736,0.0
0.0738,0.0
0.074,0.0
0.0742,0.0
0.0744,0.0
0.0746,0.0
0.0748,0.0
0.075,0.0
0.0752,0.0
0.0754,0.0
0.0756,0.0
0.0758,0.0
0.076,0.0
0.0762,0.0
0.0764,0.0
0.0766,0.0
0.0768,0.0
0.077,0.0
0.0772,0.0
0.0774,0.0
0.0776,0.0
0.0778,0.0
0.078,0.0
0.0782,0.0
0.0784,0.0
0.0786,0.0
0.0788,0.0
0.079,0.0
0.0792,0.0
0.0794,0.0
0.0796,0.0
0.0798,0.0
0.08,0.0
0.0802,0.0
0.0804,0.0
0.0806,0.0
0.0808,0.0
0.081,0.0
0.0812,0.0
0.0814,0.0
0.0816,0.0
0.0818,0.0
0.082,0.0
0.0822,0.0
0.0824,0.0
0.0826,0.0
0.0828,0.0
0.083,0.0
0.0832,0.0
0.0834,0.0
0.0836,0.0
0.0838,0.0
0.084,0.0
0.0842,0.0
0.0844,0.0
0.0846,0.0
0.0848,0.0
0.085,0.0
0.0852,0.0
0.0854,0.0
0.0856,0.0
0.0858,0.0
0.086,0.0
0.0862,0.0
0.0864,0.0
0.0866,0.0
0.0868,0.0
0.087,0.0
0.0872,0.0
0.0874,0.0
0.0876,0.0
0.0878,0.0
0.088,0.0
0.0882,0.0
0.0884,0.0
0.0886,0.0
0.0888,0.0
0.089,0.0
0.0892,0.0
0.0894,0.0
0.0896,0.0
0.0898,0.0
0.09,0.0
0.0902,0.0
0.0904,0.0
0.0906,0.0
0.0908,0.0
0.091,0.0
0.0912,0.0
0.0914,0.0
0.0916,0.0
0.0918,0.0
0.092,0.0
0.0922,0.0
0.0924,0.0
0.0926,0.0
0.0928,0.0
0.093,0.0
0.0932,0.0
0.0934,0.0
0.0936,0.0
0.0938,0.0
0.094,0.0
0.0942,0.0
0.0944,0.0
0.0946,0.0
0.0948,0.0
0.095,0.0
0.0952,0.0
0.0954,0.0
0.0956,0.0
0.0958,0.0
0.096,0.0
0.0962,0.0
0.0964,0.0
0.0966,0.0
0.0968,0.0
0.097,0.0
0.0972,0.0
0.0974,0.0
0.0976,0.0
0.0978,0.0
0.098,0.0
0.0982,0.0
0.0984,0.0
0.0986,0.0
0.0988,0.0
0.099,0.0
0.0992,0.0
0.0994,0.0
0.0996,0.0
0.0998,0.0
0.1,0.0
0.1002,0.0
0.1004,0.0
0.1006,0.0
0.1008,0.0
0.101,0.0
0.1012,0.0
0.1014,0.0
0.1016,0.0
0.1018,0.0
0.102,0.0
0.1022,0.0
0.1024,0.0
0.1026,0.0
0.1028,0.0
0.103,0.0
0.1032,0.0
0.1034,0.0
0.1036,0.0
0.1038,0.0
0.104,0.0
0.1042,0.0
0.1044,0.0
0.1046,0.0
0.1048,0.0
0.105,0.0
0.1052,0.0
0.1054,0.0
0.1056,0.0
0.1058,0.0
0.106,0.0
0.1062,0.0
0.1064,0.0
0.1066,0.0
0.1068,0.0
0.107,0.0
0.1072,0.0
0.1074,0.0
0.1076,0.0
0.1078,0.0
0.108,0.0
0.1082,0.0
0.1084,0.0
0.1086,0.0
0.1088,0.0
0.109,0.0
0.1092,0.0
0.1094,0.0
0.1096,0.0
0.1098,0.0
0.11,0.0
0.1102,0.0
0.1104,0.0
0.1106,0.0
0.1108,0.0
0.111,0.0
0.1112,0.0
0.1114,0.0
0.1116,0.0
0.1118,0.0
0.112,0.0
0.1122,0.0
0.1124,0.0
0.1126,0.0
0.1128,0.0
0.113,0.0
0.1132,0.0
0.1134,0.0
0.1136,0.0
0.1138,0.0
0.114,0.0
0.1142,0.0
0.1144,0.0
0.1146,0.0
0.1148,0.0
0.115,0.0
0.1152,0.0
0.1154,0.0
0.1156,0.0
0.1158,0.0
0.116,0.0
0.1162,0.0
0.1164,0.0
0.1166,0.0
0.1168,0.0
0.117,0.0
0.1172,0.0
0.1174,0.0
0.1176,0.0
0.1178,0.0
0.118,0.0
0.1182,0.0
0.1184,0.0
0.1186,0.0
0.1188,0.0
0.119,0.0
0.1192,0.0
0.1194,0.0
0.1196,0.0
0.1198,0.0
0.12,0.0
0.1202,0.0
0.1204,0.0
0.1206,0.0
0.1208,0.0
0.121,0.0
0.1212,0.0
0.1214,0.0
0.1216,0.0
0.1218,0.0
0.122,0.0
0.1222,0.0
0.1224,0.0
0.1226,0.0
0.1228,0.0
0.123,0.0
0.1232,0.0
0.1234,0.0
0.1236,0.0
0.1238,0.0
0.124,0.0
0.1242,0.0
0.1244,0.0
0.1246,0.0
0.1248,0.0
0.125,0.0
0.1252,0.0
0.1254,0.0
0.1256,0.0
0.1258,0.0
0.126,0.0
0.1262,0.0
0.1264,0.0
0.1266,0.0
0.1268,0.0
0.127,0.0
0.1272,0.0
0.1274,0.0
0.1276,0.0
0.1278,0.0
0.128,0.0
0.1282,0.0
0.1284,0.0
0.1286,0.0
0.1288,0.0
0.129,0.0
0.1292,0.0
0.1294,0.0
0.1296,0.0
0.1298,0.0
0.13,0.0
0.1302,0.0
0.1304,0.0
0.1306,0.0
0.1308,0.0
0.131,0.0
0.1312,0.0
0.1314,0.0
0.1316,0.0
0.1318,0.0
0.132,0.0
0.1322,0.0
0.1324,0.0
0.1326,0.0
0.1328,0.0
0.133,0.0
0.1332,0.0
0.1334,0.0
0.1336,0.0
0.1338,0.0
0.134,0.0
0.1342,0.0
0.1344,0.0
0.1346,0.0
0.1348,0.0
0.135,0.0
0.1352,0.0
0.1354,0.0
0.1356,0.0
0.1358,0.0
0.136,0.0
0.1362,0.0
0.1364,0.0
0.1366,0.0
0.1368,0.0
0.137,0.0
0.1372,0.0
0.1374,0.0
0.1376,0.0
0.1378,0.0
0.138,0.0
0.1382,0.0
0.1384,0.0
0.1386,0.0
0.1388,0.0
0.139,0.0
0.1392,0.0
0.1394,0.0
0.1396,0.0
0.1398,0.0
0.14,0.0
0.1402,0.0
0.1404,0.0
0.1406,0.0
0.1408,0.0
0.141,0.0
0.1412,0.0
0.1414,0.0
0.1416,0.0
0.1418,0.0
0.142,0.0
0.1422,0.0
0.1424,0.0
0.1426,0.0
0.1428,0.0
0.143,0.0
0.1432,0.0
0.1434,0.0
0.1436,0.0
0.1438,0.0
0.144,0.0
0.1442,0.0
0.1444,0.0
0.1446,0.0
0.1448,0.0
0.145,0.0
0.1452,0.0
0.1454,0.0
0.1456,0.0
0.1458,0.0
0.146,0.0
0.1462,0.0
0.1464,0.0
0.1466,0.0
0.1468,0.0
0.147,0.0
0.1472,0.0
0.1474,0.0
0.1476,0.0
0.1478,0.0
0.148,0.0
0.1482,0.0
0.1484,0.0
0.1486,0.0
0.1488,0.0
0.149,0.0
0.1492,0.0
0.1494,0.0
0.1496,0.0
0.1498,0.0
0.15,0.0
0.1502,0.0
0.1504,0.0
0.1506,0.0
0.1508,0.0
0.151,0.0
0.1512,0.0
0.1514,0.0
0.1516,0.0
0.1518,0.0
0.152,0.0
0.1522,0.0
0.1524,0.0
0.1526,0.0
0.1528,0.0
0.153,0.0
0.1532,0.0
0.1534,0.0
0.1536,0.0
0.1538,0.0
0.154,0.0
0.1542,0.0
0.1544,0.0
0.1546,0.0
0.1548,0.0
0.155,0.0
0.1552,0.0
0.1554,0.0
0.1556,0.0
0.1558,0.0
0.156,0.0
0.1562,0.0
0.1564,0.0
0.1566,0.0
0.1568,0.0
0.157,0.0
0.1572,0.0
0.1574,0.0
0.1576,0.0
0.1578,0.0
0.158,0.0
0.1582,0.0
0.1584,0.0
0.1586,0.0
0.1588,0.0
0.159,0.0
0.1592,0.0
0.1594,0.0
0.1596,0.0
0.1598,0.0
0.16,0.0
0.1602,0.0
0.1604,0.0
0.1606,0.0
0.1608,0.0
0.161,0.0
0.1612,0.0
0.1614,0.0
0.1616,0.0
0.1618,0.0
0.162,0.0
0.1622,0.0
0.1624,0.0
0.1626,0.0
0.1628,0.0
0.163,0.0
0.1632,0.0
0.1634,0.0
0.1636,0.0
0.1638,0.0
0.164,0.0
0.1642,0.0
0.1644,0.0
0.1646,0.0
0.1648,0.0
0.165,0.0
0.1652,0.0
0.1654,0.0
0.1656,0.0
0.1658,0.0
0.166,0.0
0.1662,0.0
0.1664,0.0
0.1666,0.0
0.1668,0.0
0.167,0.0
0.1672,0.0
0.1674,0.0
0.1676,0.0
0.1678,0.0
0.168,0.0
0.1682,0.0
0.1684,0.0
0.1686,0.0
0.1688,0.0
0.169,0.0
0.1692,0.0
0.1694,0.0
0.1696,0.0
0.1698,0.0
0.17,0.0
0.1702,0.0
0.1704,0.0
0.1706,0.0
0.1708,0.0
0.171,0.0
0.1712,0.0
0.1714,0.0
0.1716,0.0
0.1718,0.0
0.172,0.0
0.1722,0.0
0.1724,0.0
0.1726,0.0
0.1728,0.0
0.173,0.0
0.1732,0.0
0.1734,0.0
0.1736,0.0
0.1738,0.0
0.174,0.0
0.1742,0.0
0.1744,0.0
0.1746,0.0
0.1748,0.0
0.175,0.0
0.1752,0.0
0.1754,0.0
0.1756,0.0
0.1758,0.0
0.176,0.0
0.1762,0.0
0.1764,0.0
0.1766,0.0
0.1768,0.0
0.177,0.0
0.1772,0.0
0.1774,0.0
0.1776,0.0
0.1778,0.0
0.178,0.0
0.1782,0.0
0.1784,0.0
0.1786,0.0
0.1788,0.0
0.179,0.0
0.1792,0.0
0.1794,0.0
0.1796,0.0
0.1798,0.0
0.18,0.0
0.1802,0.0
0.1804,0.0
0.1806,0.0
0.1808,0.0
0.181,0.0
0.1812,0.0
0.1814,0.0
0.1816,0.0
0.1818,0.0
0.182,0.0
0.1822,0.0
0.1824,0.0
0.1826,0.0
0.1828,0.0
0.183,0.0
0.1832,0.0
0.1834,0.0
0.1836,0.0
0.1838,0.0
0.184,0.0
0.1842,0.0
0.1844,0.0
0.1846,0.0
0.1848,0.0
0.185,0.0
0.1852,0.0
0.1854,0.0
0.1856,0.0
0.1858,0.0
0.186,0.0
0.1862,0.0
0.1864,0.0
0.1866,0.0
0.1868,0.0
0.187,0.0
0.1872,0.0
0.1874,0.0
0.1876,0.0
0.1878,0.0
0.188,0.0
0.1882,0.0
0.1884,0.0
0.1886,0.0
0.1888,0.0
0.189,0.0
0.1892,0.0
0.1894,0.0
0.1896,0.0
0.1898,0.0
0.19,0.0
0.1902,0.0
0.1904,0.0
0.1906,0.0
0.1908,0.0
0.191,0.0
0.1912,0.0
0.1914,0.0
0.1916,0.0
0.1918,0.0
0.192,0.0
0.1922,0.0
0.1924,0.0
0.1926,0.0
0.1928,0.0
0.193,0.0
0.1932,0.0
0.1934,0.0
0.1936,0.0
0.1938,0.0
0.194,0.0
0.1942,0.0
0.1944,0.0
0.1946,0.0
0.1948,0.0
0.195,0.0
0.1952,0.0
0.1954,0.0
0.1956,0.0
0.1958,0.0
0.196,0.0
0.1962,0.0
0.1964,0.0
0.1966,0.0
0.1968,0.0
0.197,0.0
0.1972,0.0
0.1974,0.0
0.1976,0.0
0.1978,0.0
0.198,0.0
0.1982,0.0
0.1984,0.0
0.1986,0.0
0.1988,0.0
0.199,0.0
0.1992,0.0
0.1994,0.0
0.1996,0.0
0.1998,0.0
0.2,0.0
0.2002,0.0
0.2004,0.0
0.2006,0.0
0.2008,0.0
0.201,0.0
0.2012,0.0
0.2014,0.0
0.2016,0.0
0.2018,0.0
0.202,0.0
0.2022,0.0
0.2024,0.0
0.2026,0.0
0.2028,0.0
0.203,0.0
0.2032,0.0
0.2034,0.0
0.2036,0.0
0.2038,0.0
0.204,0.0
0.2042,0.0
0.2044,0.0
0.2046,0.0
0.2048,0.0
0.205,0.0
0.2052,0.0
0.2054,0.0
0.2056,0.0
0.2058,0.0
0.206,0.0
0.2062,0.0
0.2064,0.0
0.2066,0.0
0.2068,0.0
0.207,0.0
0.2072,0.0
0.2074,0.0
0.2076,0.0
0.2078,0.0
0.208,0.0
0.2082,0.0
0.2084,0.0
0.2086,0.0
0.2088,0.0
0.209,0.0
0.2092,0.0
0.2094,0.0
0.2096,0.0
0.2098,0.0
0.21,0.0
0.2102,0.0
0.2104,0.0
0.2106,0.0
0.2108,0.0
0.211,0.0
0.2112,0.0
0.2114,0.0
0.2116,0.0
0.2118,0.0
0.212,0.0
0.2122,0.0
0.2124,0.0
0.2126,0.0
0.2128,0.0
0.213,0.0
0.2132,0.0
0.2134,0.0
0.2136,0.0
0.2138,0.0
0.214,0.0
0.2142,0.0
0.2144,0.0
0.2146,0.0
0.2148,0.0
0.215,0.0
0.2152,0.0
0.2154,0.0
0.2156,0.0
0.2158,0.0
0.216,0.0
0.2162,0.0
0.2164,0.0
0.2166,0.0
0.2168,0.0
0.217,0.0
0.2172,0.0
0.2174,0.0
0.2176,0.0
0.2178,0.0
0.218,0.0
0.2182,0.0
0.2184,0.0
0.2186,0.0
0.2188,0.0
0.219,0.0
0.2192,0.0
0.2194,0.0
0.2196,0.0
0.2198,0.0
0.22,0.0
0.2202,0.0
0.2204,0.0
0.2206,0.0
0.2208,0.0
0.221,0.0
0.2212,0.0
0.2214,0.0
0.2216,0.0
0.2218,0.0
0.222,0.0
0.2222,0.0
0.2224,0.0
0.2226,0.0
0.2228,0.0
0.223,0.0
0.2232,0.0
0.2234,0.0
0.2236,0.0
0.2238,0.0
0.224,0.0
0.2242,0.0
0.2244,0.0
0.2246,0.0
0.2248,0.0
0.225,0.0
0.2252,0.0
0.2254,0.0
0.2256,0.0
0.2258,0.0
0.226,0.0
0.2262,0.0
0.2264,0.0
0.2266,0.0
0.2268,0.0
0.227,0.0
0.2272,0.0
0.2274,0.0
0.2276,0.0
0.2278,0.0
0.228,0.0
0.2282,0.0
0.2284,0.0
0.2286,0.0
0.2288,0.0
0.229,0.0
0.2292,0.0
0.2294,0.0
0.2296,0.0
0.2298,0.0
0.23,0.0
0.2302,0.0
0.2304,0.0
0.2306,0.0
0.2308,0.0
0.231,0.0
0.2312,0.0
0.2314,0.0
0.2316,0.0
0.2318,0.0
0.232,0.0
0.2322,0.0
0.2324,0.0
0.2326,0.0
0.2328,0.0
0.233,0.0
0.2332,0.0
0.2334,0.0
0.2336,0.0
0.2338,0.0
0.234,0.0
0.2342,0.0
0.2344,0.0
0.2346,0.0
0.2348,0.0
0.235,0.0
0.2352,0.0
0.2354,0.0
0.2356,0.0
0.2358,0.0
0.236,0.0
0.2362,0.0
0.2364,0.0
0.2366,0.0
0.2368,0.0
0.237,0.0
0.2372,0.0
0.2374,0.0
0.2376,0.0
0.2378,0.0
0.238,0.0
0.2382,0.0
0.2384,0.0
0.2386,0.0
0.2388,0.0
0.239,0.0
0.2392,0.0
0.2394,0.0
0.2396,0.0
0.2398,0.0
0.24,0.0
0.2402,0.0
0.2404,0.0
0.2406,0.0
0.2408,0.0
0.241,0.0
0.2412,0.0
0.2414,0.0
0.2416,0.0
0.2418,0.0
0.242,0.0
0.2422,0.0
0.2424,0.0
0.2426,0.0
0.2428,0.0
0.243,0.0
0.2432,0.0
0.2434,0.0
0.2436,0.0
0.2438,0.0
0.244,0.0
0.2442,0.0
0.2444,0.0
0.2446,0.0
0.2448,0.0
0.245,0.0
0.2452,0.0
0.2454,0.0
0.2456,0.0
0.2458,0.0
0.246,0.0
0.2462,0.0
0.2464,0.0
0.2466,0.0
0.2468,0.0
0.247,0.0
0.2472,0.0
0.2474,0.0
0.2476,0.0
0.2478,0.0
0.248,0.0
0.2482,0.0
0.2484,0.0
0.2486,0.0
0.2488,0.0
0.249,0.0
0.2492,0.0
0.2494,0.0
0.2496,0.0
0.2498,0.0
0.25,0.0
0.2502,0.0
0.2504,0.0
0.2506,0.0
0.2508,0.0
0.251,0.0
0.2512,0.0
0.2514,0.0
0.2516,0.0
0.2518,0.0
0.252,0.0
0.2522,0.0
0.2524,0.0
0.2526,0.0
0.2528,0.0
0.253,0.0
0.2532,0.0
0.2534,0.0
0.2536,0.0
0.2538,0.0
0.254,0.0
0.2542,0.0
0.2544,0.0
0.2546,0.0
0.2548,0.0
0.255,0.0
0.2552,0.0
0.2554,0.0
0.2556,0.0
0.2558,0.0
0.256,0.0
0.2562,0.0
0.2564,0.0
0.2566,0.0
0.2568,0.0
0.257,0.0
0.2572,0.0
0.2574,0.0
0.2576,0.0
0.2578,0.0
0.258,0.0
0.2582,0.0
0.2584,0.0
0.2586,0.0
0.2588,0.0
0.259,0.0
0.2592,0.0
0.2594,0.0
0.2596,0.0
0.2598,0.0
0.26,0.0
0.2602,0.0
0.2604,0.0
0.2606,0.0
0.2608,0.0
0.261,0.0
0.2612,0.0
0.2614,0.0
0.2616,0.0
0.2618,0.0
0.262,0.0
0.2622,0.0
0.2624,0.0
0.2626,0.0
0.2628,0.0
0.263,0.0
0.2632,0.0
0.2634,0.0
0.2636,0.0
0.2638,0.0
0.264,0.0
0.2642,0.0
0.2644,0.0
0.2646,0.0
0.2648,0.0
0.265,0.0
0.2652,0.0
0.2654,0.0
0.2656,0.0
0.2658,0.0
0.266,0.0
0.2662,0.0
0.2664,0.0
0.2666,0.0
0.2668,0.0
0.267,0.0
0.2672,0.0
0.2674,0.0
0.2676,0.0
0.2678,0.0
0.268,0.0
0.2682,0.0
0.2684,0.0
0.2686,0.0
0.2688,0.0
0.269,0.0
0.2692,0.0
0.2694,0.0
0.2696,0.0
0.2698,0.0
0.27,0.0
0.2702,0.0
0.2704,0.0
0.2706,0.0
0.2708,0.0
0.271,0.0
0.2712,0.0
0.2714,0.0
0.2716,0.0
0.2718,0.0
0.272,0.0
0.2722,0.0
0.2724,0.0
0.2726,0.0
0.2728,0.0
0.273,0.0
0.2732,0.0
0.2734,0.0
0.2736,0.0
0.2738,0.0
0.274,0.0
0.2742,0.0
0.2744,0.0
0.2746,0.0
0.2748,0.0
0.275,0.0
0.2752,0.0
0.2754,0.0
0.2756,0.0
0.2758,0.0
0.276,0.0
0.2762,0.0
0.2764,0.0
0.2766,0.0
0.2768,0.0
0.277,0.0
0.2772,0.0
0.2774,0.0
0.2776,0.0
0.2778,0.0
0.278,0.0
0.2782,0.0
0.2784,0.0
0.2786,0.0
0.2788,0.0
0.279,0.0
0.2792,0.0
0.2794,0.0
0.2796,0.0
0.2798,0.0
0.28,0.0
0.2802,0.0
0.2804,0.0
0.2806,0.0
0.2808,0.0
0.281,0.0
0.2812,0.0
0.2814,0.0
0.2816,0.0
0.2818,0.0
0.282,0.0
0.2822,0.0
0.2824,0.0
0.2826,0.0
0.2828,0.0
0.283,0.0
0.2832,0.0
0.2834,0.0
0.2836,0.0
0.2838,0.0
0.284,0.0
0.2842,0.0
0.2844,0.0
0.2846,0.0
0.2848,0.0
0.285,0.0
0.2852,0.0
0.2854,0.0
0.2856,0.0
0.2858,0.0
0.286,0.0
0.2862,0.0
0.2864,0.0
0.2866,0.0
0.2868,0.0
0.287,0.0
0.2872,0.0
0.2874,0.0
0.2876,0.0
0.2878,0.0
0.288,0.0
0.2882,0.0
0.2884,0.0
0.2886,0.0
0.2888,0.0
0.289,0.0
0.2892,0.0
0.2894,0.0
0.2896,0.0
0.2898,0.0
0.29,0.0
0.2902,0.0
0.2904,0.0
0.2906,0.0
0.2908,0.0
0.291,0.0
0.2912,0.0
0.2914,0.0
0.2916,0.0
0.2918,0.0
0.292,0.0
0.2922,0.0
0.2924,0.0
0.2926,0.0
0.2928,0.0
0.293,0.0
0.2932,0.0
0.2934,0.0
0.2936,0.0
0.2938,0.0
0.294,0.0
0.2942,0.0
0.2944,0.0
0.2946,0.0
0.2948,0.0
0.295,0.0
0.2952,0.0
0.2954,0.0
0.2956,0.0
0.2958,0.0
0.296,0.0
0.2962,0.0
0.2964,0.0
0.2966,0.0
0.2968,0.0
0.297,0.0
0.2972,0.0
0.2974,0.0
0.2976,0.0
0.2978,0.0
0.298,0.0
0.2982,0.0
0.2984,0.0
0.2986,0.0
0.2988,0.0
0.299,0.0
0.2992,0.0
0.2994,0.0
0.2996,0.0
0.2998,0.0
0.3,0.0
0.3002,0.0
0.3004,0.0
0.3006,0.0
0.3008,0.0
0.301,0.0
0.3012,0.0
0.3014,0.0
0.3016,0.0
0.3018,0.0
0.302,0.0
0.3022,0.0
0.3024,0.0
0.3026,0.0
0.3028,0.0
0.303,0.0
0.3032,0.0
0.3034,0.0
0.3036,0.0
0.3038,0.0
0.304,0.0
0.3042,0.0
0.3044,0.0
0.3046,0.0
0.3048,0.0
0.305,0.0
0.3052,0.0
0.3054,0.0
0.3056,0.0
0.3058,0.0
0.306,0.0
0.3062,0.0
0.3064,0.0
0.3066,0.0
0.3068,0.0
0.307,0.0
0.3072,0.0
0.3074,0.0
0.3076,0.0
0.3078,0.0
0.308,0.0
0.3082,0.0
0.3084,0.0
0.3086,0.0
0.3088,0.0
0.309,0.0
0.3092,0.0
0.3094,0.0
0.3096,0.0
0.3098,0.0
0.31,0.0
0.3102,0.0
0.3104,0.0
0.3106,0.0
0.3108,0.0
0.311,0.0
0.3112,0.0
0.3114,0.0
0.3116,0.0
0.3118,0.0
0.312,0.0
0.3122,0.0
0.3124,0.0
0.3126,0.0
0.3128,0.0
0.313,0.0
0.3132,0.0
0.3134,0.0
0.3136,0.0
0.3138,0.0
0.314,0.0
0.3142,0.0
0.3144,0.0
0.3146,0.0
0.3148,0.0
0.315,0.0
0.3152,0.0
0.3154,0.0
0.3156,0.0
0.3158,0.0
0.316,0.0
0.3162,0.0
0.3164,0.0
0.3166,0.0
0.3168,0.0
0.317,0.0
0.3172,0.0
0.3174,0.0
0.3176,0.0
0.3178,0.0
0.318,0.0
0.3182,0.0
0.3184,0.0
0.3186,0.0
0.3188,0.0
0.319,0.0
0.3192,0.0
0.3194,0.0
0.3196,0.0
0.3198,0.0
0.32,0.0
0.3202,0.0
0.3204,0.0
0.3206,0.0
0.3208,0.0
0.321,0.0
0.3212,0.0
0.3214,0.0
0.3216,0.0
0.3218,0.0
0.322,0.0
0.3222,0.0
0.3224,0.0
0.3226,0.0
0.3228,0.0
0.323,0.0
0.3232,0.0
0.3234,0.0
0.3236,0.0
0.3238,0.0
0.324,0.0
0.3242,0.0
0.3244,0.0
0.3246,0.0
0.3248,0.0
0.325,0.0
0.3252,0.0
0.3254,0.0
0.3256,0.0
0.3258,0.0
0.326,0.0
0.3262,0.0
0.3264,0.0
0.3266,0.0
0.3268,0.0
0.327,0.0
0.3272,0.0
0.3274,0.0
0.3276,0.0
0.3278,0.0
0.328,0.0
0.3282,0.0
0.3284,0.0
0.3286,0.0
0.3288,0.0
0.329,0.0
0.3292,0.0
0.3294,0.0
0.3296,0.0
0.3298,0.0
0.33,0.0
0.3302,0.0
0.3304,0.0
0.3306,0.0
0.3308,0.0
0.331,0.0
0.3312,0.0
0.3314,0.0
0.3316,0.0
0.3318,0.0
0.332,0.0
0.3322,0.0
0.3324,0.0
0.3326,0.0
0.3328,0.0
0.333,0.0
0.3332,0.0
0.3334,0.0
0.3336,0.0
0.3338,0.0
0.334,0.0
0.3342,0.0
0.3344,0.0
0.3346,0.0
0.3348,0.0
0.335,0.0
0.3352,0.0
0.3354,0.0
0.3356,0.0
0.3358,0.0
0.336,0.0
0.3362,0.0
0.3364,0.0
0.3366,0.0
0.3368,0.0
0.337,0.0
0.3372,0.0
0.3374,0.0
0.3376,0.0
0.3378,0.0
0.338,0.0
0.3382,0.0
0.3384,0.0
0.3386,0.0
0.3388,0.0
0.339,0.0
0.3392,0.0
0.3394,0.0
0.3396,0.0
0.3398,0.0
0.34,0.0
0.3402,0.0
0.3404,0.0
0.3406,0.0
0.3408,0.0
0.341,0.0
0.3412,0.0
0.3414,0.0
0.3416,0.0
0.3418,0.0
0.342,0.0
0.3422,0.0
0.3424,0.0
0.3426,0.0
0.3428,0.0
0.343,0.0
0.3432,0.0
0.3434,0.0
0.3436,0.0
0.3438,0.0
0.344,0.0
0.3442,0.0
0.3444,0.0
0.3446,0.0
0.3448,0.0
0.345,0.0
0.3452,0.0
0.3454,0.0
0.3456,0.0
0.3458,0.0
0.346,0.0
0.3462,0.0
0.3464,0.0
0.3466,0.0
0.3468,0.0
0.347,0.0
0.3472,0.0
0.3474,0.0
0.3476,0.0
0.3478,0.0
0.348,0.0
0.3482,0.0
0.3484,0.0
0.3486,0.0
0.3488,0.0
0.349,0.0
0.3492,0.0
0.3494,0.0
0.3496,0.0
0.3498,0.0
0.35,0.0
0.3502,0.0
0.3504,0.0
0.3506,0.0
0.3508,0.0
0.351,0.0
0.3512,0.0
0.3514,0.0
0.3516,0.0
0.3518,0.0
0.352,0.0
0.3522,0.0
0.3524,0.0
0.3526,0.0
0.3528,0.0
0.353,0.0
0.3532,0.0
0.3534,0.0
0.3536,0.0
0.3538,0.0
0.354,0.0
0.3542,0.0
0.3544,0.0
0.3546,0.0
0.3548,0.0
0.355,0.0
0.3552,0.0
0.3554,0.0
0.3556,0.0
0.3558,0.0
0.356,0.0
0.3562,0.0
0.3564,0.0
0.3566,0.0
0.3568,0.0
0.357,0.0
0.3572,0.0
0.3574,0.0
0.3576,0.0
0.3578,0.0
0.358,0.0
0.3582,0.0
0.3584,0.0
0.3586,0.0
0.3588,0.0
0.359,0.0
0.3592,0.0
0.3594,0.0
0.3596,0.0
0.3598,0.0
0.36,0.0
0.3602,0.0
0.3604,0.0
0.3606,0.0
0.3608,0.0
0.361,0.0
0.3612,0.0
0.3614,0.0
0.3616,0.0
0.3618,0.0
0.362,0.0
0.3622,0.0
0.3624,0.0
0.3626,0.0
0.3628,0.0
0.363,0.0
0.3632,0.0
0.3634,0.0
0.3636,0.0
0.3638,0.0
0.364,0.0
0.3642,0.0
0.3644,0.0
0.3646,0.0
0.3648,0.0
0.365,0.0
0.3652,0.0
0.3654,0.0
0.3656,0.0
0.3658,0.0
0.366,0.0
0.3662,0.0
0.3664,0.0
0.3666,0.0
0.3668,0.0
0.367,0.0
0.3672,0.0
0.3674,0.0
0.3676,0.0
0.3678,0.0
0.368,0.0
0.3682,0.0
0.3684,0.0
0.3686,0.0
0.3688,0.0
0.369,0.0
0.3692,0.0
0.3694,0.0
0.3696,0.0
0.3698,0.0
0.37,0.0
0.3702,0.0
0.3704,0.0
0.3706,0.0
0.3708,0.0
0.371,0.0
0.3712,0.0
0.3714,0.0
0.3716,0.0
0.3718,0.0
0.372,0.0
0.3722,0.0
0.3724,0.0
0.3726,0.0
0.3728,0.0
0.373,0.0
0.3732,0.0
0.3734,0.0
0.3736,0.0
0.3738,0.0
0.374,0.0
0.3742,0.0
0.3744,0.0
0.3746,0.0
0.3748,0.0
0.375,0.0
0.3752,0.0
0.3754,0.0
0.3756,0.0
0.3758,0.0
0.376,0.0
0.3762,0.0
0.3764,0.0
0.3766,0.0
0.3768,0.0
0.377,0.0
0.3772,0.0
0.3774,0.0
0.3776,0.0
0.3778,0.0
0.378,0.0
0.3782,0.0
0.3784,0.0
0.3786,0.0
0.3788,0.0
0.379,0.0
0.3792,0.0
0.3794,0.0
0.3796,0.0
0.3798,0.0
0.38,0.0
0.3802,0.0
0.3804,0.0
0.3806,0.0
0.3808,0.0
0.381,0.0
0.3812,0.0
0.3814,0.0
0.3816,0.0
0.3818,0.0
0.382,0.0
0.3822,0.0
0.3824,0.0
0.3826,0.0
0.3828,0.0
0.383,0.0
0.3832,0.0
0.3834,0.0
0.3836,0.0
0.3838,0.0
0.384,0.0
0.3842,0.0
0.3844,0.0
0.3846,0.0
0.3848,0.0
0.385,0.0
0.3852,0.0
0.3854,0.0
0.3856,0.0
0.3858,0.0
0.386,0.0
0.3862,0.0
0.3864,0.0
0.3866,0.0
0.3868,0.0
0.387,0.0
0.3872,0.0
0.3874,0.0
0.3876,0.0
0.3878,0.0
0.388,0.0
0.3882,0.0
0.3884,0.0
0.3886,0.0
0.3888,0.0
0.389,0.0
0.3892,0.0
0.3894,0.0
0.3896,0.0
0.3898,0.0
0.39,0.0
0.3902,0.0
0.3904,0.0
0.3906,0.0
0.3908,0.0
0.391,0.0
0.3912,0.0
0.3914,0.0
0.3916,0.0
0.3918,0.0
0.392,0.0
0.3922,0.0
0.3924,0.0
0.3926,0.0
0.3928,0.0
0.393,0.0
0.3932,0.0
0.3934,0.0
0.3936,0.0
0.3938,0.0
0.394,0.0
0.3942,0.0
0.3944,0.0
0.3946,0.0
0.3948,0.0
0.395,0.0
0.3952,0.0
0.3954,0.0
0.3956,0.0
0.3958,0.0
0.396,0.0
0.3962,0.0
0.3964,0.0
0.3966,0.0
0.3968,0.0
0.397,0.0
0.3972,0.0
0.3974,0.0
0.3976,0.0
0.3978,0.0
0.398,0.0
0.3982,0.0
0.3984,0.0
0.3986,0.0
0.3988,0.0
0.399,0.0
0.3992,0.0
0.3994,0.0
0.3996,0.0
0.3998,0.0
0.4,0.0
0.4002,0.0
0.4004,0.0
0.4006,0.0
0.4008,0.0
0.401,0.0
0.4012,0.0
0.4014,0.0
0.4016,0.0
0.4018,0.0
0.402,0.0
0.4022,0.0
0.4024,0.0
0.4026,0.0
0.4028,0.0
0.403,0.0
0.4032,0.0
0.4034,0.0
0.4036,0.0
0.4038,0.0
0.404,0.0
0.4042,0.0
0.4044,0.0
0.4046,0.0
0.4048,0.0
0.405,0.0
0.4052,0.0
0.4054,0.0
0.4056,0.0
0.4058,0.0
0.406,0.0
0.4062,0.0
0.4064,0.0
0.4066,0.0
0.4068,0.0
0.407,0.0
0.4072,0.0
0.4074,0.0
0.4076,0.0
0.4078,0.0
0.408,0.0
0.4082,0.0
0.4084,0.0
0.4086,0.0
0.4088,0.0
0.409,0.0
0.4092,0.0
0.4094,0.0
0.4096,0.0
0.4098,0.0
0.41,0.0
0.4102,0.0
0.4104,0.0
0.4106,0.0
0.4108,0.0
0.411,0.0
0.4112,0.0
0.4114,0.0
0.4116,0.0
0.4118,0.0
0.412,0.0
0.4122,0.0
0.4124,0.0
0.4126,0.0
0.4128,0.0
0.413,0.0
0.4132,0.0
0.4134,0.0
0.4136,0.0
0.4138,0.0
0.414,0.0
0.4142,0.0
0.4144,0.0
0.4146,0.0
0.4148,0.0
0.415,0.0
0.4152,0.0
0.4154,0.0
0.4156,0.0
0.4158,0.0
0.416,0.0
0.4162,0.0
0.4164,0.0
0.4166,0.0
0.4168,0.0
0.417,0.0
0.4172,0.0
0.4174,0.0
0.4176,0.0
0.4178,0.0
0.418,0.0
0.4182,0.0
0.4184,0.0
0.4186,0.0
0.4188,0.0
0.419,0.0
0.4192,0.0
0.4194,0.0
0.4196,0.0
0.4198,0.0
0.42,0.0
0.4202,0.0
0.4204,0.0
0.4206,0.0
0.4208,0.0
0.421,0.0
0.4212,0.0
0.4214,0.0
0.4216,0.0
0.4218,0.0
0.422,0.0
0.4222,0.0
0.4224,0.0
0.4226,0.0
0.4228,0.0
0.423,0.0
0.4232,0.0
0.4234,0.0
0.4236,0.0
0.4238,0.0
0.424,0.0
0.4242,0.0
0.4244,0.0
0.4246,0.0
0.4248,0.0
0.425,0.0
0.4252,0.0
0.4254,0.0
0.4256,0.0
0.4258,0.0
0.426,0.0
0.4262,0.0
0.4264,0.0
0.4266,0.0
0.4268,0.0
0.427,0.0
0.4272,0.0
0.4274,0.0
0.4276,0.0
0.4278,0.0
0.428,0.0
0.4282,0.0
0.4284,0.0
0.4286,0.0
0.4288,0.0
0.429,0.0
0.4292,0.0
0.4294,0.0
0.4296,0.0
0.4298,0.0
0.43,0.0
0.4302,0.0
0.4304,0.0
0.4306,0.0
0.4308,0.0
0.431,0.0
0.4312,0.0
0.4314,0.0
0.4316,0.0
0.4318,0.0
0.432,0.0
0.4322,0.0
0.4324,0.0
0.4326,0.0
0.4328,0.0
0.433,0.0
0.4332,0.0
0.4334,0.0
0.4336,0.0
0.4338,0.0
0.434,0.0
0.4342,0.0
0.4344,0.0
0.4346,0.0
0.4348,0.0
0.435,0.0
0.4352,0.0
0.4354,0.0
0.4356,0.0
0.4358,0.0
0.436,0.0
0.4362,0.0
0.4364,0.0
0.4366,0.0
0.4368,0.0
0.437,0.0
0.4372,0.0
0.4374,0.0
0.4376,0.0
0.4378,0.0
0.438,0.0
0.4382,0.0
0.4384,0.0
0.4386,0.0
0.4388,0.0
0.439,0.0
0.4392,0.0
0.4394,0.0
0.4396,0.0
0.4398,0.0
0.44,0.0
0.4402,0.0
0.4404,0.0
0.4406,0.0
0.4408,0.0
0.441,0.0
0.4412,0.0
0.4414,0.0
0.4416,0.0
0.4418,0.0
0.442,0.0
0.4422,0.0
0.4424,0.0
0.4426,0.0
0.4428,0.0
0.443,0.0
0.4432,0.0
0.4434,0.0
0.4436,0.0
0.4438,0.0
0.444,0.0
0.4442,0.0
0.4444,0.0
0.4446,0.0
0.4448,0.0
0.445,0.0
0.4452,0.0
0.4454,0.0
0.4456,0.0
0.4458,0.0
0.446,0.0
0.4462,0.0
0.4464,0.0
0.4466,0.0
0.4468,0.0
0.447,0.0
0.4472,0.0
0.4474,0.0
0.4476,0.0
0.4478,0.0
0.448,0.0
0.4482,0.0
0.4484,0.0
0.4486,0.0
0.4488,0.0
0.449,0.0
0.4492,0.0
0.4494,0.0
0.4496,0.0
0.4498,0.0
0.45,0.0
0.4502,0.0
0.4504,0.0
0.4506,0.0
0.4508,0.0
0.451,0.0
0.4512,0.0
0.4514,0.0
0.4516,0.0
0.4518,0.0
0.452,0.0
0.4522,0.0
0.4524,0.0
0.4526,0.0
0.4528,0.0
0.453,0.0
0.4532,0.0
0.4534,0.0
0.4536,0.0
0.4538,0.0
0.454,0.0
0.4542,0.0
0.4544,0.0
0.4546,0.0
0.4548,0.0
0.455,0.0
0.4552,0.0
0.4554,0.0
0.4556,0.0
0.4558,0.0
0.456,0.0
0.4562,0.0
0.4564,0.0
0.4566,0.0
0.4568,0.0
0.457,0.0
0.4572,0.0
0.4574,0.0
0.4576,0.0
0.4578,0.0
0.458,0.0
0.4582,0.0
0.4584,0.0
0.4586,0.0
0.4588,0.0
0.459,0.0
0.4592,0.0
0.4594,0.0
0.4596,0.0
0.4598,0.0
0.46,0.0
0.4602,0.0
0.4604,0.0
0.4606,0.0
0.4608,0.0
0.461,0.0
0.4612,0.0
0.4614,0.0
0.4616,0.0
0.4618,0.0
0.462,0.0
0.4622,0.0
0.4624,0.0
0.4626,0.0
0.4628,0.0
0.463,0.0
0.4632,0.0
0.4634,0.0
0.4636,0.0
0.4638,0.0
0.464,0.0
0.4642,0.0
0.4644,0.0
0.4646,0.0
0.4648,0.0
0.465,0.0
0.4652,0.0
0.4654,0.0
0.4656,0.0
0.4658,0.0
0.466,0.0
0.4662,0.0
0.4664,0.0
0.4666,0.0
0.4668,0.0
0.467,0.0
0.4672,0.0
0.4674,0.0
0.4676,0.0
0.4678,0.0
0.468,0.0
0.4682,0.0
0.4684,0.0
0.4686,0.0
0.4688,0.0
0.469,0.0
0.4692,0.0
0.4694,0.0
0.4696,0.0
0.4698,0.0
0.47,0.0
0.4702,0.0
0.4704,0.0
0.4706,0.0
0.4708,0.0
0.471,0.0
0.4712,0.0
0.4714,0.0
0.4716,0.0
0.4718,0.0
0.472,0.0
0.4722,0.0
0.4724,0.0
0.4726,0.0
0.4728,0.0
0.473,0.0
0.4732,0.0
0.4734,0.0
0.4736,0.0
0.4738,0.0
0.474,0.0
0.4742,0.0
0.4744,0.0
0.4746,0.0
0.4748,0.0
0.475,0.0
0.4752,0.0
0.4754,0.0
0.4756,0.0
0.4758,0.0
0.476,0.0
0.4762,0.0
0.4764,0.0
0.4766,0.0
0.4768,0.0
0.477,0.0
0.4772,0.0
0.4774,0.0
0.4776,0.0
0.4778,0.0
0.478,0.0
0.4782,0.0
0.4784,0.0
0.4786,0.0
0.4788,0.0
0.479,0.0
0.4792,0.0
0.4794,0.0
0.4796,0.0
0.4798,0.0
0.48,0.0
0.4802,0.0
0.4804,0.0
0.4806,0.0
0.4808,0.0
0.481,0.0
0.4812,0.0
0.4814,0.0
0.4816,0.0
0.4818,0.0
0.482,0.0
0.4822,0.0
0.4824,0.0
0.4826,0.0
0.4828,0.0
0.483,0.0
0.4832,0.0
0.4834,0.0
0.4836,0.0
0.4838,0.0
0.484,0.0
0.4842,0.0
0.4844,0.0
0.4846,0.0
0.4848,0.0
0.485,0.0
0.4852,0.0
0.4854,0.0
0.4856,0.0
0.4858,0.0
0.486,0.0
0.4862,0.0
0.4864,0.0
0.4866,0.0
0.4868,0.0
0.487,0.0
0.4872,0.0
0.4874,0.0
0.4876,0.0
0.4878,0.0
0.488,0.0
0.4882,0.0
0.4884,0.0
0.4886,0.0
0.4888,0.0
0.489,0.0
0.4892,0.0
0.4894,0.0
0.4896,0.0
0.4898,0.0
0.49,0.0
0.4902,0.0
0.4904,0.0
0.4906,0.0
0.4908,0.0
0.491,0.0
0.4912,0.0
0.4914,0.0
0.4916,0.0
0.4918,0.0
0.492,0.0
0.4922,0.0
0.4924,0.0
0.4926,0.0
0.4928,0.0
0.493,0.0
0.4932,0.0
0.4934,0.0
0.4936,0.0
0.4938,0.0
0.494,0.0
0.4942,0.0
0.4944,0.0
0.4946,0.0
0.4948,0.0
0.495,0.0
0.4952,0.0
0.4954,0.0
0.4956,0.0
0.4958,0.0
0.496,0.0
0.4962,0.0
0.4964,0.0
0.4966,0.0
0.4968,0.0
0.497,0.0
0.4972,0.0
0.4974,0.0
0.4976,0.0
0.4978,0.0
0.498,0.0
0.4982,0.0
0.4984,0.0
0.4986,0.0
0.4988,0.0
0.499,0.0
0.4992,0.0
0.4994,0.0
0.4996,0.0
0.4998,0.0
0.5,0.0
0.5002,0.0
0.5004,0.0
0.5006,0.0
0.5008,0.0
0.501,0.0
0.5012,0.0
0.5014,0.0
0.5016,0.0
0.5018,0.0
0.502,0.0
0.5022,0.0
0.5024,0.0
0.5026,0.0
0.5028,0.0
0.503,0.0
0.5032,0.0
0.5034,0.0
0.5036,0.0
0.5038,0.0
0.504,0.0
0.5042,0.0
0.5044,0.0
0.5046,0.0
0.5048,0.0
0.505,0.0
0.5052,0.0
0.5054,0.0
0.5056,0.0
0.5058,0.0
0.506,0.0
0.5062,0.0
0.5064,0.0
0.5066,0.0
0.5068,0.0
0.507,0.0
0.5072,0.0
0.5074,0.0
0.5076,0.0
0.5078,0.0
0.508,0.0
0.5082,0.0
0.5084,0.0
0.5086,0.0
0.5088,0.0
0.509,0.0
0.5092,0.0
0.5094,0.0
0.5096,0.0
0.5098,0.0
0.51,0.0
0.5102,0.0
0.5104,0.0
0.5106,0.0
0.5108,0.0
0.511,0.0
0.5112,0.0
0.5114,0.0
0.5116,0.0
0.5118,0.0
0.512,0.0
0.5122,0.0
0.5124,0.0
0.5126,0.0
0.5128,0.0
0.513,0.0
0.5132,0.0
0.5134,0.0
0.5136,0.0
0.5138,0.0
0.514,0.0
0.5142,0.0
0.5144,0.0
0.5146,0.0
0.5148,0.0
0.515,0.0
0.5152,0.0
0.5154,0.0
0.5156,0.0
0.5158,0.0
0.516,0.0
0.5162,0.0
0.5164,0.0
0.5166,0.0
0.5168,0.0
0.517,0.0
0.5172,0.0
0.5174,0.0
0.5176,0.0
0.5178,0.0
0.518,0.0
0.5182,0.0
0.5184,0.0
0.5186,0.0
0.5188,0.0
0.519,0.0
0.5192,0.0
0.5194,0.0
0.5196,0.0
0.5198,0.0
0.52,0.0
0.5202,0.0
0.5204,0.0
0.5206,0.0
0.5208,0.0
0.521,0.0
0.5212,0.0
0.5214,0.0
0.5216,0.0
0.5218,0.0
0.522,0.0
0.5222,0.0
0.5224,0.0
0.5226,0.0
0.5228,0.0
0.523,0.0
0.5232,0.0
0.5234,0.0
0.5236,0.0
0.5238,0.0
0.524,0.0
0.5242,0.0
0.5244,0.0
0.5246,0.0
0.5248,0.0
0.525,0.0
0.5252,0.0
0.5254,0.0
0.5256,0.0
0.5258,0.0
0.526,0.0
0.5262,0.0
0.5264,0.0
0.5266,0.0
0.5268,0.0
0.527,0.0
0.5272,0.0
0.5274,0.0
0.5276,0.0
0.5278,0.0
0.528,0.0
0.5282,0.0
0.5284,0.0
0.5286,0.0
0.5288,0.0
0.529,0.0
0.5292,0.0
0.5294,0.0
0.5296,0.0
0.5298,0.0
0.53,0.0
0.5302,0.0
0.5304,0.0
0.5306,0.0
0.5308,0.0
0.531,0.0
0.5312,0.0
0.5314,0.0
0.5316,0.0
0.5318,0.0
0.532,0.0
0.5322,0.0
0.5324,0.0
0.5326,0.0
0.5328,0.0
0.533,0.0
0.5332,0.0
0.5334,0.0
0.5336,0.0
0.5338,0.0
0.534,0.0
0.5342,0.0
0.5344,0.0
0.5346,0.0
0.5348,0.0
0.535,0.0
0.5352,0.0
0.5354,0.0
0.5356,0.0
0.5358,0.0
0.536,0.0
0.5362,0.0
0.5364,0.0
0.5366,0.0
0.5368,0.0
0.537,0.0
0.5372,0.0
0.5374,0.0
0.5376,0.0
0.5378,0.0
0.538,0.0
0.5382,0.0
0.5384,0.0
0.5386,0.0
0.5388,0.0
0.539,0.0
0.5392,0.0
0.5394,0.0
0.5396,0.0
0.5398,0.0
0.54,0.0
0.5402,0.0
0.5404,0.0
0.5406,0.0
0.5408,0.0
0.541,0.0
0.5412,0.0
0.5414,0.0
0.5416,0.0
0.5418,0.0
0.542,0.0
0.5422,0.0
0.5424,0.0
0.5426,0.0
0.5428,0.0
0.543,0.0
0.5432,0.0
0.5434,0.0
0.5436,0.0
0.5438,0.0
0.544,0.0
0.5442,0.0
0.5444,0.0
0.5446,0.0
0.5448,0.0
0.545,0.0
0.5452,0.0
0.5454,0.0
0.5456,0.0
0.5458,0.0
0.546,0.0
0.5462,0.0
0.5464,0.0
0.5466,0.0
0.5468,0.0
0.547,0.0
0.5472,0.0
0.5474,0.0
0.5476,0.0
0.5478,0.0
0.548,0.0
0.5482,0.0
0.5484,0.0
0.5486,0.0
0.5488,0.0
0.549,0.0
0.5492,0.0
0.5494,0.0
0.5496,0.0
0.5498,0.0
0.55,0.0
0.5502,0.0
0.5504,0.0
0.5506,0.0
0.5508,0.0
0.551,0.0
0.5512,0.0
0.5514,0.0
0.5516,0.0
0.5518,0.0
0.552,0.0
0.5522,0.0
0.5524,0.0
0.5526,0.0
0.5528,0.0
0.553,0.0
0.5532,0.0
0.5534,0.0
0.5536,0.0
0.5538,0.0
0.554,0.0
0.5542,0.0
0.5544,0.0
0.5546,0.0
0.5548,0.0
0.555,0.0
0.5552,0.0
0.5554,0.0
0.5556,0.0
0.5558,0.0
0.556,0.0
0.5562,0.0
0.5564,0.0
0.5566,0.0
0.5568,0.0
0.557,0.0
0.5572,0.0
0.5574,0.0
0.5576,0.0
0.5578,0.0
0.558,0.0
0.5582,0.0
0.5584,0.0
0.5586,0.0
0.5588,0.0
0.559,0.0
0.5592,0.0
0.5594,0.0
0.5596,0.0
0.5598,0.0
0.56,0.0
0.5602,0.0
0.5604,0.0
0.5606,0.0
0.5608,0.0
0.561,0.0
0.5612,0.0
0.5614,0.0
0.5616,0.0
0.5618,0.0
0.562,0.0
0.5622,0.0
0.5624,0.0
0.5626,0.0
0.5628,0.0
0.563,0.0
0.5632,0.0
0.5634,0.0
0.5636,0.0
0.5638,0.0
0.564,0.0
0.5642,0.0
0.5644,0.0
0.5646,0.0
0.5648,0.0
0.565,0.0
0.5652,0.0
0.5654,0.0
0.5656,0.0
0.5658,0.0
0.566,0.0
0.5662,0.0
0.5664,0.0
0.5666,0.0
0.5668,0.0
0.567,0.0
0.5672,0.0
0.5674,0.0
0.5676,0.0
0.5678,0.0
0.568,0.0
0.5682,0.0
0.5684,0.0
0.5686,0.0
0.5688,0.0
0.569,0.0
0.5692,0.0
0.5694,0.0
0.5696,0.0
0.5698,0.0
0.57,0.0
0.5702,0.0
0.5704,0.0
0.5706,0.0
0.5708,0.0
0.571,0.0
0.5712,0.0
0.5714,0.0
0.5716,0.0
0.5718,0.0
0.572,0.0
0.5722,0.0
0.5724,0.0
0.5726,0.0
0.5728,0.0
0.573,0.0
0.5732,0.0
0.5734,0.0
0.5736,0.0
0.5738,0.0
0.574,0.0
0.5742,0.0
0.5744,0.0
0.5746,0.0
0.5748,0.0
0.575,0.0
0.5752,0.0
0.5754,0.0
0.5756,0.0
0.5758,0.0
0.576,0.0
0.5762,0.0
0.5764,0.0
0.5766,0.0
0.5768,0.0
0.577,0.0
0.5772,0.0
0.5774,0.0
0.5776,0.0
0.5778,0.0
0.578,0.0
0.5782,0.0
0.5784,0.0
0.5786,0.0
0.5788,0.0
0.579,0.0
0.5792,0.0
0.5794,0.0
0.5796,0.0
0.5798,0.0
0.58,0.0
0.5802,0.0
0.5804,0.0
0.5806,0.0
0.5808,0.0
0.581,0.0
0.5812,0.0
0.5814,0.0
0.5816,0.0
0.5818,0.0
0.582,0.0
0.5822,0.0
0.5824,0.0
0.5826,0.0
0.5828,0.0
0.583,0.0
0.5832,0.0
0.5834,0.0
0.5836,0.0
0.5838,0.0
0.584,0.0
0.5842,0.0
0.5844,0.0
0.5846,0.0
0.5848,0.0
0.585,0.0
0.5852,0.0
0.5854,0.0
0.5856,0.0
0.5858,0.0
0.586,0.0
0.5862,0.0
0.5864,0.0
0.5866,0.0
0.5868,0.0
0.587,0.0
0.5872,0.0
0.5874,0.0
0.5876,0.0
0.5878,0.0
0.588,0.0
0.5882,0.0
0.5884,0.0
0.5886,0.0
0.5888,0.0
0.589,0.0
0.5892,0.0
0.5894,0.0
0.5896,0.0
0.5898,0.0
0.59,0.0
0.5902,0.0
0.5904,0.0
0.5906,0.0
0.5908,0.0
0.591,0.0
0.5912,0.0
0.5914,0.0
0.5916,0.0
0.5918,0.0
0.592,0.0
0.5922,0.0
0.5924,0.0
0.5926,0.0
0.5928,0.0
0.593,0.0
0.5932,0.0
0.5934,0.0
0.5936,0.0
0.5938,0.0
0.594,0.0
0.5942,0.0
0.5944,0.0
0.5946,0.0
0.5948,0.0
0.595,0.0
0.5952,0.0
0.5954,0.0
0.5956,0.0
0.5958,0.0
0.596,0.0
0.5962,0.0
0.5964,0.0
0.5966,0.0
0.5968,0.0
0.597,0.0
0.5972,0.0
0.5974,0.0
0.5976,0.0
0.5978,0.0
0.598,0.0
0.5982,0.0
0.5984,0.0
0.5986,0.0
0.5988,0.0
0.599,0.0
0.5992,0.0
0.5994,0.0
0.5996,0.0
0.5998,0.0
0.6,0.0
0.6002,0.0
0.6004,0.0
0.6006,0.0
0.6008,0.0
0.601,0.0
0.6012,0.0
0.6014,0.0
0.6016,0.0
0.6018,0.0
0.602,0.0
0.6022,0.0
0.6024,0.0
0.6026,0.0
0.6028,0.0
0.603,0.0
0.6032,0.0
0.6034,0.0
0.6036,0.0
0.6038,0.0
0.604,0.0
0.6042,0.0
0.6044,0.0
0.6046,0.0
0.6048,0.0
0.605,0.0
0.6052,0.0
0.6054,0.0
0.6056,0.0
0.6058,0.0
0.606,0.0
0.6062,0.0
0.6064,0.0
0.6066,0.0
0.6068,0.0
0.607,0.0
0.6072,0.0
0.6074,0.0
0.6076,0.0
0.6078,0.0
0.608,0.0
0.6082,0.0
0.6084,0.0
0.6086,0.0
0.6088,0.0
0.609,0.0
0.6092,0.0
0.6094,0.0
0.6096,0.0
0.6098,0.0
0.61,0.0
0.6102,0.0
0.6104,0.0
0.6106,0.0
0.6108,0.0
0.611,0.0
0.6112,0.0
0.6114,0.0
0.6116,0.0
0.6118,0.0
0.612,0.0
0.6122,0.0
0.6124,0.0
0.6126,0.0
0.6128,0.0
0.613,0.0
0.6132,0.0
0.6134,0.0
0.6136,0.0
0.6138,0.0
0.614,0.0
0.6142,0.0
0.6144,0.0
0.6146,0.0
0.6148,0.0
0.615,0.0
0.6152,0.0
0.6154,0.0
0.6156,0.0
0.6158,0.0
0.616,0.0
0.6162,0.0
0.6164,0.0
0.6166,0.0
0.6168,0.0
0.617,0.0
0.6172,0.0
0.6174,0.0
0.6176,0.0
0.6178,0.0
0.618,0.0
0.6182,0.0
0.6184,0.0
0.6186,0.0
0.6188,0.0
0.619,0.0
0.6192,0.0
0.6194,0.0
0.6196,0.0
0.6198,0.0
0.62,0.0
0.6202,0.0
0.6204,0.0
0.6206,0.0
0.6208,0.0
0.621,0.0
0.6212,0.0
0.6214,0.0
0.6216,0.0
0.6218,0.0
0.622,0.0
0.6222,0.0
0.6224,0.0
0.6226,0.0
0.6228,0.0
0.623,0.0
0.6232,0.0
0.6234,0.0
0.6236,0.0
0.6238,0.0
0.624,0.0
0.6242,0.0
0.6244,0.0
0.6246,0.0
0.6248,0.0
0.625,0.0
0.6252,0.0
0.6254,0.0
0.6256,0.0
0.6258,0.0
0.626,0.0
0.6262,0.0
0.6264,0.0
0.6266,0.0
0.6268,0.0
0.627,0.0
0.6272,0.0
0.6274,0.0
0.6276,0.0
0.6278,0.0
0.628,0.0
0.6282,0.0
0.6284,0.0
0.6286,0.0
0.6288,0.0
0.629,0.0
0.6292,0.0
0.6294,0.0
0.6296,0.0
0.6298,0.0
0.63,0.0
0.6302,0.0
0.6304,0.0
0.6306,0.0
0.6308,0.0
0.631,0.0
0.6312,0.0
0.6314,0.0
0.6316,0.0
0.6318,0.0
0.632,0.0
0.6322,0.0
0.6324,0.0
0.6326,0.0
0.6328,0.0
0.633,0.0
0.6332,0.0
0.6334,0.0
0.6336,0.0
0.6338,0.0
0.634,0.0
0.6342,0.0
0.6344,0.0
0.6346,0.0
0.6348,0.0
0.635,0.0
0.6352,0.0
0.6354,0.0
0.6356,0.0
0.6358,0.0
0.636,0.0
0.6362,0.0
0.6364,0.0
0.6366,0.0
0.6368,0.0
0.637,0.0
0.6372,0.0
0.6374,0.0
0.6376,0.0
0.6378,0.0
0.638,0.0
0.6382,0.0
0.6384,0.0
0.6386,0.0
0.6388,0.0
0.639,0.0
0.6392,0.0
0.6394,0.0
0.6396,0.0
0.6398,0.0
0.64,0.0
0.6402,0.0
0.6404,0.0
0.6406,0.0
0.6408,0.0
0.641,0.0
0.6412,0.0
0.6414,0.0
0.6416,0.0
0.6418,0.0
0.642,0.0
0.6422,0.0
0.6424,0.0
0.6426,0.0
0.6428,0.0
0.643,0.0
0.6432,0.0
0.6434,0.0
0.6436,0.0
0.6438,0.0
0.644,0.0
0.6442,0.0
0.6444,0.0
0.6446,0.0
0.6448,0.0
0.645,0.0
0.6452,0.0
0.6454,0.0
0.6456,0.0
0.6458,0.0
0.646,0.0
0.6462,0.0
0.6464,0.0
0.6466,0.0
0.6468,0.0
0.647,0.0
0.6472,0.0
0.6474,0.0
0.6476,0.0
0.6478,0.0
0.648,0.0
0.6482,0.0
0.6484,0.0
0.6486,0.0
0.6488,0.0
0.649,0.0
0.6492,0.0
0.6494,0.0
0.6496,0.0
0.6498,0.0
0.65,0.0
0.6502,0.0
0.6504,0.0
0.6506,0.0
0.6508,0.0
0.651,0.0
0.6512,0.0
0.6514,0.0
0.6516,0.0
0.6518,0.0
0.652,0.0
0.6522,0.0
0.6524,0.0
0.6526,0.0
0.6528,0.0
0.653,0.0
0.6532,0.0
0.6534,0.0
0.6536,0.0
0.6538,0.0
0.654,0.0
0.6542,0.0
0.6544,0.0
0.6546,0.0
0.6548,0.0
0.655,0.0
0.6552,0.0
0.6554,0.0
0.6556,0.0
0.6558,0.0
0.656,0.0
0.6562,0.0
0.6564,0.0
0.6566,0.0
0.6568,0.0
0.657,0.0
0.6572,0.0
0.6574,0.0
0.6576,0.0
0.6578,0.0
0.658,0.0
0.6582,0.0
0.6584,0.0
0.6586,0.0
0.6588,0.0
0.659,0.0
0.6592,0.0
0.6594,0.0
0.6596,0.0
0.6598,0.0
0.66,0.0
0.6602,0.0
0.6604,0.0
0.6606,0.0
0.6608,0.0
0.661,0.0
0.6612,0.0
0.6614,0.0
0.6616,0.0
0.6618,0.0
0.662,0.0
0.6622,0.0
0.6624,0.0
0.6626,0.0
0.6628,0.0
0.663,0.0
0.6632,0.0
0.6634,0.0
0.6636,0.0
0.6638,0.0
0.664,0.0
0.6642,0.0
0.6644,0.0
0.6646,0.0
0.6648,0.0
0.665,0.0
0.6652,0.0
0.6654,0.0
0.6656,0.0
0.6658,0.0
0.666,0.0
0.6662,0.0
0.6664,0.0
0.6666,0.0
0.6668,0.0
0.667,0.0
0.6672,0.0
0.6674,0.0
0.6676,0.0
0.6678,0.0
0.668,0.0
0.6682,0.0
0.6684,0.0
0.6686,0.0
0.6688,0.0
0.669,0.0
0.6692,0.0
0.6694,0.0
0.6696,0.0
0.6698,0.0
0.67,0.0
0.6702,0.0
0.6704,0.0
0.6706,0.0
0.6708,0.0
0.671,0.0
0.6712,0.0
0.6714,0.0
0.6716,0.0
0.6718,0.0
0.672,0.0
0.6722,0.0
0.6724,0.0
0.6726,0.0
0.6728,0.0
0.673,0.0
0.6732,0.0
0.6734,0.0
0.6736,0.0
0.6738,0.0
0.674,0.0
0.6742,0.0
0.6744,0.0
0.6746,0.0
0.6748,0.0
0.675,0.0
0.6752,0.0
0.6754,0.0
0.6756,0.0
0.6758,0.0
0.676,0.0
0.6762,0.0
0.6764,0.0
0.6766,0.0
0.6768,0.0
0.677,0.0
0.6772,0.0
0.6774,0.0
0.6776,0.0
0.6778,0.0
0.678,0.0
0.6782,0.0
0.6784,0.0
0.6786,0.0
0.6788,0.0
0.679,0.0
0.6792,0.0
0.6794,0.0
0.6796,0.0
0.6798,0.0
0.68,0.0
0.6802,0.0
0.6804,0.0
0.6806,0.0
0.6808,0.0
0.681,0.0
0.6812,0.0
0.6814,0.0
0.6816,0.0
0.6818,0.0
0.682,0.0
0.6822,0.0
0.6824,0.0
0.6826,0.0
0.6828,0.0
0.683,0.0
0.6832,0.0
0.6834,0.0
0.6836,0.0
0.6838,0.0
0.684,0.0
0.6842,0.0
0.6844,0.0
0.6846,0.0
0.6848,0.0
0.685,0.0
0.6852,0.0
0.6854,0.0
0.6856,0.0
0.6858,0.0
0.686,0.0
0.6862,0.0
0.6864,0.0
0.6866,0.0
0.6868,0.0
0.687,0.0
0.6872,0.0
0.6874,0.0
0.6876,0.0
0.6878,0.0
0.688,0.0
0.6882,0.0
0.6884,0.0
0.6886,0.0
0.6888,0.0
0.689,0.0
0.6892,0.0
0.6894,0.0
0.6896,0.0
0.6898,0.0
0.69,0.0
0.6902,0.0
0.6904,0.0
0.6906,0.0
0.6908,0.0
0.691,0.0
0.6912,0.0
0.6914,0.0
0.6916,0.0
0.6918,0.0
0.692,0.0
0.6922,0.0
0.6924,0.0
0.6926,0.0
0.6928,0.0
0.693,0.0
0.6932,0.0
0.6934,0.0
0.6936,0.0
0.6938,0.0
0.694,0.0
0.6942,0.0
0.6944,0.0
0.6946,0.0
0.6948,0.0
0.695,0.0
0.6952,0.0
0.6954,0.0
0.6956,0.0
0.6958,0.0
0.696,0.0
0.6962,0.0
0.6964,0.0
0.6966,0.0
0.6968,0.0
0.697,0.0
0.6972,0.0
0.6974,0.0
0.6976,0.0
0.6978,0.0
0.698,0.0
0.6982,0.0
0.6984,0.0
0.6986,0.0
0.6988,0.0
0.699,0.0
0.6992,0.0
0.6994,0.0
0.6996,0.0
0.6998,0.0
0.7,0.0
0.7002,0.0
0.7004,0.0
0.7006,0.0
0.7008,0.0
0.701,0.0
0.7012,0.0
0.7014,0.0
0.7016,0.0
0.7018,0.0
0.702,0.0
0.7022,0.0
0.7024,0.0
0.7026,0.0
0.7028,0.0
0.703,0.0
0.7032,0.0
0.7034,0.0
0.7036,0.0
0.7038,0.0
0.704,0.0
0.7042,0.0
0.7044,0.0
0.7046,0.0
0.7048,0.0
0.705,0.0
0.7052,0.0
0.7054,0.0
0.7056,0.0
0.7058,0.0
0.706,0.0
0.7062,0.0
0.7064,0.0
0.7066,0.0
0.7068,0.0
0.707,0.0
0.7072,0.0
0.7074,0.0
0.7076,0.0
0.7078,0.0
0.708,0.0
0.7082,0.0
0.7084,0.0
0.7086,0.0
0.7088,0.0
0.709,0.0
0.7092,0.0
0.7094,0.0
0.7096,0.0
0.7098,0.0
0.71,0.0
0.7102,0.0
0.7104,0.0
0.7106,0.0
0.7108,0.0
0.711,0.0
0.7112,0.0
0.7114,0.0
0.7116,0.0
0.7118,0.0
0.712,0.0
0.7122,0.0
0.7124,0.0
0.7126,0.0
0.7128,0.0
0.713,0.0
0.7132,0.0
0.7134,0.0
0.7136,0.0
0.7138,0.0
0.714,0.0
0.7142,0.0
0.7144,0.0
0.7146,0.0
0.7148,0.0
0.715,0.0
0.7152,0.0
0.7154,0.0
0.7156,0.0
0.7158,0.0
0.716,0.0
0.7162,0.0
0.7164,0.0
0.7166,0.0
0.7168,0.0
0.717,0.0
0.7172,0.0
0.7174,0.0
0.7176,0.0
0.7178,0.0
0.718,0.0
0.7182,0.0
0.7184,0.0
0.7186,0.0
0.7188,0.0
0.719,0.0
0.7192,0.0
0.7194,0.0
0.7196,0.0
0.7198,0.0
0.72,0.0
0.7202,0.0
0.7204,0.0
0.7206,0.0
0.7208,0.0
0.721,0.0
0.7212,0.0
0.7214,0.0
0.7216,0.0
0.7218,0.0
0.722,0.0
0.7222,0.0
0.7224,0.0
0.7226,0.0
0.7228,0.0
0.723,0.0
0.7232,0.0
0.7234,0.0
0.7236,0.0
0.7238,0.0
0.724,0.0
0.7242,0.0
0.7244,0.0
0.7246,0.0
0.7248,0.0
0.725,0.0
0.7252,0.0
0.7254,0.0
0.7256,0.0
0.7258,0.0
0.726,0.0
0.7262,0.0
0.7264,0.0
0.7266,0.0
0.7268,0.0
0.727,0.0
0.7272,0.0
0.7274,0.0
0.7276,0.0
0.7278,0.0
0.728,0.0
0.7282,0.0
0.7284,0.0
0.7286,0.0
0.7288,0.0
0.729,0.0
0.7292,0.0
0.7294,0.0
0.7296,0.0
0.7298,0.0
0.73,0.0
0.7302,0.0
0.7304,0.0
0.7306,0.0
0.7308,0.0
0.731,0.0
0.7312,0.0
0.7314,0.0
0.7316,0.0
0.7318,0.0
0.732,0.0
0.7322,0.0
0.7324,0.0
0.7326,0.0
0.7328,0.0
0.733,0.0
0.7332,0.0
0.7334,0.0
0.7336,0.0
0.7338,0.0
0.734,0.0
0.7342,0.0
0.7344,0.0
0.7346,0.0
0.7348,0.0
0.735,0.0
0.7352,0.0
0.7354,0.0
0.7356,0.0
0.7358,0.0
0.736,0.0
0.7362,0.0
0.7364,0.0
0.7366,0.0
0.7368,0.0
0.737,0.0
0.7372,0.0
0.7374,0.0
0.7376,0.0
0.7378,0.0
0.738,0.0
0.7382,0.0
0.7384,0.0
0.7386,0.0
0.7388,0.0
0.739,0.0
0.7392,0.0
0.7394,0.0
0.7396,0.0
0.7398,0.0
0.74,0.0
0.7402,0.0
0.7404,0.0
0.7406,0.0
0.7408,0.0
0.741,0.0
0.7412,0.0
0.7414,0.0
0.7416,0.0
0.7418,0.0
0.742,0.0
0.7422,0.0
0.7424,0.0
0.7426,0.0
0.7428,0.0
0.743,0.0
0.7432,0.0
0.7434,0.0
0.7436,0.0
0.7438,0.0
0.744,0.0
0.7442,0.0
0.7444,0.0
0.7446,0.0
0.7448,0.0
0.745,0.0
0.7452,0.0
0.7454,0.0
0.7456,0.0
0.7458,0.0
0.746,0.0
0.7462,0.0
0.7464,0.0
0.7466,0.0
0.7468,0.0
0.747,0.0
0.7472,0.0
0.7474,0.0
0.7476,0.0
0.7478,0.0
0.748,0.0
0.7482,0.0
0.7484,0.0
0.7486,0.0
0.7488,0.0
0.749,0.0
0.7492,0.0
0.7494,0.0
0.7496,0.0
0.7498,0.0
0.75,0.0
0.7502,0.0
0.7504,0.0
0.7506,0.0
0.7508,0.0
0.751,0.0
0.7512,0.0
0.7514,0.0
0.7516,0.0
0.7518,0.0
0.752,0.0
0.7522,0.0
0.7524,0.0
0.7526,0.0
0.7528,0.0
0.753,0.0
0.7532,0.0
0.7534,0.0
0.7536,0.0
0.7538,0.0
0.754,0.0
0.7542,0.0
0.7544,0.0
0.7546,0.0
0.7548,0.0
0.755,0.0
0.7552,0.0
0.7554,0.0
0.7556,0.0
0.7558,0.0
0.756,0.0
0.7562,0.0
0.7564,0.0
0.7566,0.0
0.7568,0.0
0.757,0.0
0.7572,0.0
0.7574,0.0
0.7576,0.0
0.7578,0.0
0.758,0.0
0.7582,0.0
0.7584,0.0
0.7586,0.0
0.7588,0.0
0.759,0.0
0.7592,0.0
0.7594,0.0
0.7596,0.0
0.7598,0.0
0.76,0.0
0.7602,0.0
0.7604,0.0
0.7606,0.0
0.7608,0.0
0.761,0.0
0.7612,0.0
0.7614,0.0
0.7616,0.0
0.7618,0.0
0.762,0.0
0.7622,0.0
0.7624,0.0
0.7626,0.0
0.7628,0.0
0.763,0.0
0.7632,0.0
0.7634,0.0
0.7636,0.0
0.7638,0.0
0.764,0.0
0.7642,0.0
0.7644,0.0
0.7646,0.0
0.7648,0.0
0.765,0.0
0.7652,0.0
0.7654,0.0
0.7656,0.0
0.7658,0.0
0.766,0.0
0.7662,0.0
0.7664,0.0
0.7666,0.0
0.7668,0.0
0.767,0.0
0.7672,0.0
0.7674,0.0
0.7676,0.0
0.7678,0.0
0.768,0.0
0.7682,0.0
0.7684,0.0
0.7686,0.0
0.7688,0.0
0.769,0.0
0.7692,0.0
0.7694,0.0
0.7696,0.0
0.7698,0.0
0.77,0.0
0.7702,0.0
0.7704,0.0
0.7706,0.0
0.7708,0.0
0.771,0.0
0.7712,0.0
0.7714,0.0
0.7716,0.0
0.7718,0.0
0.772,0.0
0.7722,0.0
0.7724,0.0
0.7726,0.0
0.7728,0.0
0.773,0.0
0.7732,0.0
0.7734,0.0
0.7736,0.0
0.7738,0.0
0.774,0.0
0.7742,0.0
0.7744,0.0
0.7746,0.0
0.7748,0.0
0.775,0.0
0.7752,0.0
0.7754,0.0
0.7756,0.0
0.7758,0.0
0.776,0.0
0.7762,0.0
0.7764,0.0
0.7766,0.0
0.7768,0.0
0.777,0.0
0.7772,0.0
0.7774,0.0
0.7776,0.0
0.7778,0.0
0.778,0.0
0.7782,0.0
0.7784,0.0
0.7786,0.0
0.7788,0.0
0.779,0.0
0.7792,0.0
0.7794,0.0
0.7796,0.0
0.7798,0.0
0.78,0.0
0.7802,0.0
0.7804,0.0
0.7806,0.0
0.7808,0.0
0.781,0.0
0.7812,0.0
0.7814,0.0
0.7816,0.0
0.7818,0.0
0.782,0.0
0.7822,0.0
0.7824,0.0
0.7826,0.0
0.7828,0.0
0.783,0.0
0.7832,0.0
0.7834,0.0
0.7836,0.0
0.7838,0.0
0.784,0.0
0.7842,0.0
0.7844,0.0
0.7846,0.0
0.7848,0.0
0.785,0.0
0.7852,0.0
0.7854,0.0
0.7856,0.0
0.7858,0.0
0.786,0.0
0.7862,0.0
0.7864,0.0
0.7866,0.0
0.7868,0.0
0.787,0.0
0.7872,0.0
0.7874,0.0
0.7876,0.0
0.7878,0.0
0.788,0.0
0.7882,0.0
0.7884,0.0
0.7886,0.0
0.7888,0.0
0.789,0.0
0.7892,0.0
0.7894,0.0
0.7896,0.0
0.7898,0.0
0.79,0.0
0.7902,0.0
0.7904,0.0
0.7906,0.0
0.7908,0.0
0.791,0.0
0.7912,0.0
0.7914,0.0
0.7916,0.0
0.7918,0.0
0.792,0.0
0.7922,0.0
0.7924,0.0
0.7926,0.0
0.7928,0.0
0.793,0.0
0.7932,0.0
0.7934,0.0
0.7936,0.0
0.7938,0.0
0.794,0.0
0.7942,0.0
0.7944,0.0
0.7946,0.0
0.7948,0.0
0.795,0.0
0.7952,0.0
0.7954,0.0
0.7956,0.0
0.7958,0.0
0.796,0.0
0.7962,0.0
0.7964,0.0
0.7966,0.0
0.7968,0.0
0.797,0.0
0.7972,0.0
0.7974,0.0
0.7976,0.0
0.7978,0.0
0.798,0.0
0.7982,0.0
0.7984,0.0
0.7986,0.0
0.7988,0.0
0.799,0.0
0.7992,0.0
0.7994,0.0
0.7996,0.0
0.7998,0.0
0.8,0.0
0.8002,0.0
0.8004,0.0
0.8006,0.0
0.8008,0.0
0.801,0.0
0.8012,0.0
0.8014,0.0
0.8016,0.0
0.8018,0.0
0.802,0.0
0.8022,0.0
0.8024,0.0
0.8026,0.0
0.8028,0.0
0.803,0.0
0.8032,0.0
0.8034,0.0
0.8036,0.0
0.8038,0.0
0.804,0.0
0.8042,0.0
0.8044,0.0
0.8046,0.0
0.8048,0.0
0.805,0.0
0.8052,0.0
0.8054,0.0
0.8056,0.0
0.8058,0.0
0.806,0.0
0.8062,0.0
0.8064,0.0
0.8066,0.0
0.8068,0.0
0.807,0.0
0.8072,0.0
0.8074,0.0
0.8076,0.0
0.8078,0.0
0.808,0.0
0.8082,0.0
0.8084,0.0
0.8086,0.0
0.8088,0.0
0.809,0.0
0.8092,0.0
0.8094,0.0
0.8096,0.0
0.8098,0.0
0.81,0.0
0.8102,0.0
0.8104,0.0
0.8106,0.0
0.8108,0.0
0.811,0.0
0.8112,0.0
0.8114,0.0
0.8116,0.0
0.8118,0.0
0.812,0.0
0.8122,0.0
0.8124,0.0
0.8126,0.0
0.8128,0.0
0.813,0.0
0.8132,0.0
0.8134,0.0
0.8136,0.0
0.8138,0.0
0.814,0.0
0.8142,0.0
0.8144,0.0
0.8146,0.0
0.8148,0.0
0.815,0.0
0.8152,0.0
0.8154,0.0
0.8156,0.0
0.8158,0.0
0.816,0.0
0.8162,0.0
0.8164,0.0
0.8166,0.0
0.8168,0.0
0.817,0.0
0.8172,0.0
0.8174,0.0
0.8176,0.0
0.8178,0.0
0.818,0.0
0.8182,0.0
0.8184,0.0
0.8186,0.0
0.8188,0.0
0.819,0.0
0.8192,0.0
0.8194,0.0
0.8196,0.0
0.8198,0.0
0.82,0.0
0.8202,0.0
0.8204,0.0
0.8206,0.0
0.8208,0.0
0.821,0.0
0.8212,0.0
0.8214,0.0
0.8216,0.0
0.8218,0.0
0.822,0.0
0.8222,0.0
0.8224,0.0
0.8226,0.0
0.8228,0.0
0.823,0.0
0.8232,0.0
0.8234,0.0
0.8236,0.0
0.8238,0.0
0.824,0.0
0.8242,0.0
0.8244,0.0
0.8246,0.0
0.8248,0.0
0.825,0.0
0.8252,0.0
0.8254,0.0
0.8256,0.0
0.8258,0.0
0.826,0.0
0.8262,0.0
0.8264,0.0
0.8266,0.0
0.8268,0.0
0.827,0.0
0.8272,0.0
0.8274,0.0
0.8276,0.0
0.8278,0.0
0.828,0.0
0.8282,0.0
0.8284,0.0
0.8286,0.0
0.8288,0.0
0.829,0.0
0.8292,0.0
0.8294,0.0
0.8296,0.0
0.8298,0.0
0.83,0.0
0.8302,0.0
0.8304,0.0
0.8306,0.0
0.8308,0.0
0.831,0.0
0.8312,0.0
0.8314,0.0
0.8316,0.0
0.8318,0.0
0.832,0.0
0.8322,0.0
0.8324,0.0
0.8326,0.0
0.8328,0.0
0.833,0.0
0.8332,0.0
0.8334,0.0
0.8336,0.0
0.8338,0.0
0.834,0.0
0.8342,0.0
0.8344,0.0
0.8346,0.0
0.8348,0.0
0.835,0.0
0.8352,0.0
0.8354,0.0
0.8356,0.0
0.8358,0.0
0.836,0.0
0.8362,0.0
0.8364,0.0
0.8366,0.0
0.8368,0.0
0.837,0.0
0.8372,0.0
0.8374,0.0
0.8376,0.0
0.8378,0.0
0.838,0.0
0.8382,0.0
0.8384,0.0
0.8386,0.0
0.8388,0.0
0.839,0.0
0.8392,0.0
0.8394,0.0
0.8396,0.0
0.8398,0.0
0.84,0.0
0.8402,0.0
0.8404,0.0
0.8406,0.0
0.8408,0.0
0.841,0.0
0.8412,0.0
0.8414,0.0
0.8416,0.0
0.8418,0.0
0.842,0.0
0.8422,0.0
0.8424,0.0
0.8426,0.0
0.8428,0.0
0.843,0.0
0.8432,0.0
0.8434,0.0
0.8436,0.0
0.8438,0.0
0.844,0.0
0.8442,0.0
0.8444,0.0
0.8446,0.0
0.8448,0.0
0.845,0.0
0.8452,0.0
0.8454,0.0
0.8456,0.0
0.8458,0.0
0.846,0.0
0.8462,0.0
0.8464,0.0
0.8466,0.0
0.8468,0.0
0.847,0.0
0.8472,0.0
0.8474,0.0
0.8476,0.0
0.8478,0.0
0.848,0.0
0.8482,0.0
0.8484,0.0
0.8486,0.0
0.8488,0.0
0.849,0.0
0.8492,0.0
0.8494,0.0
0.8496,0.0
0.8498,0.0
0.85,0.0
0.8502,0.0
0.8504,0.0
0.8506,0.0
0.8508,0.0
0.851,0.0
0.8512,0.0
0.8514,0.0
0.8516,0.0
0.8518,0.0
0.852,0.0
0.8522,0.0
0.8524,0.0
0.8526,0.0
0.8528,0.0
0.853,0.0
0.8532,0.0
0.8534,0.0
0.8536,0.0
0.8538,0.0
0.854,0.0
0.8542,0.0
0.8544,0.0
0.8546,0.0
0.8548,0.0
0.855,0.0
0.8552,0.0
0.8554,0.0
0.8556,0.0
0.8558,0.0
0.856,0.0
0.8562,0.0
0.8564,0.0
0.8566,0.0
0.8568,0.0
0.857,0.0
0.8572,0.0
0.8574,0.0
0.8576,0.0
0.8578,0.0
0.858,0.0
0.8582,0.0
0.8584,0.0
0.8586,0.0
0.8588,0.0
0.859,0.0
0.8592,0.0
0.8594,0.0
0.8596,0.0
0.8598,0.0
0.86,0.0
0.8602,0.0
0.8604,0.0
0.8606,0.0
0.8608,0.0
0.861,0.0
0.8612,0.0
0.8614,0.0
0.8616,0.0
0.8618,0.0
0.862,0.0
0.8622,0.0
0.8624,0.0
0.8626,0.0
0.8628,0.0
0.863,0.0
0.8632,0.0
0.8634,0.0
0.8636,0.0
0.8638,0.0
0.864,0.0
0.8642,0.0
0.8644,0.0
0.8646,0.0
0.8648,0.0
0.865,0.0
0.8652,0.0
0.8654,0.0
0.8656,0.0
0.8658,0.0
0.866,0.0
0.8662,0.0
0.8664,0.0
0.8666,0.0
0.8668,0.0
0.867,0.0
0.8672,0.0
0.8674,0.0
0.8676,0.0
0.8678,0.0
0.868,0.0
0.8682,0.0
0.8684,0.0
0.8686,0.0
0.8688,0.0
0.869,0.0
0.8692,0.0
0.8694,0.0
0.8696,0.0
0.8698,0.0
0.87,0.0
0.8702,0.0
0.8704,0.0
0.8706,0.0
0.8708,0.0
0.871,0.0
0.8712,0.0
0.8714,0.0
0.8716,0.0
0.8718,0.0
0.872,0.0
0.8722,0.0
0.8724,0.0
0.8726,0.0
0.8728,0.0
0.873,0.0
0.8732,0.0
0.8734,0.0
0.8736,0.0
0.8738,0.0
0.874,0.0
0.8742,0.0
0.8744,0.0
0.8746,0.0
0.8748,0.0
0.875,0.0
0.8752,0.0
0.8754,0.0
0.8756,0.0
0.8758,0.0
0.876,0.0
0.8762,0.0
0.8764,0.0
0.8766,0.0
0.8768,0.0
0.877,0.0
0.8772,0.0
0.8774,0.0
0.8776,0.0
0.8778,0.0
0.878,0.0
0.8782,0.0
0.8784,0.0
0.8786,0.0
0.8788,0.0
0.879,0.0
0.8792,0.0
0.8794,0.0
0.8796,0.0
0.8798,0.0
0.88,0.0
0.8802,0.0
0.8804,0.0
0.8806,0.0
0.8808,0.0
0.881,0.0
0.8812,0.0
0.8814,0.0
0.8816,0.0
0.8818,0.0
0.882,0.0
0.8822,0.0
0.8824,0.0
0.8826,0.0
0.8828,0.0
0.883,0.0
0.8832,0.0
0.8834,0.0
0.8836,0.0
0.8838,0.0
0.884,0.0
0.8842,0.0
0.8844,0.0
0.8846,0.0
0.8848,0.0
0.885,0.0
0.8852,0.0
0.8854,0.0
0.8856,0.0
0.8858,0.0
0.886,0.0
0.8862,0.0
0.8864,0.0
0.8866,0.0
0.8868,0.0
0.887,0.0
0.8872,0.0
0.8874,0.0
0.8876,0.0
0.8878,0.0
0.888,0.0
0.8882,0.0
0.8884,0.0
0.8886,0.0
0.8888,0.0
0.889,0.0
0.8892,0.0
0.8894,0.0
0.8896,0.0
0.8898,0.0
0.89,0.0
0.8902,0.0
0.8904,0.0
0.8906,0.0
0.8908,0.0
0.891,0.0
0.8912,0.0
0.8914,0.0
0.8916,0.0
0.8918,0.0
0.892,0.0
0.8922,0.0
0.8924,0.0
0.8926,0.0
0.8928,0.0
0.893,0.0
0.8932,0.0
0.8934,0.0
0.8936,0.0
0.8938,0.0
0.894,0.0
0.8942,0.0
0.8944,0.0
0.8946,0.0
0.8948,0.0
0.895,0.0
0.8952,0.0
0.8954,0.0
0.8956,0.0
0.8958,0.0
0.896,0.0
0.8962,0.0
0.8964,0.0
0.8966,0.0
0.8968,0.0
0.897,0.0
0.8972,0.0
0.8974,0.0
0.8976,0.0
0.8978,0.0
0.898,0.0
0.8982,0.0
0.8984,0.0
0.8986,0.0
0.8988,0.0
0.899,0.0
0.8992,0.0
0.8994,0.0
0.8996,0.0
0.8998,0.0
0.9,0.0
0.9002,0.0
0.9004,0.0
0.9006,0.0
0.9008,0.0
0.901,0.0
0.9012,0.0
0.9014,0.0
0.9016,0.0
0.9018,0.0
0.902,0.0
0.9022,0.0
0.9024,0.0
0.9026,0.0
0.9028,0.0
0.903,0.0
0.9032,0.0
0.9034,0.0
0.9036,0.0
0.9038,0.0
0.904,0.0
0.9042,0.0
0.9044,0.0
0.9046,0.0
0.9048,0.0
0.905,0.0
0.9052,0.0
0.9054,0.0
0.9056,0.0
0.9058,0.0
0.906,0.0
0.9062,0.0
0.9064,0.0
0.9066,0.0
0.9068,0.0
0.907,0.0
0.9072,0.0
0.9074,0.0
0.9076,0.0
0.9078,0.0
0.908,0.0
0.9082,0.0
0.9084,0.0
0.9086,0.0
0.9088,0.0
0.909,0.0
0.9092,0.0
0.9094,0.0
0.9096,0.0
0.9098,0.0
0.91,0.0
0.9102,0.0
0.9104,0.0
0.9106,0.0
0.9108,0.0
0.911,0.0
0.9112,0.0
0.9114,0.0
0.9116,0.0
0.9118,0.0
0.912,0.0
0.9122,0.0
0.9124,0.0
0.9126,0.0
0.9128,0.0
0.913,0.0
0.9132,0.0
0.9134,0.0
0.9136,0.0
0.9138,0.0
0.914,0.0
0.9142,0.0
0.9144,0.0
0.9146,0.0
0.9148,0.0
0.915,0.0
0.9152,0.0
0.9154,0.0
0.9156,0.0
0.9158,0.0
0.916,0.0
0.9162,0.0
0.9164,0.0
0.9166,0.0
0.9168,0.0
0.917,0.0
0.9172,0.0
0.9174,0.0
0.9176,0.0
0.9178,0.0
0.918,0.0
0.9182,0.0
0.9184,0.0
0.9186,0.0
0.9188,0.0
0.919,0.0
0.9192,0.0
0.9194,0.0
0.9196,0.0
0.9198,0.0
0.92,0.0
0.9202,0.0
0.9204,0.0
0.9206,0.0
0.9208,0.0
0.921,0.0
0.9212,0.0
0.9214,0.0
0.9216,0.0
0.9218,0.0
0.922,0.0
0.9222,0.0
0.9224,0.0
0.9226,0.0
0.9228,0.0
0.923,0.0
0.9232,0.0
0.9234,0.0
0.9236,0.0
0.9238,0.0
0.924,0.0
0.9242,0.0
0.9244,0.0
0.9246,0.0
0.9248,0.0
0.925,0.0
0.9252,0.0
0.9254,0.0
0.9256,0.0
0.9258,0.0
0.926,0.0
0.9262,0.0
0.9264,0.0
0.9266,0.0
0.9268,0.0
0.927,0.0
0.9272,0.0
0.9274,0.0
0.9276,0.0
0.9278,0.0
0.928,0.0
0.9282,0.0
0.9284,0.0
0.9286,0.0
0.9288,0.0
0.929,0.0
0.9292,0.0
0.9294,0.0
0.9296,0.0
0.9298,0.0
0.93,0.0
0.9302,0.0
0.9304,0.0
0.9306,0.0
0.9308,0.0
0.931,9.026267580591885e-08
0.9312,9.738557182892293e-08
0.9314,1.0505130619564707e-07
0.9316,1.1330272657594787e-07
0.9318,1.221762448155861e-07
0.932,1.3172444905673597e-07
0.9322,1.419916701578261e-07
0.9324,1.5303437336799952e-07
0.9326,1.6490156462545258e-07
0.9328,1.776655385310466e-07
0.933,1.9137660206558493e-07
0.9332,2.0611045856155918e-07
0.9334,2.2194761653548944e-07
0.9336,2.3895174033894406e-07
0.9338,2.5722354801693825e-07
0.934,2.7683671327549675e-07
0.9342,2.9790576255850354e-07
0.9344,3.205153850660558e-07
0.9346,3.4479429728007105e-07
0.9348,3.7083783960278893e-07
0.935,3.9878329805009827e-07
0.9352,4.287790261736646e-07
0.9354,4.609431586422019e-07
0.9356,4.954559332248643e-07
0.9358,5.324471766265937e-07
0.936,5.721325843643932e-07
0.9362,6.14655548680787e-07
0.9364,6.602567798053016e-07
0.9366,7.091095766131872e-07
0.9368,7.614674168987534e-07
0.937,8.175703170021364e-07
0.9372,8.776605830984607e-07
0.9374,9.420359631251429e-07
0.9376,1.010969988279875e-06
0.9378,1.0848114073702675e-06
0.938,1.1638359720400615e-06
0.9382,1.2484331624040834e-06
0.9384,1.3390014097502956e-06
0.9386,1.4359131939034597e-06
0.9388,1.5396334207551376e-06
0.939,1.6505850852777115e-06
0.9392,1.769303731302685e-06
0.9394,1.8962510728304238e-06
0.9396,2.0320436999732294e-06
0.9398,2.1772286751264858e-06
0.94,2.3324378539690827e-06
0.9402,2.4984342372746937e-06
0.9404,2.6757998594639787e-06
0.9406,2.86541623761849e-06
0.9408,3.067992526695207e-06
0.941,3.284501559619457e-06
0.9412,3.5157440847477517e-06
0.9414,3.7628108962017848e-06
0.9416,4.026612931973261e-06
0.9418,4.308343681813653e-06
0.942,4.609250758846883e-06
0.9422,4.930402752734153e-06
0.9424,5.273376735281943e-06
0.9426,5.6393206770977145e-06
0.9428,6.030033139481361e-06
0.943,6.4468103078141326e-06
0.9432,6.891653914209428e-06
0.9434,7.366101617556353e-06
0.9436,7.872212881565588e-06
0.9438,8.412126550894072e-06
0.944,8.987835475871009e-06
0.9442,9.601799355607454e-06
0.9444,1.0256360205573856e-05
0.9446,1.095434742914847e-05
0.9448,1.1698134683157946e-05
0.945,1.2491070400244553e-05
0.9452,1.3335944570869174e-05
0.9454,1.4236155587710186e-05
0.9456,1.5195680269641798e-05
0.9458,1.6217394094297788e-05
0.946,1.730633192309483e-05
0.9462,1.846555020001972e-05
0.9464,1.9700634457109345e-05
0.9466,2.1015458262496622e-05
0.9468,2.241564045490918e-05
0.947,2.3905881718633282e-05
0.9472,2.5492472577326453e-05
0.9474,2.718131719703365e-05
0.9476,2.8978159871684284e-05
0.9478,3.08913028490565e-05
0.948,3.29259264297832e-05
0.9482,3.509150525715654e-05
0.9484,3.739434095706429e-05
0.9486,3.98443367188861e-05
0.9488,4.2449923576270976e-05
0.949,4.522052510225194e-05
0.9492,4.816755438952214e-05
0.9494,5.129975111373142e-05
0.9496,5.4630633350427615e-05
0.9498,5.8170734895668375e-05
0.95,6.193437762647136e-05
0.9502,6.593324997083982e-05
0.9504,7.018347680798342e-05
0.9506,7.46994466283013e-05
0.9508,7.949639169169131e-05
0.951,8.459470457466978e-05
0.9512,9.000812539738945e-05
0.9514,9.576055504112446e-05
0.9516,0.00010186732346539884
0.9518,0.00010835440100720461
0.952,0.0001152403950044345
0.9522,0.00012255385151149767
0.9524,0.00013031475454283736
0.9526,0.00013855423475206408
0.9528,0.00014730123787387583
0.953,0.0001565828355865051
0.9532,0.00016643481259848159
0.9534,0.0001768852975203572
0.9536,0.00018797562617578478
0.9538,0.00019974089937591089
0.954,0.0002122238029755863
0.9542,0.00022545949107666274
0.9544,0.0002394984299769476
0.9546,0.00025439032214080726
0.9548,0.00027017664550044174
0.955,0.0002869203008515342
0.9552,0.0003046672247819515
0.9554,0.00032348633993706244
0.9556,0.00034342985344437693
0.9558,0.00036456544449947614
0.956,0.00038697226756312375
0.9562,0.00041071373857448634
0.9564,0.00043587565556890695
0.9566,0.0004625304939054331
0.9568,0.0004907759532102318
0.957,0.0005206892694786802
0.9572,0.0005523855506339714
0.9574,0.0005859426721599448
0.9576,0.0006214870751364288
0.9578,0.0006591380952158943
0.958,0.0006989919398847633
0.9582,0.0007412049995991765
0.9584,0.0007858803741100928
0.9586,0.0008331828382779349
0.9588,0.0008832519426960062
0.959,0.000936254522798663
0.9592,0.0009923341792728024
0.9594,0.001051675866392543
0.9596,0.001114494025955537
0.9598,0.0011809366640136432
0.96,0.0012512595048974617
0.9602,0.0013256254760563024
0.9604,0.0014043133944596775
0.9606,0.0014875315912377118
0.9608,0.0015755639992676151
0.961,0.0016686296078205487
0.9612,0.0017670497243216232
0.9614,0.001871153756383137
0.9616,0.001981190109745512
0.9618,0.002097545603874096
0.962,0.002220528330099114
0.9622,0.0023505522506184207
0.9624,0.002487943220330635
0.9626,0.0026331960611969407
0.9628,0.002786653396924521
0.963,0.002948817154901917
0.9632,0.0031202159789245343
0.9634,0.003301254025700473
0.9636,0.003492579878638935
0.9638,0.003694613042171113
0.964,0.0039081061231627245
0.9642,0.004133548827667255
0.9644,0.004371702573280345
0.9646,0.004623131246717094
0.9648,0.004888631224275741
0.965,0.005169093242329836
0.9652,0.005465075219035498
0.9654,0.0057776799167186255
0.9656,0.0061076087831679615
0.9658,0.006455928769355523
0.966,0.006823545390943764
0.9662,0.007211648380689439
0.9664,0.00762108300023101
0.9666,0.008053210081016005
0.9668,0.008509265967404644
0.967,0.008990360242933093
0.9672,0.009498116355644015
0.9674,0.010033559192379471
0.9676,0.010598625976854237
0.9678,0.011194565558980685
0.968,0.011823274235212011
0.9682,0.012486177638493245
0.9684,0.0131852311824332
0.9686,0.0139226938244974
0.9688,0.014700020756208687
0.969,0.015519971157118562
0.9692,0.016384112768719206
0.9694,0.017295492398261558
0.9696,0.018255889244755963
0.9698,0.019268552478024503
0.97,0.020335762656031875
0.9702,0.02146034148609033
0.9704,0.022646099751000293
0.9706,0.023895051981526194
0.9708,0.025211686534021283
0.971,0.026598634121910436
0.9712,0.028060289878339972
0.9714,0.029599641493405215
0.9716,0.031222002689901274
0.9718,0.032930249744822504
0.972,0.034729855542536825
0.9722,0.03662569042717223
0.9724,0.03862196081172442
0.9726,0.040724535210756585
0.9728,0.042938509068335406
0.973,0.045270176087797154
0.9732,0.04772461124957772
0.9734,0.050308703976043034
0.9736,0.05303008947521448
0.9738,0.055894083743623924
0.974,0.058909886320179794
0.9742,0.06208327249623835
0.9744,0.06542406936205225
0.9746,0.06893938007124234
0.9748,0.07263994575623656
0.975,0.0765328422858147
0.9752,0.08062939741648734
0.9754,0.08494066605635453
0.9756,0.08947547939897049
0.9758,0.0942482438404113
0.976,0.09926724487741012
0.9762,0.10454907169332728
0.9764,0.11010285561496858
0.9766,0.11594604075071402
0.9768,0.12208967746119015
0.977,0.1285510643356247
0.9772,0.13534815479943063
0.9774,0.14249338164518122
0.9776,0.1500079633842688
0.9778,0.1579087256686762
0.978,0.16621679606032558
0.9782,0.17494801795692183
0.9784,0.18412993085803464
0.9786,0.1937784873007331
0.9788,0.20392133592395112
0.979,0.21458405171870254
0.9792,0.22578997231903486
0.9794,0.23756760128890164
0.9796,0.24994116756715812
0.9798,0.2629487789818086
0.98,0.2766108082141727
0.9802,0.29097085644025356
0.9804,0.30605471692979336
0.9806,0.3219005884602666
0.9808,0.3385534364497289
0.981,0.3560396726243198
0.9812,0.3744131390703842
0.9814,0.39370646845782176
0.9816,0.413973284594249
0.9818,0.4352573523647152
0.982,0.45761335059069097
0.9822,0.4810809696209617
0.9824,0.5057274393038824
0.9826,0.5316096940077841
0.9828,0.5587822670349851
0.983,0.5873129703104496
0.9832,0.6172603752929717
0.9834,0.6487067730631679
0.9836,0.6817081157350913
0.9838,0.7163549162214622
0.984,0.7527133857365698
0.9842,0.7908746920293197
0.9844,0.8309312397614121
0.9846,0.8729618275538087
0.9848,0.9170767589239404
0.985,0.9633574518375099
0.9852,1.0119291255250573
0.9854,1.0628833842929453
0.9856,1.1163571616634727
0.9858,1.1724368232535198
0.986,1.231266651302576
0.9862,1.2930025695823133
0.9864,1.3577446225099266
0.9866,1.425662194378674
0.9868,1.4968798495829105
0.987,1.5715936024207622
0.9872,1.6499351477250457
0.9874,1.732102973619476
0.9876,1.818245800677687
0.9878,1.9085709936916828
0.988,2.0033156033605337
0.9882,0.0
0.9884,0.0
0.9886,0.0
0.9888,0.0
0.989,0.0
0.9892,0.0
0.9894,0.0
0.9896,0.0
0.9898,0.0
0.99,0.0
0.9902,0.0
0.9904,0.0
0.9906,0.0
0.9908,0.0
0.991,0.0
0.9912,0.0
0.9914,0.0
0.9916,0.0
0.9918,0.0
0.992,0.0
0.9922,0.0
0.9924,0.0
0.9926,0.0
0.9928,0.0
0.993,0.0
0.9932,0.0
0.9934,0.0
0.9936,0.0
0.9938,0.0
0.994,0.0
0.9942,0.0
0.9944,0.0
0.9946,0.0
0.9948,0.0
0.995,0.0
0.9952,0.0
0.9954,0.0
0.9956,0.0
0.9958,0.0
0.996,0.0
0.9962,0.0
0.9964,0.0
0.9966,0.0
0.9968,0.0
0.997,0.0
0.9972,0.0
0.9974,0.0
0.9976,0.0
0.9978,0.0
0.998,0.0
0.9982,0.0
0.9984,0.0
0.9986,0.0
0.9988,0.0
0.999,0.0
0.9992,0.0
0.9994,0.0
0.9996,0.0
0.9998,0.0


==> figures/data/atom_7_hydrogen_feats_gradients.csv <==
Step,Gradient
0.0,0.0
0.0002,0.0
0.0004,0.0
0.0006,0.0
0.0008,0.0
0.001,0.0
0.0012,0.0
0.0014,0.0
0.0016,0.0
0.0018,0.0
0.002,0.0
0.0022,0.0
0.0024,0.0
0.0026,0.0
0.0028,0.0
0.003,0.0
0.0032,0.0
0.0034,0.0
0.0036,0.0
0.0038,0.0
0.004,0.0
0.0042,0.0
0.0044,0.0
0.0046,0.0
0.0048,0.0
0.005,0.0
0.0052,0.0
0.0054,0.0
0.0056,0.0
0.0058,0.0
0.006,0.0
0.0062,0.0
0.0064,0.0
0.0066,0.0
0.0068,0.0
0.007,0.0
0.0072,0.0
0.0074,0.0
0.0076,0.0
0.0078,0.0
0.008,0.0
0.0082,0.0
0.0084,0.0
0.0086,0.0
0.0088,0.0
0.009,0.0
0.0092,0.0
0.0094,0.0
0.0096,0.0
0.0098,0.0
0.01,0.0
0.0102,0.0
0.0104,0.0
0.0106,0.0
0.0108,0.0
0.011,0.0
0.0112,0.0
0.0114,0.0
0.0116,0.0
0.0118,0.0
0.012,0.0
0.0122,0.0
0.0124,0.0
0.0126,0.0
0.0128,0.0
0.013,0.0
0.0132,0.0
0.0134,0.0
0.0136,0.0
0.0138,0.0
0.014,0.0
0.0142,0.0
0.0144,0.0
0.0146,0.0
0.0148,0.0
0.015,0.0
0.0152,0.0
0.0154,0.0
0.0156,0.0
0.0158,0.0
0.016,0.0
0.0162,0.0
0.0164,0.0
0.0166,0.0
0.0168,0.0
0.017,0.0
0.0172,0.0
0.0174,0.0
0.0176,0.0
0.0178,0.0
0.018,0.0
0.0182,0.0
0.0184,0.0
0.0186,0.0
0.0188,0.0
0.019,0.0
0.0192,0.0
0.0194,0.0
0.0196,0.0
0.0198,0.0
0.02,0.0
0.0202,0.0
0.0204,0.0
0.0206,0.0
0.0208,0.0
0.021,0.0
0.0212,0.0
0.0214,0.0
0.0216,0.0
0.0218,0.0
0.022,0.0
0.0222,0.0
0.0224,0.0
0.0226,0.0
0.0228,0.0
0.023,0.0
0.0232,0.0
0.0234,0.0
0.0236,0.0
0.0238,0.0
0.024,0.0
0.0242,0.0
0.0244,0.0
0.0246,0.0
0.0248,0.0
0.025,0.0
0.0252,0.0
0.0254,0.0
0.0256,0.0
0.0258,0.0
0.026,0.0
0.0262,0.0
0.0264,0.0
0.0266,0.0
0.0268,0.0
0.027,0.0
0.0272,0.0
0.0274,0.0
0.0276,0.0
0.0278,0.0
0.028,0.0
0.0282,0.0
0.0284,0.0
0.0286,0.0
0.0288,0.0
0.029,0.0
0.0292,0.0
0.0294,0.0
0.0296,0.0
0.0298,0.0
0.03,0.0
0.0302,0.0
0.0304,0.0
0.0306,0.0
0.0308,0.0
0.031,0.0
0.0312,0.0
0.0314,0.0
0.0316,0.0
0.0318,0.0
0.032,0.0
0.0322,0.0
0.0324,0.0
0.0326,0.0
0.0328,0.0
0.033,0.0
0.0332,0.0
0.0334,0.0
0.0336,0.0
0.0338,0.0
0.034,0.0
0.0342,0.0
0.0344,0.0
0.0346,0.0
0.0348,0.0
0.035,0.0
0.0352,0.0
0.0354,0.0
0.0356,0.0
0.0358,0.0
0.036,0.0
0.0362,0.0
0.0364,0.0
0.0366,0.0
0.0368,0.0
0.037,0.0
0.0372,0.0
0.0374,0.0
0.0376,0.0
0.0378,0.0
0.038,0.0
0.0382,0.0
0.0384,0.0
0.0386,0.0
0.0388,0.0
0.039,0.0
0.0392,0.0
0.0394,0.0
0.0396,0.0
0.0398,0.0
0.04,0.0
0.0402,0.0
0.0404,0.0
0.0406,0.0
0.0408,0.0
0.041,0.0
0.0412,0.0
0.0414,0.0
0.0416,0.0
0.0418,0.0
0.042,0.0
0.0422,0.0
0.0424,0.0
0.0426,0.0
0.0428,0.0
0.043,0.0
0.0432,0.0
0.0434,0.0
0.0436,0.0
0.0438,0.0
0.044,0.0
0.0442,0.0
0.0444,0.0
0.0446,0.0
0.0448,0.0
0.045,0.0
0.0452,0.0
0.0454,0.0
0.0456,0.0
0.0458,0.0
0.046,0.0
0.0462,0.0
0.0464,0.0
0.0466,0.0
0.0468,0.0
0.047,0.0
0.0472,0.0
0.0474,0.0
0.0476,0.0
0.0478,0.0
0.048,0.0
0.0482,0.0
0.0484,0.0
0.0486,0.0
0.0488,0.0
0.049,0.0
0.0492,0.0
0.0494,0.0
0.0496,0.0
0.0498,0.0
0.05,0.0
0.0502,0.0
0.0504,0.0
0.0506,0.0
0.0508,0.0
0.051,0.0
0.0512,0.0
0.0514,0.0
0.0516,0.0
0.0518,0.0
0.052,0.0
0.0522,0.0
0.0524,0.0
0.0526,0.0
0.0528,0.0
0.053,0.0
0.0532,0.0
0.0534,0.0
0.0536,0.0
0.0538,0.0
0.054,0.0
0.0542,0.0
0.0544,0.0
0.0546,0.0
0.0548,0.0
0.055,0.0
0.0552,0.0
0.0554,0.0
0.0556,0.0
0.0558,0.0
0.056,0.0
0.0562,0.0
0.0564,0.0
0.0566,0.0
0.0568,0.0
0.057,0.0
0.0572,0.0
0.0574,0.0
0.0576,0.0
0.0578,0.0
0.058,0.0
0.0582,0.0
0.0584,0.0
0.0586,0.0
0.0588,0.0
0.059,0.0
0.0592,0.0
0.0594,0.0
0.0596,0.0
0.0598,0.0
0.06,0.0
0.0602,0.0
0.0604,0.0
0.0606,0.0
0.0608,0.0
0.061,0.0
0.0612,0.0
0.0614,0.0
0.0616,0.0
0.0618,0.0
0.062,0.0
0.0622,0.0
0.0624,0.0
0.0626,0.0
0.0628,0.0
0.063,0.0
0.0632,0.0
0.0634,0.0
0.0636,0.0
0.0638,0.0
0.064,0.0
0.0642,0.0
0.0644,0.0
0.0646,0.0
0.0648,0.0
0.065,0.0
0.0652,0.0
0.0654,0.0
0.0656,0.0
0.0658,0.0
0.066,0.0
0.0662,0.0
0.0664,0.0
0.0666,0.0
0.0668,0.0
0.067,0.0
0.0672,0.0
0.0674,0.0
0.0676,0.0
0.0678,0.0
0.068,0.0
0.0682,0.0
0.0684,0.0
0.0686,0.0
0.0688,0.0
0.069,0.0
0.0692,0.0
0.0694,0.0
0.0696,0.0
0.0698,0.0
0.07,0.0
0.0702,0.0
0.0704,0.0
0.0706,0.0
0.0708,0.0
0.071,0.0
0.0712,0.0
0.0714,0.0
0.0716,0.0
0.0718,0.0
0.072,0.0
0.0722,0.0
0.0724,0.0
0.0726,0.0
0.0728,0.0
0.073,0.0
0.0732,0.0
0.0734,0.0
0.0736,0.0
0.0738,0.0
0.074,0.0
0.0742,0.0
0.0744,0.0
0.0746,0.0
0.0748,0.0
0.075,0.0
0.0752,0.0
0.0754,0.0
0.0756,0.0
0.0758,0.0
0.076,0.0
0.0762,0.0
0.0764,0.0
0.0766,0.0
0.0768,0.0
0.077,0.0
0.0772,0.0
0.0774,0.0
0.0776,0.0
0.0778,0.0
0.078,0.0
0.0782,0.0
0.0784,0.0
0.0786,0.0
0.0788,0.0
0.079,0.0
0.0792,0.0
0.0794,0.0
0.0796,0.0
0.0798,0.0
0.08,0.0
0.0802,0.0
0.0804,0.0
0.0806,0.0
0.0808,0.0
0.081,0.0
0.0812,0.0
0.0814,0.0
0.0816,0.0
0.0818,0.0
0.082,0.0
0.0822,0.0
0.0824,0.0
0.0826,0.0
0.0828,0.0
0.083,0.0
0.0832,0.0
0.0834,0.0
0.0836,0.0
0.0838,0.0
0.084,0.0
0.0842,0.0
0.0844,0.0
0.0846,0.0
0.0848,0.0
0.085,0.0
0.0852,0.0
0.0854,0.0
0.0856,0.0
0.0858,0.0
0.086,0.0
0.0862,0.0
0.0864,0.0
0.0866,0.0
0.0868,0.0
0.087,0.0
0.0872,0.0
0.0874,0.0
0.0876,0.0
0.0878,0.0
0.088,0.0
0.0882,0.0
0.0884,0.0
0.0886,0.0
0.0888,0.0
0.089,0.0
0.0892,0.0
0.0894,0.0
0.0896,0.0
0.0898,0.0
0.09,0.0
0.0902,0.0
0.0904,0.0
0.0906,0.0
0.0908,0.0
0.091,0.0
0.0912,0.0
0.0914,0.0
0.0916,0.0
0.0918,0.0
0.092,0.0
0.0922,0.0
0.0924,0.0
0.0926,0.0
0.0928,0.0
0.093,0.0
0.0932,0.0
0.0934,0.0
0.0936,0.0
0.0938,0.0
0.094,0.0
0.0942,0.0
0.0944,0.0
0.0946,0.0
0.0948,0.0
0.095,0.0
0.0952,0.0
0.0954,0.0
0.0956,0.0
0.0958,0.0
0.096,0.0
0.0962,0.0
0.0964,0.0
0.0966,0.0
0.0968,0.0
0.097,0.0
0.0972,0.0
0.0974,0.0
0.0976,0.0
0.0978,0.0
0.098,0.0
0.0982,0.0
0.0984,0.0
0.0986,0.0
0.0988,0.0
0.099,0.0
0.0992,0.0
0.0994,0.0
0.0996,0.0
0.0998,0.0
0.1,0.0
0.1002,0.0
0.1004,0.0
0.1006,0.0
0.1008,0.0
0.101,0.0
0.1012,0.0
0.1014,0.0
0.1016,0.0
0.1018,0.0
0.102,0.0
0.1022,0.0
0.1024,0.0
0.1026,0.0
0.1028,0.0
0.103,0.0
0.1032,0.0
0.1034,0.0
0.1036,0.0
0.1038,0.0
0.104,0.0
0.1042,0.0
0.1044,0.0
0.1046,0.0
0.1048,0.0
0.105,0.0
0.1052,0.0
0.1054,0.0
0.1056,0.0
0.1058,0.0
0.106,0.0
0.1062,0.0
0.1064,0.0
0.1066,0.0
0.1068,0.0
0.107,0.0
0.1072,0.0
0.1074,0.0
0.1076,0.0
0.1078,0.0
0.108,0.0
0.1082,0.0
0.1084,0.0
0.1086,0.0
0.1088,0.0
0.109,0.0
0.1092,0.0
0.1094,0.0
0.1096,0.0
0.1098,0.0
0.11,0.0
0.1102,0.0
0.1104,0.0
0.1106,0.0
0.1108,0.0
0.111,0.0
0.1112,0.0
0.1114,0.0
0.1116,0.0
0.1118,0.0
0.112,0.0
0.1122,0.0
0.1124,0.0
0.1126,0.0
0.1128,0.0
0.113,0.0
0.1132,0.0
0.1134,0.0
0.1136,0.0
0.1138,0.0
0.114,0.0
0.1142,0.0
0.1144,0.0
0.1146,0.0
0.1148,0.0
0.115,0.0
0.1152,0.0
0.1154,0.0
0.1156,0.0
0.1158,0.0
0.116,0.0
0.1162,0.0
0.1164,0.0
0.1166,0.0
0.1168,0.0
0.117,0.0
0.1172,0.0
0.1174,0.0
0.1176,0.0
0.1178,0.0
0.118,0.0
0.1182,0.0
0.1184,0.0
0.1186,0.0
0.1188,0.0
0.119,0.0
0.1192,0.0
0.1194,0.0
0.1196,0.0
0.1198,0.0
0.12,0.0
0.1202,0.0
0.1204,0.0
0.1206,0.0
0.1208,0.0
0.121,0.0
0.1212,0.0
0.1214,0.0
0.1216,0.0
0.1218,0.0
0.122,0.0
0.1222,0.0
0.1224,0.0
0.1226,0.0
0.1228,0.0
0.123,0.0
0.1232,0.0
0.1234,0.0
0.1236,0.0
0.1238,0.0
0.124,0.0
0.1242,0.0
0.1244,0.0
0.1246,0.0
0.1248,0.0
0.125,0.0
0.1252,0.0
0.1254,0.0
0.1256,0.0
0.1258,0.0
0.126,0.0
0.1262,0.0
0.1264,0.0
0.1266,0.0
0.1268,0.0
0.127,0.0
0.1272,0.0
0.1274,0.0
0.1276,0.0
0.1278,0.0
0.128,0.0
0.1282,0.0
0.1284,0.0
0.1286,0.0
0.1288,0.0
0.129,0.0
0.1292,0.0
0.1294,0.0
0.1296,0.0
0.1298,0.0
0.13,0.0
0.1302,0.0
0.1304,0.0
0.1306,0.0
0.1308,0.0
0.131,0.0
0.1312,0.0
0.1314,0.0
0.1316,0.0
0.1318,0.0
0.132,0.0
0.1322,0.0
0.1324,0.0
0.1326,0.0
0.1328,0.0
0.133,0.0
0.1332,0.0
0.1334,0.0
0.1336,0.0
0.1338,0.0
0.134,0.0
0.1342,0.0
0.1344,0.0
0.1346,0.0
0.1348,0.0
0.135,0.0
0.1352,0.0
0.1354,0.0
0.1356,0.0
0.1358,0.0
0.136,0.0
0.1362,0.0
0.1364,0.0
0.1366,0.0
0.1368,0.0
0.137,0.0
0.1372,0.0
0.1374,0.0
0.1376,0.0
0.1378,0.0
0.138,0.0
0.1382,0.0
0.1384,0.0
0.1386,0.0
0.1388,0.0
0.139,0.0
0.1392,0.0
0.1394,0.0
0.1396,0.0
0.1398,0.0
0.14,0.0
0.1402,0.0
0.1404,0.0
0.1406,0.0
0.1408,0.0
0.141,0.0
0.1412,0.0
0.1414,0.0
0.1416,0.0
0.1418,0.0
0.142,0.0
0.1422,0.0
0.1424,0.0
0.1426,0.0
0.1428,0.0
0.143,0.0
0.1432,0.0
0.1434,0.0
0.1436,0.0
0.1438,0.0
0.144,0.0
0.1442,0.0
0.1444,0.0
0.1446,0.0
0.1448,0.0
0.145,0.0
0.1452,0.0
0.1454,0.0
0.1456,0.0
0.1458,0.0
0.146,0.0
0.1462,0.0
0.1464,0.0
0.1466,0.0
0.1468,0.0
0.147,0.0
0.1472,0.0
0.1474,0.0
0.1476,0.0
0.1478,0.0
0.148,0.0
0.1482,0.0
0.1484,0.0
0.1486,0.0
0.1488,0.0
0.149,0.0
0.1492,0.0
0.1494,0.0
0.1496,0.0
0.1498,0.0
0.15,0.0
0.1502,0.0
0.1504,0.0
0.1506,0.0
0.1508,0.0
0.151,0.0
0.1512,0.0
0.1514,0.0
0.1516,0.0
0.1518,0.0
0.152,0.0
0.1522,0.0
0.1524,0.0
0.1526,0.0
0.1528,0.0
0.153,0.0
0.1532,0.0
0.1534,0.0
0.1536,0.0
0.1538,0.0
0.154,0.0
0.1542,0.0
0.1544,0.0
0.1546,0.0
0.1548,0.0
0.155,0.0
0.1552,0.0
0.1554,0.0
0.1556,0.0
0.1558,0.0
0.156,0.0
0.1562,0.0
0.1564,0.0
0.1566,0.0
0.1568,0.0
0.157,0.0
0.1572,0.0
0.1574,0.0
0.1576,0.0
0.1578,0.0
0.158,0.0
0.1582,0.0
0.1584,0.0
0.1586,0.0
0.1588,0.0
0.159,0.0
0.1592,0.0
0.1594,0.0
0.1596,0.0
0.1598,0.0
0.16,0.0
0.1602,0.0
0.1604,0.0
0.1606,0.0
0.1608,0.0
0.161,0.0
0.1612,0.0
0.1614,0.0
0.1616,0.0
0.1618,0.0
0.162,0.0
0.1622,0.0
0.1624,0.0
0.1626,0.0
0.1628,0.0
0.163,0.0
0.1632,0.0
0.1634,0.0
0.1636,0.0
0.1638,0.0
0.164,0.0
0.1642,0.0
0.1644,0.0
0.1646,0.0
0.1648,0.0
0.165,0.0
0.1652,0.0
0.1654,0.0
0.1656,0.0
0.1658,0.0
0.166,0.0
0.1662,0.0
0.1664,0.0
0.1666,0.0
0.1668,0.0
0.167,0.0
0.1672,0.0
0.1674,0.0
0.1676,0.0
0.1678,0.0
0.168,0.0
0.1682,0.0
0.1684,0.0
0.1686,0.0
0.1688,0.0
0.169,0.0
0.1692,0.0
0.1694,0.0
0.1696,0.0
0.1698,0.0
0.17,0.0
0.1702,0.0
0.1704,0.0
0.1706,0.0
0.1708,0.0
0.171,0.0
0.1712,0.0
0.1714,0.0
0.1716,0.0
0.1718,0.0
0.172,0.0
0.1722,0.0
0.1724,0.0
0.1726,0.0
0.1728,0.0
0.173,0.0
0.1732,0.0
0.1734,0.0
0.1736,0.0
0.1738,0.0
0.174,0.0
0.1742,0.0
0.1744,0.0
0.1746,0.0
0.1748,0.0
0.175,0.0
0.1752,0.0
0.1754,0.0
0.1756,0.0
0.1758,0.0
0.176,0.0
0.1762,0.0
0.1764,0.0
0.1766,0.0
0.1768,0.0
0.177,0.0
0.1772,0.0
0.1774,0.0
0.1776,0.0
0.1778,0.0
0.178,0.0
0.1782,0.0
0.1784,0.0
0.1786,0.0
0.1788,0.0
0.179,0.0
0.1792,0.0
0.1794,0.0
0.1796,0.0
0.1798,0.0
0.18,0.0
0.1802,0.0
0.1804,0.0
0.1806,0.0
0.1808,0.0
0.181,0.0
0.1812,0.0
0.1814,0.0
0.1816,0.0
0.1818,0.0
0.182,0.0
0.1822,0.0
0.1824,0.0
0.1826,0.0
0.1828,0.0
0.183,0.0
0.1832,0.0
0.1834,0.0
0.1836,0.0
0.1838,0.0
0.184,0.0
0.1842,0.0
0.1844,0.0
0.1846,0.0
0.1848,0.0
0.185,0.0
0.1852,0.0
0.1854,0.0
0.1856,0.0
0.1858,0.0
0.186,0.0
0.1862,0.0
0.1864,0.0
0.1866,0.0
0.1868,0.0
0.187,0.0
0.1872,0.0
0.1874,0.0
0.1876,0.0
0.1878,0.0
0.188,0.0
0.1882,0.0
0.1884,0.0
0.1886,0.0
0.1888,0.0
0.189,0.0
0.1892,0.0
0.1894,0.0
0.1896,0.0
0.1898,0.0
0.19,0.0
0.1902,0.0
0.1904,0.0
0.1906,0.0
0.1908,0.0
0.191,0.0
0.1912,0.0
0.1914,0.0
0.1916,0.0
0.1918,0.0
0.192,0.0
0.1922,0.0
0.1924,0.0
0.1926,0.0
0.1928,0.0
0.193,0.0
0.1932,0.0
0.1934,0.0
0.1936,0.0
0.1938,0.0
0.194,0.0
0.1942,0.0
0.1944,0.0
0.1946,0.0
0.1948,0.0
0.195,0.0
0.1952,0.0
0.1954,0.0
0.1956,0.0
0.1958,0.0
0.196,0.0
0.1962,0.0
0.1964,0.0
0.1966,0.0
0.1968,0.0
0.197,0.0
0.1972,0.0
0.1974,0.0
0.1976,0.0
0.1978,0.0
0.198,0.0
0.1982,0.0
0.1984,0.0
0.1986,0.0
0.1988,0.0
0.199,0.0
0.1992,0.0
0.1994,0.0
0.1996,0.0
0.1998,0.0
0.2,0.0
0.2002,0.0
0.2004,0.0
0.2006,0.0
0.2008,0.0
0.201,0.0
0.2012,0.0
0.2014,0.0
0.2016,0.0
0.2018,0.0
0.202,0.0
0.2022,0.0
0.2024,0.0
0.2026,0.0
0.2028,0.0
0.203,0.0
0.2032,0.0
0.2034,0.0
0.2036,0.0
0.2038,0.0
0.204,0.0
0.2042,0.0
0.2044,0.0
0.2046,0.0
0.2048,0.0
0.205,0.0
0.2052,0.0
0.2054,0.0
0.2056,0.0
0.2058,0.0
0.206,0.0
0.2062,0.0
0.2064,0.0
0.2066,0.0
0.2068,0.0
0.207,0.0
0.2072,0.0
0.2074,0.0
0.2076,0.0
0.2078,0.0
0.208,0.0
0.2082,0.0
0.2084,0.0
0.2086,0.0
0.2088,0.0
0.209,0.0
0.2092,0.0
0.2094,0.0
0.2096,0.0
0.2098,0.0
0.21,0.0
0.2102,0.0
0.2104,0.0
0.2106,0.0
0.2108,0.0
0.211,0.0
0.2112,0.0
0.2114,0.0
0.2116,0.0
0.2118,0.0
0.212,0.0
0.2122,0.0
0.2124,0.0
0.2126,0.0
0.2128,0.0
0.213,0.0
0.2132,0.0
0.2134,0.0
0.2136,0.0
0.2138,0.0
0.214,0.0
0.2142,0.0
0.2144,0.0
0.2146,0.0
0.2148,0.0
0.215,0.0
0.2152,0.0
0.2154,0.0
0.2156,0.0
0.2158,0.0
0.216,0.0
0.2162,0.0
0.2164,0.0
0.2166,0.0
0.2168,0.0
0.217,0.0
0.2172,0.0
0.2174,0.0
0.2176,0.0
0.2178,0.0
0.218,0.0
0.2182,0.0
0.2184,0.0
0.2186,0.0
0.2188,0.0
0.219,0.0
0.2192,0.0
0.2194,0.0
0.2196,0.0
0.2198,0.0
0.22,0.0
0.2202,0.0
0.2204,0.0
0.2206,0.0
0.2208,0.0
0.221,0.0
0.2212,0.0
0.2214,0.0
0.2216,0.0
0.2218,0.0
0.222,0.0
0.2222,0.0
0.2224,0.0
0.2226,0.0
0.2228,0.0
0.223,0.0
0.2232,0.0
0.2234,0.0
0.2236,0.0
0.2238,0.0
0.224,0.0
0.2242,0.0
0.2244,0.0
0.2246,0.0
0.2248,0.0
0.225,0.0
0.2252,0.0
0.2254,0.0
0.2256,0.0
0.2258,0.0
0.226,0.0
0.2262,0.0
0.2264,0.0
0.2266,0.0
0.2268,0.0
0.227,0.0
0.2272,0.0
0.2274,0.0
0.2276,0.0
0.2278,0.0
0.228,0.0
0.2282,0.0
0.2284,0.0
0.2286,0.0
0.2288,0.0
0.229,0.0
0.2292,0.0
0.2294,0.0
0.2296,0.0
0.2298,0.0
0.23,0.0
0.2302,0.0
0.2304,0.0
0.2306,0.0
0.2308,0.0
0.231,0.0
0.2312,0.0
0.2314,0.0
0.2316,0.0
0.2318,0.0
0.232,0.0
0.2322,0.0
0.2324,0.0
0.2326,0.0
0.2328,0.0
0.233,0.0
0.2332,0.0
0.2334,0.0
0.2336,0.0
0.2338,0.0
0.234,0.0
0.2342,0.0
0.2344,0.0
0.2346,0.0
0.2348,0.0
0.235,0.0
0.2352,0.0
0.2354,0.0
0.2356,0.0
0.2358,0.0
0.236,0.0
0.2362,0.0
0.2364,0.0
0.2366,0.0
0.2368,0.0
0.237,0.0
0.2372,0.0
0.2374,0.0
0.2376,0.0
0.2378,0.0
0.238,0.0
0.2382,0.0
0.2384,0.0
0.2386,0.0
0.2388,0.0
0.239,0.0
0.2392,0.0
0.2394,0.0
0.2396,0.0
0.2398,0.0
0.24,0.0
0.2402,0.0
0.2404,0.0
0.2406,0.0
0.2408,0.0
0.241,0.0
0.2412,0.0
0.2414,0.0
0.2416,0.0
0.2418,0.0
0.242,0.0
0.2422,0.0
0.2424,0.0
0.2426,0.0
0.2428,0.0
0.243,0.0
0.2432,0.0
0.2434,0.0
0.2436,0.0
0.2438,0.0
0.244,0.0
0.2442,0.0
0.2444,0.0
0.2446,0.0
0.2448,0.0
0.245,0.0
0.2452,0.0
0.2454,0.0
0.2456,0.0
0.2458,0.0
0.246,0.0
0.2462,0.0
0.2464,0.0
0.2466,0.0
0.2468,0.0
0.247,0.0
0.2472,0.0
0.2474,0.0
0.2476,0.0
0.2478,0.0
0.248,0.0
0.2482,0.0
0.2484,0.0
0.2486,0.0
0.2488,0.0
0.249,0.0
0.2492,0.0
0.2494,0.0
0.2496,0.0
0.2498,0.0
0.25,0.0
0.2502,0.0
0.2504,0.0
0.2506,0.0
0.2508,0.0
0.251,0.0
0.2512,0.0
0.2514,0.0
0.2516,0.0
0.2518,0.0
0.252,0.0
0.2522,0.0
0.2524,0.0
0.2526,0.0
0.2528,0.0
0.253,0.0
0.2532,0.0
0.2534,0.0
0.2536,0.0
0.2538,0.0
0.254,0.0
0.2542,0.0
0.2544,0.0
0.2546,0.0
0.2548,0.0
0.255,0.0
0.2552,0.0
0.2554,0.0
0.2556,0.0
0.2558,0.0
0.256,0.0
0.2562,0.0
0.2564,0.0
0.2566,0.0
0.2568,0.0
0.257,0.0
0.2572,0.0
0.2574,0.0
0.2576,0.0
0.2578,0.0
0.258,0.0
0.2582,0.0
0.2584,0.0
0.2586,0.0
0.2588,0.0
0.259,0.0
0.2592,0.0
0.2594,0.0
0.2596,0.0
0.2598,0.0
0.26,0.0
0.2602,0.0
0.2604,0.0
0.2606,0.0
0.2608,0.0
0.261,0.0
0.2612,0.0
0.2614,0.0
0.2616,0.0
0.2618,0.0
0.262,0.0
0.2622,0.0
0.2624,0.0
0.2626,0.0
0.2628,0.0
0.263,0.0
0.2632,0.0
0.2634,0.0
0.2636,0.0
0.2638,0.0
0.264,0.0
0.2642,0.0
0.2644,0.0
0.2646,0.0
0.2648,0.0
0.265,0.0
0.2652,0.0
0.2654,0.0
0.2656,0.0
0.2658,0.0
0.266,0.0
0.2662,0.0
0.2664,0.0
0.2666,0.0
0.2668,0.0
0.267,0.0
0.2672,0.0
0.2674,0.0
0.2676,0.0
0.2678,0.0
0.268,0.0
0.2682,0.0
0.2684,0.0
0.2686,0.0
0.2688,0.0
0.269,0.0
0.2692,0.0
0.2694,0.0
0.2696,0.0
0.2698,0.0
0.27,0.0
0.2702,0.0
0.2704,0.0
0.2706,0.0
0.2708,0.0
0.271,0.0
0.2712,0.0
0.2714,0.0
0.2716,0.0
0.2718,0.0
0.272,0.0
0.2722,0.0
0.2724,0.0
0.2726,0.0
0.2728,0.0
0.273,0.0
0.2732,0.0
0.2734,0.0
0.2736,0.0
0.2738,0.0
0.274,0.0
0.2742,0.0
0.2744,0.0
0.2746,0.0
0.2748,0.0
0.275,0.0
0.2752,0.0
0.2754,0.0
0.2756,0.0
0.2758,0.0
0.276,0.0
0.2762,0.0
0.2764,0.0
0.2766,0.0
0.2768,0.0
0.277,0.0
0.2772,0.0
0.2774,0.0
0.2776,0.0
0.2778,0.0
0.278,0.0
0.2782,0.0
0.2784,0.0
0.2786,0.0
0.2788,0.0
0.279,0.0
0.2792,0.0
0.2794,0.0
0.2796,0.0
0.2798,0.0
0.28,0.0
0.2802,0.0
0.2804,0.0
0.2806,0.0
0.2808,0.0
0.281,0.0
0.2812,0.0
0.2814,0.0
0.2816,0.0
0.2818,0.0
0.282,0.0
0.2822,0.0
0.2824,0.0
0.2826,0.0
0.2828,0.0
0.283,0.0
0.2832,0.0
0.2834,0.0
0.2836,0.0
0.2838,0.0
0.284,0.0
0.2842,0.0
0.2844,0.0
0.2846,0.0
0.2848,0.0
0.285,0.0
0.2852,0.0
0.2854,0.0
0.2856,0.0
0.2858,0.0
0.286,0.0
0.2862,0.0
0.2864,0.0
0.2866,0.0
0.2868,0.0
0.287,0.0
0.2872,0.0
0.2874,0.0
0.2876,0.0
0.2878,0.0
0.288,0.0
0.2882,0.0
0.2884,0.0
0.2886,0.0
0.2888,0.0
0.289,0.0
0.2892,0.0
0.2894,0.0
0.2896,0.0
0.2898,0.0
0.29,0.0
0.2902,0.0
0.2904,0.0
0.2906,0.0
0.2908,0.0
0.291,0.0
0.2912,0.0
0.2914,0.0
0.2916,0.0
0.2918,0.0
0.292,0.0
0.2922,0.0
0.2924,0.0
0.2926,0.0
0.2928,0.0
0.293,0.0
0.2932,0.0
0.2934,0.0
0.2936,0.0
0.2938,0.0
0.294,0.0
0.2942,0.0
0.2944,0.0
0.2946,0.0
0.2948,0.0
0.295,0.0
0.2952,0.0
0.2954,0.0
0.2956,0.0
0.2958,0.0
0.296,0.0
0.2962,0.0
0.2964,0.0
0.2966,0.0
0.2968,0.0
0.297,0.0
0.2972,0.0
0.2974,0.0
0.2976,0.0
0.2978,0.0
0.298,0.0
0.2982,0.0
0.2984,0.0
0.2986,0.0
0.2988,0.0
0.299,0.0
0.2992,0.0
0.2994,0.0
0.2996,0.0
0.2998,0.0
0.3,0.0
0.3002,0.0
0.3004,0.0
0.3006,0.0
0.3008,0.0
0.301,0.0
0.3012,0.0
0.3014,0.0
0.3016,0.0
0.3018,0.0
0.302,0.0
0.3022,0.0
0.3024,0.0
0.3026,0.0
0.3028,0.0
0.303,0.0
0.3032,0.0
0.3034,0.0
0.3036,0.0
0.3038,0.0
0.304,0.0
0.3042,0.0
0.3044,0.0
0.3046,0.0
0.3048,0.0
0.305,0.0
0.3052,0.0
0.3054,0.0
0.3056,0.0
0.3058,0.0
0.306,0.0
0.3062,0.0
0.3064,0.0
0.3066,0.0
0.3068,0.0
0.307,0.0
0.3072,0.0
0.3074,0.0
0.3076,0.0
0.3078,0.0
0.308,0.0
0.3082,0.0
0.3084,0.0
0.3086,0.0
0.3088,0.0
0.309,0.0
0.3092,0.0
0.3094,0.0
0.3096,0.0
0.3098,0.0
0.31,0.0
0.3102,0.0
0.3104,0.0
0.3106,0.0
0.3108,0.0
0.311,0.0
0.3112,0.0
0.3114,0.0
0.3116,0.0
0.3118,0.0
0.312,0.0
0.3122,0.0
0.3124,0.0
0.3126,0.0
0.3128,0.0
0.313,0.0
0.3132,0.0
0.3134,0.0
0.3136,0.0
0.3138,0.0
0.314,0.0
0.3142,0.0
0.3144,0.0
0.3146,0.0
0.3148,0.0
0.315,0.0
0.3152,0.0
0.3154,0.0
0.3156,0.0
0.3158,0.0
0.316,0.0
0.3162,0.0
0.3164,0.0
0.3166,0.0
0.3168,0.0
0.317,0.0
0.3172,0.0
0.3174,0.0
0.3176,0.0
0.3178,0.0
0.318,0.0
0.3182,0.0
0.3184,0.0
0.3186,0.0
0.3188,0.0
0.319,0.0
0.3192,0.0
0.3194,0.0
0.3196,0.0
0.3198,0.0
0.32,0.0
0.3202,0.0
0.3204,0.0
0.3206,0.0
0.3208,0.0
0.321,0.0
0.3212,0.0
0.3214,0.0
0.3216,0.0
0.3218,0.0
0.322,0.0
0.3222,0.0
0.3224,0.0
0.3226,0.0
0.3228,0.0
0.323,0.0
0.3232,0.0
0.3234,0.0
0.3236,0.0
0.3238,0.0
0.324,0.0
0.3242,0.0
0.3244,0.0
0.3246,0.0
0.3248,0.0
0.325,0.0
0.3252,0.0
0.3254,0.0
0.3256,0.0
0.3258,0.0
0.326,0.0
0.3262,0.0
0.3264,0.0
0.3266,0.0
0.3268,0.0
0.327,0.0
0.3272,0.0
0.3274,0.0
0.3276,0.0
0.3278,0.0
0.328,0.0
0.3282,0.0
0.3284,0.0
0.3286,0.0
0.3288,0.0
0.329,0.0
0.3292,0.0
0.3294,0.0
0.3296,0.0
0.3298,0.0
0.33,0.0
0.3302,0.0
0.3304,0.0
0.3306,0.0
0.3308,0.0
0.331,0.0
0.3312,0.0
0.3314,0.0
0.3316,0.0
0.3318,0.0
0.332,0.0
0.3322,0.0
0.3324,0.0
0.3326,0.0
0.3328,0.0
0.333,0.0
0.3332,0.0
0.3334,0.0
0.3336,0.0
0.3338,0.0
0.334,0.0
0.3342,0.0
0.3344,0.0
0.3346,0.0
0.3348,0.0
0.335,0.0
0.3352,0.0
0.3354,0.0
0.3356,0.0
0.3358,0.0
0.336,0.0
0.3362,0.0
0.3364,0.0
0.3366,0.0
0.3368,0.0
0.337,0.0
0.3372,0.0
0.3374,0.0
0.3376,0.0
0.3378,0.0
0.338,0.0
0.3382,0.0
0.3384,0.0
0.3386,0.0
0.3388,0.0
0.339,0.0
0.3392,0.0
0.3394,0.0
0.3396,0.0
0.3398,0.0
0.34,0.0
0.3402,0.0
0.3404,0.0
0.3406,0.0
0.3408,0.0
0.341,0.0
0.3412,0.0
0.3414,0.0
0.3416,0.0
0.3418,0.0
0.342,0.0
0.3422,0.0
0.3424,0.0
0.3426,0.0
0.3428,0.0
0.343,0.0
0.3432,0.0
0.3434,0.0
0.3436,0.0
0.3438,0.0
0.344,0.0
0.3442,0.0
0.3444,0.0
0.3446,0.0
0.3448,0.0
0.345,0.0
0.3452,0.0
0.3454,0.0
0.3456,0.0
0.3458,0.0
0.346,0.0
0.3462,0.0
0.3464,0.0
0.3466,0.0
0.3468,0.0
0.347,0.0
0.3472,0.0
0.3474,0.0
0.3476,0.0
0.3478,0.0
0.348,0.0
0.3482,0.0
0.3484,0.0
0.3486,0.0
0.3488,0.0
0.349,0.0
0.3492,0.0
0.3494,0.0
0.3496,0.0
0.3498,0.0
0.35,0.0
0.3502,0.0
0.3504,0.0
0.3506,0.0
0.3508,0.0
0.351,0.0
0.3512,0.0
0.3514,0.0
0.3516,0.0
0.3518,0.0
0.352,0.0
0.3522,0.0
0.3524,0.0
0.3526,0.0
0.3528,0.0
0.353,0.0
0.3532,0.0
0.3534,0.0
0.3536,0.0
0.3538,0.0
0.354,0.0
0.3542,0.0
0.3544,0.0
0.3546,0.0
0.3548,0.0
0.355,0.0
0.3552,0.0
0.3554,0.0
0.3556,0.0
0.3558,0.0
0.356,0.0
0.3562,0.0
0.3564,0.0
0.3566,0.0
0.3568,0.0
0.357,0.0
0.3572,0.0
0.3574,0.0
0.3576,0.0
0.3578,0.0
0.358,0.0
0.3582,0.0
0.3584,0.0
0.3586,0.0
0.3588,0.0
0.359,0.0
0.3592,0.0
0.3594,0.0
0.3596,0.0
0.3598,0.0
0.36,0.0
0.3602,0.0
0.3604,0.0
0.3606,0.0
0.3608,0.0
0.361,0.0
0.3612,0.0
0.3614,0.0
0.3616,0.0
0.3618,0.0
0.362,0.0
0.3622,0.0
0.3624,0.0
0.3626,0.0
0.3628,0.0
0.363,0.0
0.3632,0.0
0.3634,0.0
0.3636,0.0
0.3638,0.0
0.364,0.0
0.3642,0.0
0.3644,0.0
0.3646,0.0
0.3648,0.0
0.365,0.0
0.3652,0.0
0.3654,0.0
0.3656,0.0
0.3658,0.0
0.366,0.0
0.3662,0.0
0.3664,0.0
0.3666,0.0
0.3668,0.0
0.367,0.0
0.3672,0.0
0.3674,0.0
0.3676,0.0
0.3678,0.0
0.368,0.0
0.3682,0.0
0.3684,0.0
0.3686,0.0
0.3688,0.0
0.369,0.0
0.3692,0.0
0.3694,0.0
0.3696,0.0
0.3698,0.0
0.37,0.0
0.3702,0.0
0.3704,0.0
0.3706,0.0
0.3708,0.0
0.371,0.0
0.3712,0.0
0.3714,0.0
0.3716,0.0
0.3718,0.0
0.372,0.0
0.3722,0.0
0.3724,0.0
0.3726,0.0
0.3728,0.0
0.373,0.0
0.3732,0.0
0.3734,0.0
0.3736,0.0
0.3738,0.0
0.374,0.0
0.3742,0.0
0.3744,0.0
0.3746,0.0
0.3748,0.0
0.375,0.0
0.3752,0.0
0.3754,0.0
0.3756,0.0
0.3758,0.0
0.376,0.0
0.3762,0.0
0.3764,0.0
0.3766,0.0
0.3768,0.0
0.377,0.0
0.3772,0.0
0.3774,0.0
0.3776,0.0
0.3778,0.0
0.378,0.0
0.3782,0.0
0.3784,0.0
0.3786,0.0
0.3788,0.0
0.379,0.0
0.3792,0.0
0.3794,0.0
0.3796,0.0
0.3798,0.0
0.38,0.0
0.3802,0.0
0.3804,0.0
0.3806,0.0
0.3808,0.0
0.381,0.0
0.3812,0.0
0.3814,0.0
0.3816,0.0
0.3818,0.0
0.382,0.0
0.3822,0.0
0.3824,0.0
0.3826,0.0
0.3828,0.0
0.383,0.0
0.3832,0.0
0.3834,0.0
0.3836,0.0
0.3838,0.0
0.384,0.0
0.3842,0.0
0.3844,0.0
0.3846,0.0
0.3848,0.0
0.385,0.0
0.3852,0.0
0.3854,0.0
0.3856,0.0
0.3858,0.0
0.386,0.0
0.3862,0.0
0.3864,0.0
0.3866,0.0
0.3868,0.0
0.387,0.0
0.3872,0.0
0.3874,0.0
0.3876,0.0
0.3878,0.0
0.388,0.0
0.3882,0.0
0.3884,0.0
0.3886,0.0
0.3888,0.0
0.389,0.0
0.3892,0.0
0.3894,0.0
0.3896,0.0
0.3898,0.0
0.39,0.0
0.3902,0.0
0.3904,0.0
0.3906,0.0
0.3908,0.0
0.391,0.0
0.3912,0.0
0.3914,0.0
0.3916,0.0
0.3918,0.0
0.392,0.0
0.3922,0.0
0.3924,0.0
0.3926,0.0
0.3928,0.0
0.393,0.0
0.3932,0.0
0.3934,0.0
0.3936,0.0
0.3938,0.0
0.394,0.0
0.3942,0.0
0.3944,0.0
0.3946,0.0
0.3948,0.0
0.395,0.0
0.3952,0.0
0.3954,0.0
0.3956,0.0
0.3958,0.0
0.396,0.0
0.3962,0.0
0.3964,0.0
0.3966,0.0
0.3968,0.0
0.397,0.0
0.3972,0.0
0.3974,0.0
0.3976,0.0
0.3978,0.0
0.398,0.0
0.3982,0.0
0.3984,0.0
0.3986,0.0
0.3988,0.0
0.399,0.0
0.3992,0.0
0.3994,0.0
0.3996,0.0
0.3998,0.0
0.4,0.0
0.4002,0.0
0.4004,0.0
0.4006,0.0
0.4008,0.0
0.401,0.0
0.4012,0.0
0.4014,0.0
0.4016,0.0
0.4018,0.0
0.402,0.0
0.4022,0.0
0.4024,0.0
0.4026,0.0
0.4028,0.0
0.403,0.0
0.4032,0.0
0.4034,0.0
0.4036,0.0
0.4038,0.0
0.404,0.0
0.4042,0.0
0.4044,0.0
0.4046,0.0
0.4048,0.0
0.405,0.0
0.4052,0.0
0.4054,0.0
0.4056,0.0
0.4058,0.0
0.406,0.0
0.4062,0.0
0.4064,0.0
0.4066,0.0
0.4068,0.0
0.407,0.0
0.4072,0.0
0.4074,0.0
0.4076,0.0
0.4078,0.0
0.408,0.0
0.4082,0.0
0.4084,0.0
0.4086,0.0
0.4088,0.0
0.409,0.0
0.4092,0.0
0.4094,0.0
0.4096,0.0
0.4098,0.0
0.41,0.0
0.4102,0.0
0.4104,0.0
0.4106,0.0
0.4108,0.0
0.411,0.0
0.4112,0.0
0.4114,0.0
0.4116,0.0
0.4118,0.0
0.412,0.0
0.4122,0.0
0.4124,0.0
0.4126,0.0
0.4128,0.0
0.413,0.0
0.4132,0.0
0.4134,0.0
0.4136,0.0
0.4138,0.0
0.414,0.0
0.4142,0.0
0.4144,0.0
0.4146,0.0
0.4148,0.0
0.415,0.0
0.4152,0.0
0.4154,0.0
0.4156,0.0
0.4158,0.0
0.416,0.0
0.4162,0.0
0.4164,0.0
0.4166,0.0
0.4168,0.0
0.417,0.0
0.4172,0.0
0.4174,0.0
0.4176,0.0
0.4178,0.0
0.418,0.0
0.4182,0.0
0.4184,0.0
0.4186,0.0
0.4188,0.0
0.419,0.0
0.4192,0.0
0.4194,0.0
0.4196,0.0
0.4198,0.0
0.42,0.0
0.4202,0.0
0.4204,0.0
0.4206,0.0
0.4208,0.0
0.421,0.0
0.4212,0.0
0.4214,0.0
0.4216,0.0
0.4218,0.0
0.422,0.0
0.4222,0.0
0.4224,0.0
0.4226,0.0
0.4228,0.0
0.423,0.0
0.4232,0.0
0.4234,0.0
0.4236,0.0
0.4238,0.0
0.424,0.0
0.4242,0.0
0.4244,0.0
0.4246,0.0
0.4248,0.0
0.425,0.0
0.4252,0.0
0.4254,0.0
0.4256,0.0
0.4258,0.0
0.426,0.0
0.4262,0.0
0.4264,0.0
0.4266,0.0
0.4268,0.0
0.427,0.0
0.4272,0.0
0.4274,0.0
0.4276,0.0
0.4278,0.0
0.428,0.0
0.4282,0.0
0.4284,0.0
0.4286,0.0
0.4288,0.0
0.429,0.0
0.4292,0.0
0.4294,0.0
0.4296,0.0
0.4298,0.0
0.43,0.0
0.4302,0.0
0.4304,0.0
0.4306,0.0
0.4308,0.0
0.431,0.0
0.4312,0.0
0.4314,0.0
0.4316,0.0
0.4318,0.0
0.432,0.0
0.4322,0.0
0.4324,0.0
0.4326,0.0
0.4328,0.0
0.433,0.0
0.4332,0.0
0.4334,0.0
0.4336,0.0
0.4338,0.0
0.434,0.0
0.4342,0.0
0.4344,0.0
0.4346,0.0
0.4348,0.0
0.435,0.0
0.4352,0.0
0.4354,0.0
0.4356,0.0
0.4358,0.0
0.436,0.0
0.4362,0.0
0.4364,0.0
0.4366,0.0
0.4368,0.0
0.437,0.0
0.4372,0.0
0.4374,0.0
0.4376,0.0
0.4378,0.0
0.438,0.0
0.4382,0.0
0.4384,0.0
0.4386,0.0
0.4388,0.0
0.439,0.0
0.4392,0.0
0.4394,0.0
0.4396,0.0
0.4398,0.0
0.44,0.0
0.4402,0.0
0.4404,0.0
0.4406,0.0
0.4408,0.0
0.441,0.0
0.4412,0.0
0.4414,0.0
0.4416,0.0
0.4418,0.0
0.442,0.0
0.4422,0.0
0.4424,0.0
0.4426,0.0
0.4428,0.0
0.443,0.0
0.4432,0.0
0.4434,0.0
0.4436,0.0
0.4438,0.0
0.444,0.0
0.4442,0.0
0.4444,0.0
0.4446,0.0
0.4448,0.0
0.445,0.0
0.4452,0.0
0.4454,0.0
0.4456,0.0
0.4458,0.0
0.446,0.0
0.4462,0.0
0.4464,0.0
0.4466,0.0
0.4468,0.0
0.447,0.0
0.4472,0.0
0.4474,0.0
0.4476,0.0
0.4478,0.0
0.448,0.0
0.4482,0.0
0.4484,0.0
0.4486,0.0
0.4488,0.0
0.449,0.0
0.4492,0.0
0.4494,0.0
0.4496,0.0
0.4498,0.0
0.45,0.0
0.4502,0.0
0.4504,0.0
0.4506,0.0
0.4508,0.0
0.451,0.0
0.4512,0.0
0.4514,0.0
0.4516,0.0
0.4518,0.0
0.452,0.0
0.4522,0.0
0.4524,0.0
0.4526,0.0
0.4528,0.0
0.453,0.0
0.4532,0.0
0.4534,0.0
0.4536,0.0
0.4538,0.0
0.454,0.0
0.4542,0.0
0.4544,0.0
0.4546,0.0
0.4548,0.0
0.455,0.0
0.4552,0.0
0.4554,0.0
0.4556,0.0
0.4558,0.0
0.456,0.0
0.4562,0.0
0.4564,0.0
0.4566,0.0
0.4568,0.0
0.457,0.0
0.4572,0.0
0.4574,0.0
0.4576,0.0
0.4578,0.0
0.458,0.0
0.4582,0.0
0.4584,0.0
0.4586,0.0
0.4588,0.0
0.459,0.0
0.4592,0.0
0.4594,0.0
0.4596,0.0
0.4598,0.0
0.46,0.0
0.4602,0.0
0.4604,0.0
0.4606,0.0
0.4608,0.0
0.461,0.0
0.4612,0.0
0.4614,0.0
0.4616,0.0
0.4618,0.0
0.462,0.0
0.4622,0.0
0.4624,0.0
0.4626,0.0
0.4628,0.0
0.463,0.0
0.4632,0.0
0.4634,0.0
0.4636,0.0
0.4638,0.0
0.464,0.0
0.4642,0.0
0.4644,0.0
0.4646,0.0
0.4648,0.0
0.465,0.0
0.4652,0.0
0.4654,0.0
0.4656,0.0
0.4658,0.0
0.466,0.0
0.4662,0.0
0.4664,0.0
0.4666,0.0
0.4668,0.0
0.467,0.0
0.4672,0.0
0.4674,0.0
0.4676,0.0
0.4678,0.0
0.468,0.0
0.4682,0.0
0.4684,0.0
0.4686,0.0
0.4688,0.0
0.469,0.0
0.4692,0.0
0.4694,0.0
0.4696,0.0
0.4698,0.0
0.47,0.0
0.4702,0.0
0.4704,0.0
0.4706,0.0
0.4708,0.0
0.471,0.0
0.4712,0.0
0.4714,0.0
0.4716,0.0
0.4718,0.0
0.472,0.0
0.4722,0.0
0.4724,0.0
0.4726,0.0
0.4728,0.0
0.473,0.0
0.4732,0.0
0.4734,0.0
0.4736,0.0
0.4738,0.0
0.474,0.0
0.4742,0.0
0.4744,0.0
0.4746,0.0
0.4748,0.0
0.475,0.0
0.4752,0.0
0.4754,0.0
0.4756,0.0
0.4758,0.0
0.476,0.0
0.4762,0.0
0.4764,0.0
0.4766,0.0
0.4768,0.0
0.477,0.0
0.4772,0.0
0.4774,0.0
0.4776,0.0
0.4778,0.0
0.478,0.0
0.4782,0.0
0.4784,0.0
0.4786,0.0
0.4788,0.0
0.479,0.0
0.4792,0.0
0.4794,0.0
0.4796,0.0
0.4798,0.0
0.48,0.0
0.4802,0.0
0.4804,0.0
0.4806,0.0
0.4808,0.0
0.481,0.0
0.4812,0.0
0.4814,0.0
0.4816,0.0
0.4818,0.0
0.482,0.0
0.4822,0.0
0.4824,0.0
0.4826,0.0
0.4828,0.0
0.483,0.0
0.4832,0.0
0.4834,0.0
0.4836,0.0
0.4838,0.0
0.484,0.0
0.4842,0.0
0.4844,0.0
0.4846,0.0
0.4848,0.0
0.485,0.0
0.4852,0.0
0.4854,0.0
0.4856,0.0
0.4858,0.0
0.486,0.0
0.4862,0.0
0.4864,0.0
0.4866,0.0
0.4868,0.0
0.487,0.0
0.4872,0.0
0.4874,0.0
0.4876,0.0
0.4878,0.0
0.488,0.0
0.4882,0.0
0.4884,0.0
0.4886,0.0
0.4888,0.0
0.489,0.0
0.4892,0.0
0.4894,0.0
0.4896,0.0
0.4898,0.0
0.49,0.0
0.4902,0.0
0.4904,0.0
0.4906,0.0
0.4908,0.0
0.491,0.0
0.4912,0.0
0.4914,0.0
0.4916,0.0
0.4918,0.0
0.492,0.0
0.4922,0.0
0.4924,0.0
0.4926,0.0
0.4928,0.0
0.493,0.0
0.4932,0.0
0.4934,0.0
0.4936,0.0
0.4938,0.0
0.494,0.0
0.4942,0.0
0.4944,0.0
0.4946,0.0
0.4948,0.0
0.495,0.0
0.4952,0.0
0.4954,0.0
0.4956,0.0
0.4958,0.0
0.496,0.0
0.4962,0.0
0.4964,0.0
0.4966,0.0
0.4968,0.0
0.497,0.0
0.4972,0.0
0.4974,0.0
0.4976,0.0
0.4978,0.0
0.498,0.0
0.4982,0.0
0.4984,0.0
0.4986,0.0
0.4988,0.0
0.499,0.0
0.4992,0.0
0.4994,0.0
0.4996,0.0
0.4998,0.0
0.5,0.0
0.5002,0.0
0.5004,0.0
0.5006,0.0
0.5008,0.0
0.501,0.0
0.5012,0.0
0.5014,0.0
0.5016,0.0
0.5018,0.0
0.502,0.0
0.5022,0.0
0.5024,0.0
0.5026,0.0
0.5028,0.0
0.503,0.0
0.5032,0.0
0.5034,0.0
0.5036,0.0
0.5038,0.0
0.504,0.0
0.5042,0.0
0.5044,0.0
0.5046,0.0
0.5048,0.0
0.505,0.0
0.5052,0.0
0.5054,0.0
0.5056,0.0
0.5058,0.0
0.506,0.0
0.5062,0.0
0.5064,0.0
0.5066,0.0
0.5068,0.0
0.507,0.0
0.5072,0.0
0.5074,0.0
0.5076,0.0
0.5078,0.0
0.508,0.0
0.5082,0.0
0.5084,0.0
0.5086,0.0
0.5088,0.0
0.509,0.0
0.5092,0.0
0.5094,0.0
0.5096,0.0
0.5098,0.0
0.51,0.0
0.5102,0.0
0.5104,0.0
0.5106,0.0
0.5108,0.0
0.511,0.0
0.5112,0.0
0.5114,0.0
0.5116,0.0
0.5118,0.0
0.512,0.0
0.5122,0.0
0.5124,0.0
0.5126,0.0
0.5128,0.0
0.513,0.0
0.5132,0.0
0.5134,0.0
0.5136,0.0
0.5138,0.0
0.514,0.0
0.5142,0.0
0.5144,0.0
0.5146,0.0
0.5148,0.0
0.515,0.0
0.5152,0.0
0.5154,0.0
0.5156,0.0
0.5158,0.0
0.516,0.0
0.5162,0.0
0.5164,0.0
0.5166,0.0
0.5168,0.0
0.517,0.0
0.5172,0.0
0.5174,0.0
0.5176,0.0
0.5178,0.0
0.518,0.0
0.5182,0.0
0.5184,0.0
0.5186,0.0
0.5188,0.0
0.519,0.0
0.5192,0.0
0.5194,0.0
0.5196,0.0
0.5198,0.0
0.52,0.0
0.5202,0.0
0.5204,0.0
0.5206,0.0
0.5208,0.0
0.521,0.0
0.5212,0.0
0.5214,0.0
0.5216,0.0
0.5218,0.0
0.522,0.0
0.5222,0.0
0.5224,0.0
0.5226,0.0
0.5228,0.0
0.523,0.0
0.5232,0.0
0.5234,0.0
0.5236,0.0
0.5238,0.0
0.524,0.0
0.5242,0.0
0.5244,0.0
0.5246,0.0
0.5248,0.0
0.525,0.0
0.5252,0.0
0.5254,0.0
0.5256,0.0
0.5258,0.0
0.526,0.0
0.5262,0.0
0.5264,0.0
0.5266,0.0
0.5268,0.0
0.527,0.0
0.5272,0.0
0.5274,0.0
0.5276,0.0
0.5278,0.0
0.528,0.0
0.5282,0.0
0.5284,0.0
0.5286,0.0
0.5288,0.0
0.529,0.0
0.5292,0.0
0.5294,0.0
0.5296,0.0
0.5298,0.0
0.53,0.0
0.5302,0.0
0.5304,0.0
0.5306,0.0
0.5308,0.0
0.531,0.0
0.5312,0.0
0.5314,0.0
0.5316,0.0
0.5318,0.0
0.532,0.0
0.5322,0.0
0.5324,0.0
0.5326,0.0
0.5328,0.0
0.533,0.0
0.5332,0.0
0.5334,0.0
0.5336,0.0
0.5338,0.0
0.534,0.0
0.5342,0.0
0.5344,0.0
0.5346,0.0
0.5348,0.0
0.535,0.0
0.5352,0.0
0.5354,0.0
0.5356,0.0
0.5358,0.0
0.536,0.0
0.5362,0.0
0.5364,0.0
0.5366,0.0
0.5368,0.0
0.537,0.0
0.5372,0.0
0.5374,0.0
0.5376,0.0
0.5378,0.0
0.538,0.0
0.5382,0.0
0.5384,0.0
0.5386,0.0
0.5388,0.0
0.539,0.0
0.5392,0.0
0.5394,0.0
0.5396,0.0
0.5398,0.0
0.54,0.0
0.5402,0.0
0.5404,0.0
0.5406,0.0
0.5408,0.0
0.541,0.0
0.5412,0.0
0.5414,0.0
0.5416,0.0
0.5418,0.0
0.542,0.0
0.5422,0.0
0.5424,0.0
0.5426,0.0
0.5428,0.0
0.543,0.0
0.5432,0.0
0.5434,0.0
0.5436,0.0
0.5438,0.0
0.544,0.0
0.5442,0.0
0.5444,0.0
0.5446,0.0
0.5448,0.0
0.545,0.0
0.5452,0.0
0.5454,0.0
0.5456,0.0
0.5458,0.0
0.546,0.0
0.5462,0.0
0.5464,0.0
0.5466,0.0
0.5468,0.0
0.547,0.0
0.5472,0.0
0.5474,0.0
0.5476,0.0
0.5478,0.0
0.548,0.0
0.5482,0.0
0.5484,0.0
0.5486,0.0
0.5488,0.0
0.549,0.0
0.5492,0.0
0.5494,0.0
0.5496,0.0
0.5498,0.0
0.55,0.0
0.5502,0.0
0.5504,0.0
0.5506,0.0
0.5508,0.0
0.551,0.0
0.5512,0.0
0.5514,0.0
0.5516,0.0
0.5518,0.0
0.552,0.0
0.5522,0.0
0.5524,0.0
0.5526,0.0
0.5528,0.0
0.553,0.0
0.5532,0.0
0.5534,0.0
0.5536,0.0
0.5538,0.0
0.554,0.0
0.5542,0.0
0.5544,0.0
0.5546,0.0
0.5548,0.0
0.555,0.0
0.5552,0.0
0.5554,0.0
0.5556,0.0
0.5558,0.0
0.556,0.0
0.5562,0.0
0.5564,0.0
0.5566,0.0
0.5568,0.0
0.557,0.0
0.5572,0.0
0.5574,0.0
0.5576,0.0
0.5578,0.0
0.558,0.0
0.5582,0.0
0.5584,0.0
0.5586,0.0
0.5588,0.0
0.559,0.0
0.5592,0.0
0.5594,0.0
0.5596,0.0
0.5598,0.0
0.56,0.0
0.5602,0.0
0.5604,0.0
0.5606,0.0
0.5608,0.0
0.561,0.0
0.5612,0.0
0.5614,0.0
0.5616,0.0
0.5618,0.0
0.562,0.0
0.5622,0.0
0.5624,0.0
0.5626,0.0
0.5628,0.0
0.563,0.0
0.5632,0.0
0.5634,0.0
0.5636,0.0
0.5638,0.0
0.564,0.0
0.5642,0.0
0.5644,0.0
0.5646,0.0
0.5648,0.0
0.565,0.0
0.5652,0.0
0.5654,0.0
0.5656,0.0
0.5658,0.0
0.566,0.0
0.5662,0.0
0.5664,0.0
0.5666,0.0
0.5668,0.0
0.567,0.0
0.5672,0.0
0.5674,0.0
0.5676,0.0
0.5678,0.0
0.568,0.0
0.5682,0.0
0.5684,0.0
0.5686,0.0
0.5688,0.0
0.569,0.0
0.5692,0.0
0.5694,0.0
0.5696,0.0
0.5698,0.0
0.57,0.0
0.5702,0.0
0.5704,0.0
0.5706,0.0
0.5708,0.0
0.571,0.0
0.5712,0.0
0.5714,0.0
0.5716,0.0
0.5718,0.0
0.572,0.0
0.5722,0.0
0.5724,0.0
0.5726,0.0
0.5728,0.0
0.573,0.0
0.5732,0.0
0.5734,0.0
0.5736,0.0
0.5738,0.0
0.574,0.0
0.5742,0.0
0.5744,0.0
0.5746,0.0
0.5748,0.0
0.575,0.0
0.5752,0.0
0.5754,0.0
0.5756,0.0
0.5758,0.0
0.576,0.0
0.5762,0.0
0.5764,0.0
0.5766,0.0
0.5768,0.0
0.577,0.0
0.5772,0.0
0.5774,0.0
0.5776,0.0
0.5778,0.0
0.578,0.0
0.5782,0.0
0.5784,0.0
0.5786,0.0
0.5788,0.0
0.579,0.0
0.5792,0.0
0.5794,0.0
0.5796,0.0
0.5798,0.0
0.58,0.0
0.5802,0.0
0.5804,0.0
0.5806,0.0
0.5808,0.0
0.581,0.0
0.5812,0.0
0.5814,0.0
0.5816,0.0
0.5818,0.0
0.582,0.0
0.5822,0.0
0.5824,0.0
0.5826,0.0
0.5828,0.0
0.583,0.0
0.5832,0.0
0.5834,0.0
0.5836,0.0
0.5838,0.0
0.584,0.0
0.5842,0.0
0.5844,0.0
0.5846,0.0
0.5848,0.0
0.585,0.0
0.5852,0.0
0.5854,0.0
0.5856,0.0
0.5858,0.0
0.586,0.0
0.5862,0.0
0.5864,0.0
0.5866,0.0
0.5868,0.0
0.587,0.0
0.5872,0.0
0.5874,0.0
0.5876,0.0
0.5878,0.0
0.588,0.0
0.5882,0.0
0.5884,0.0
0.5886,0.0
0.5888,0.0
0.589,0.0
0.5892,0.0
0.5894,0.0
0.5896,0.0
0.5898,0.0
0.59,0.0
0.5902,0.0
0.5904,0.0
0.5906,0.0
0.5908,0.0
0.591,0.0
0.5912,0.0
0.5914,0.0
0.5916,0.0
0.5918,0.0
0.592,0.0
0.5922,0.0
0.5924,0.0
0.5926,0.0
0.5928,0.0
0.593,0.0
0.5932,0.0
0.5934,0.0
0.5936,0.0
0.5938,0.0
0.594,0.0
0.5942,0.0
0.5944,0.0
0.5946,0.0
0.5948,0.0
0.595,0.0
0.5952,0.0
0.5954,0.0
0.5956,0.0
0.5958,0.0
0.596,0.0
0.5962,0.0
0.5964,0.0
0.5966,0.0
0.5968,0.0
0.597,0.0
0.5972,0.0
0.5974,0.0
0.5976,0.0
0.5978,0.0
0.598,0.0
0.5982,0.0
0.5984,0.0
0.5986,0.0
0.5988,0.0
0.599,0.0
0.5992,0.0
0.5994,0.0
0.5996,0.0
0.5998,0.0
0.6,0.0
0.6002,0.0
0.6004,0.0
0.6006,0.0
0.6008,0.0
0.601,0.0
0.6012,0.0
0.6014,0.0
0.6016,0.0
0.6018,0.0
0.602,0.0
0.6022,0.0
0.6024,0.0
0.6026,0.0
0.6028,0.0
0.603,0.0
0.6032,0.0
0.6034,0.0
0.6036,0.0
0.6038,0.0
0.604,0.0
0.6042,0.0
0.6044,0.0
0.6046,0.0
0.6048,0.0
0.605,0.0
0.6052,0.0
0.6054,0.0
0.6056,0.0
0.6058,0.0
0.606,0.0
0.6062,0.0
0.6064,0.0
0.6066,0.0
0.6068,0.0
0.607,0.0
0.6072,0.0
0.6074,0.0
0.6076,0.0
0.6078,0.0
0.608,0.0
0.6082,0.0
0.6084,0.0
0.6086,0.0
0.6088,0.0
0.609,0.0
0.6092,0.0
0.6094,0.0
0.6096,0.0
0.6098,0.0
0.61,0.0
0.6102,0.0
0.6104,0.0
0.6106,0.0
0.6108,0.0
0.611,0.0
0.6112,0.0
0.6114,0.0
0.6116,0.0
0.6118,0.0
0.612,0.0
0.6122,0.0
0.6124,0.0
0.6126,0.0
0.6128,0.0
0.613,0.0
0.6132,0.0
0.6134,0.0
0.6136,0.0
0.6138,0.0
0.614,0.0
0.6142,0.0
0.6144,0.0
0.6146,0.0
0.6148,0.0
0.615,0.0
0.6152,0.0
0.6154,0.0
0.6156,0.0
0.6158,0.0
0.616,0.0
0.6162,0.0
0.6164,0.0
0.6166,0.0
0.6168,0.0
0.617,0.0
0.6172,0.0
0.6174,0.0
0.6176,0.0
0.6178,0.0
0.618,0.0
0.6182,0.0
0.6184,0.0
0.6186,0.0
0.6188,0.0
0.619,0.0
0.6192,0.0
0.6194,0.0
0.6196,0.0
0.6198,0.0
0.62,0.0
0.6202,0.0
0.6204,0.0
0.6206,0.0
0.6208,0.0
0.621,0.0
0.6212,0.0
0.6214,0.0
0.6216,0.0
0.6218,0.0
0.622,0.0
0.6222,0.0
0.6224,0.0
0.6226,0.0
0.6228,0.0
0.623,0.0
0.6232,0.0
0.6234,0.0
0.6236,0.0
0.6238,0.0
0.624,0.0
0.6242,0.0
0.6244,0.0
0.6246,0.0
0.6248,0.0
0.625,0.0
0.6252,0.0
0.6254,0.0
0.6256,0.0
0.6258,0.0
0.626,0.0
0.6262,0.0
0.6264,0.0
0.6266,0.0
0.6268,0.0
0.627,0.0
0.6272,0.0
0.6274,0.0
0.6276,0.0
0.6278,0.0
0.628,0.0
0.6282,0.0
0.6284,0.0
0.6286,0.0
0.6288,0.0
0.629,0.0
0.6292,0.0
0.6294,0.0
0.6296,0.0
0.6298,0.0
0.63,0.0
0.6302,0.0
0.6304,0.0
0.6306,0.0
0.6308,0.0
0.631,0.0
0.6312,0.0
0.6314,0.0
0.6316,0.0
0.6318,0.0
0.632,0.0
0.6322,0.0
0.6324,0.0
0.6326,0.0
0.6328,0.0
0.633,0.0
0.6332,0.0
0.6334,0.0
0.6336,0.0
0.6338,0.0
0.634,0.0
0.6342,0.0
0.6344,0.0
0.6346,0.0
0.6348,0.0
0.635,0.0
0.6352,0.0
0.6354,0.0
0.6356,0.0
0.6358,0.0
0.636,0.0
0.6362,0.0
0.6364,0.0
0.6366,0.0
0.6368,0.0
0.637,0.0
0.6372,0.0
0.6374,0.0
0.6376,0.0
0.6378,0.0
0.638,0.0
0.6382,0.0
0.6384,0.0
0.6386,0.0
0.6388,0.0
0.639,0.0
0.6392,0.0
0.6394,0.0
0.6396,0.0
0.6398,0.0
0.64,0.0
0.6402,0.0
0.6404,0.0
0.6406,0.0
0.6408,0.0
0.641,0.0
0.6412,0.0
0.6414,0.0
0.6416,0.0
0.6418,0.0
0.642,0.0
0.6422,0.0
0.6424,0.0
0.6426,0.0
0.6428,0.0
0.643,0.0
0.6432,0.0
0.6434,0.0
0.6436,0.0
0.6438,0.0
0.644,0.0
0.6442,0.0
0.6444,0.0
0.6446,0.0
0.6448,0.0
0.645,0.0
0.6452,0.0
0.6454,0.0
0.6456,0.0
0.6458,0.0
0.646,0.0
0.6462,0.0
0.6464,0.0
0.6466,0.0
0.6468,0.0
0.647,0.0
0.6472,0.0
0.6474,0.0
0.6476,0.0
0.6478,0.0
0.648,0.0
0.6482,0.0
0.6484,0.0
0.6486,0.0
0.6488,0.0
0.649,0.0
0.6492,0.0
0.6494,0.0
0.6496,0.0
0.6498,0.0
0.65,0.0
0.6502,0.0
0.6504,0.0
0.6506,0.0
0.6508,0.0
0.651,0.0
0.6512,0.0
0.6514,0.0
0.6516,0.0
0.6518,0.0
0.652,0.0
0.6522,0.0
0.6524,0.0
0.6526,0.0
0.6528,0.0
0.653,0.0
0.6532,0.0
0.6534,0.0
0.6536,0.0
0.6538,0.0
0.654,0.0
0.6542,0.0
0.6544,0.0
0.6546,0.0
0.6548,0.0
0.655,0.0
0.6552,0.0
0.6554,0.0
0.6556,0.0
0.6558,0.0
0.656,0.0
0.6562,0.0
0.6564,0.0
0.6566,0.0
0.6568,0.0
0.657,0.0
0.6572,0.0
0.6574,0.0
0.6576,0.0
0.6578,0.0
0.658,0.0
0.6582,0.0
0.6584,0.0
0.6586,0.0
0.6588,0.0
0.659,0.0
0.6592,0.0
0.6594,0.0
0.6596,0.0
0.6598,0.0
0.66,0.0
0.6602,0.0
0.6604,0.0
0.6606,0.0
0.6608,0.0
0.661,0.0
0.6612,0.0
0.6614,0.0
0.6616,0.0
0.6618,0.0
0.662,0.0
0.6622,0.0
0.6624,0.0
0.6626,0.0
0.6628,0.0
0.663,0.0
0.6632,0.0
0.6634,0.0
0.6636,0.0
0.6638,0.0
0.664,0.0
0.6642,0.0
0.6644,0.0
0.6646,0.0
0.6648,0.0
0.665,0.0
0.6652,0.0
0.6654,0.0
0.6656,0.0
0.6658,0.0
0.666,0.0
0.6662,0.0
0.6664,0.0
0.6666,0.0
0.6668,0.0
0.667,0.0
0.6672,0.0
0.6674,0.0
0.6676,0.0
0.6678,0.0
0.668,0.0
0.6682,0.0
0.6684,0.0
0.6686,0.0
0.6688,0.0
0.669,0.0
0.6692,0.0
0.6694,0.0
0.6696,0.0
0.6698,0.0
0.67,0.0
0.6702,0.0
0.6704,0.0
0.6706,0.0
0.6708,0.0
0.671,0.0
0.6712,0.0
0.6714,0.0
0.6716,0.0
0.6718,0.0
0.672,0.0
0.6722,0.0
0.6724,0.0
0.6726,0.0
0.6728,0.0
0.673,0.0
0.6732,0.0
0.6734,0.0
0.6736,0.0
0.6738,0.0
0.674,0.0
0.6742,0.0
0.6744,0.0
0.6746,0.0
0.6748,0.0
0.675,0.0
0.6752,0.0
0.6754,0.0
0.6756,0.0
0.6758,0.0
0.676,0.0
0.6762,0.0
0.6764,0.0
0.6766,0.0
0.6768,0.0
0.677,0.0
0.6772,0.0
0.6774,0.0
0.6776,0.0
0.6778,0.0
0.678,0.0
0.6782,0.0
0.6784,0.0
0.6786,0.0
0.6788,0.0
0.679,0.0
0.6792,0.0
0.6794,0.0
0.6796,0.0
0.6798,0.0
0.68,0.0
0.6802,0.0
0.6804,0.0
0.6806,0.0
0.6808,0.0
0.681,0.0
0.6812,0.0
0.6814,0.0
0.6816,0.0
0.6818,0.0
0.682,0.0
0.6822,0.0
0.6824,0.0
0.6826,0.0
0.6828,0.0
0.683,0.0
0.6832,0.0
0.6834,0.0
0.6836,0.0
0.6838,0.0
0.684,0.0
0.6842,0.0
0.6844,0.0
0.6846,0.0
0.6848,0.0
0.685,0.0
0.6852,0.0
0.6854,0.0
0.6856,0.0
0.6858,0.0
0.686,0.0
0.6862,0.0
0.6864,0.0
0.6866,0.0
0.6868,0.0
0.687,0.0
0.6872,0.0
0.6874,0.0
0.6876,0.0
0.6878,0.0
0.688,0.0
0.6882,0.0
0.6884,0.0
0.6886,0.0
0.6888,0.0
0.689,0.0
0.6892,0.0
0.6894,0.0
0.6896,0.0
0.6898,0.0
0.69,0.0
0.6902,0.0
0.6904,0.0
0.6906,0.0
0.6908,0.0
0.691,0.0
0.6912,0.0
0.6914,0.0
0.6916,0.0
0.6918,0.0
0.692,0.0
0.6922,0.0
0.6924,0.0
0.6926,0.0
0.6928,0.0
0.693,0.0
0.6932,0.0
0.6934,0.0
0.6936,0.0
0.6938,0.0
0.694,0.0
0.6942,0.0
0.6944,0.0
0.6946,0.0
0.6948,0.0
0.695,0.0
0.6952,0.0
0.6954,0.0
0.6956,0.0
0.6958,0.0
0.696,0.0
0.6962,0.0
0.6964,0.0
0.6966,0.0
0.6968,0.0
0.697,0.0
0.6972,0.0
0.6974,0.0
0.6976,0.0
0.6978,0.0
0.698,0.0
0.6982,0.0
0.6984,0.0
0.6986,0.0
0.6988,0.0
0.699,0.0
0.6992,0.0
0.6994,0.0
0.6996,0.0
0.6998,0.0
0.7,0.0
0.7002,0.0
0.7004,0.0
0.7006,0.0
0.7008,0.0
0.701,0.0
0.7012,0.0
0.7014,0.0
0.7016,0.0
0.7018,0.0
0.702,0.0
0.7022,0.0
0.7024,0.0
0.7026,0.0
0.7028,0.0
0.703,0.0
0.7032,0.0
0.7034,0.0
0.7036,0.0
0.7038,0.0
0.704,0.0
0.7042,0.0
0.7044,0.0
0.7046,0.0
0.7048,0.0
0.705,0.0
0.7052,0.0
0.7054,0.0
0.7056,0.0
0.7058,0.0
0.706,0.0
0.7062,0.0
0.7064,0.0
0.7066,0.0
0.7068,0.0
0.707,0.0
0.7072,0.0
0.7074,0.0
0.7076,0.0
0.7078,0.0
0.708,0.0
0.7082,0.0
0.7084,0.0
0.7086,0.0
0.7088,0.0
0.709,0.0
0.7092,0.0
0.7094,0.0
0.7096,0.0
0.7098,0.0
0.71,0.0
0.7102,0.0
0.7104,0.0
0.7106,0.0
0.7108,0.0
0.711,0.0
0.7112,0.0
0.7114,0.0
0.7116,0.0
0.7118,0.0
0.712,0.0
0.7122,0.0
0.7124,0.0
0.7126,0.0
0.7128,0.0
0.713,0.0
0.7132,0.0
0.7134,0.0
0.7136,0.0
0.7138,0.0
0.714,0.0
0.7142,0.0
0.7144,0.0
0.7146,0.0
0.7148,0.0
0.715,0.0
0.7152,0.0
0.7154,0.0
0.7156,0.0
0.7158,0.0
0.716,0.0
0.7162,0.0
0.7164,0.0
0.7166,0.0
0.7168,0.0
0.717,0.0
0.7172,0.0
0.7174,0.0
0.7176,0.0
0.7178,0.0
0.718,0.0
0.7182,0.0
0.7184,0.0
0.7186,0.0
0.7188,0.0
0.719,0.0
0.7192,0.0
0.7194,0.0
0.7196,0.0
0.7198,0.0
0.72,0.0
0.7202,0.0
0.7204,0.0
0.7206,0.0
0.7208,0.0
0.721,0.0
0.7212,0.0
0.7214,0.0
0.7216,0.0
0.7218,0.0
0.722,0.0
0.7222,0.0
0.7224,0.0
0.7226,0.0
0.7228,0.0
0.723,0.0
0.7232,0.0
0.7234,0.0
0.7236,0.0
0.7238,0.0
0.724,0.0
0.7242,0.0
0.7244,0.0
0.7246,0.0
0.7248,0.0
0.725,0.0
0.7252,0.0
0.7254,0.0
0.7256,0.0
0.7258,0.0
0.726,0.0
0.7262,0.0
0.7264,0.0
0.7266,0.0
0.7268,0.0
0.727,0.0
0.7272,0.0
0.7274,0.0
0.7276,0.0
0.7278,0.0
0.728,0.0
0.7282,0.0
0.7284,0.0
0.7286,0.0
0.7288,0.0
0.729,0.0
0.7292,0.0
0.7294,0.0
0.7296,0.0
0.7298,0.0
0.73,0.0
0.7302,0.0
0.7304,0.0
0.7306,0.0
0.7308,0.0
0.731,0.0
0.7312,0.0
0.7314,0.0
0.7316,0.0
0.7318,0.0
0.732,0.0
0.7322,0.0
0.7324,0.0
0.7326,0.0
0.7328,0.0
0.733,0.0
0.7332,0.0
0.7334,0.0
0.7336,0.0
0.7338,0.0
0.734,0.0
0.7342,0.0
0.7344,0.0
0.7346,0.0
0.7348,0.0
0.735,0.0
0.7352,0.0
0.7354,0.0
0.7356,0.0
0.7358,0.0
0.736,0.0
0.7362,0.0
0.7364,0.0
0.7366,0.0
0.7368,0.0
0.737,0.0
0.7372,0.0
0.7374,0.0
0.7376,0.0
0.7378,0.0
0.738,0.0
0.7382,0.0
0.7384,0.0
0.7386,0.0
0.7388,0.0
0.739,0.0
0.7392,0.0
0.7394,0.0
0.7396,0.0
0.7398,0.0
0.74,0.0
0.7402,0.0
0.7404,0.0
0.7406,0.0
0.7408,0.0
0.741,0.0
0.7412,0.0
0.7414,0.0
0.7416,0.0
0.7418,0.0
0.742,0.0
0.7422,0.0
0.7424,0.0
0.7426,0.0
0.7428,0.0
0.743,0.0
0.7432,0.0
0.7434,0.0
0.7436,0.0
0.7438,0.0
0.744,0.0
0.7442,0.0
0.7444,0.0
0.7446,0.0
0.7448,0.0
0.745,0.0
0.7452,0.0
0.7454,0.0
0.7456,0.0
0.7458,0.0
0.746,0.0
0.7462,0.0
0.7464,0.0
0.7466,0.0
0.7468,0.0
0.747,0.0
0.7472,0.0
0.7474,0.0
0.7476,0.0
0.7478,0.0
0.748,0.0
0.7482,0.0
0.7484,0.0
0.7486,0.0
0.7488,0.0
0.749,0.0
0.7492,0.0
0.7494,0.0
0.7496,0.0
0.7498,0.0
0.75,0.0
0.7502,0.0
0.7504,0.0
0.7506,0.0
0.7508,0.0
0.751,0.0
0.7512,0.0
0.7514,0.0
0.7516,0.0
0.7518,0.0
0.752,0.0
0.7522,0.0
0.7524,0.0
0.7526,0.0
0.7528,0.0
0.753,0.0
0.7532,0.0
0.7534,0.0
0.7536,0.0
0.7538,0.0
0.754,0.0
0.7542,0.0
0.7544,0.0
0.7546,0.0
0.7548,0.0
0.755,0.0
0.7552,0.0
0.7554,0.0
0.7556,0.0
0.7558,0.0
0.756,0.0
0.7562,0.0
0.7564,0.0
0.7566,0.0
0.7568,0.0
0.757,0.0
0.7572,0.0
0.7574,0.0
0.7576,0.0
0.7578,0.0
0.758,0.0
0.7582,0.0
0.7584,0.0
0.7586,0.0
0.7588,0.0
0.759,0.0
0.7592,0.0
0.7594,0.0
0.7596,0.0
0.7598,0.0
0.76,0.0
0.7602,0.0
0.7604,0.0
0.7606,0.0
0.7608,0.0
0.761,0.0
0.7612,0.0
0.7614,0.0
0.7616,0.0
0.7618,0.0
0.762,0.0
0.7622,0.0
0.7624,0.0
0.7626,0.0
0.7628,0.0
0.763,0.0
0.7632,0.0
0.7634,0.0
0.7636,0.0
0.7638,0.0
0.764,0.0
0.7642,0.0
0.7644,0.0
0.7646,0.0
0.7648,0.0
0.765,0.0
0.7652,0.0
0.7654,0.0
0.7656,0.0
0.7658,0.0
0.766,0.0
0.7662,0.0
0.7664,0.0
0.7666,0.0
0.7668,0.0
0.767,0.0
0.7672,0.0
0.7674,0.0
0.7676,0.0
0.7678,0.0
0.768,0.0
0.7682,0.0
0.7684,0.0
0.7686,0.0
0.7688,0.0
0.769,0.0
0.7692,0.0
0.7694,0.0
0.7696,0.0
0.7698,0.0
0.77,0.0
0.7702,0.0
0.7704,0.0
0.7706,0.0
0.7708,0.0
0.771,0.0
0.7712,0.0
0.7714,0.0
0.7716,0.0
0.7718,0.0
0.772,0.0
0.7722,0.0
0.7724,0.0
0.7726,0.0
0.7728,0.0
0.773,0.0
0.7732,0.0
0.7734,0.0
0.7736,0.0
0.7738,0.0
0.774,0.0
0.7742,0.0
0.7744,0.0
0.7746,0.0
0.7748,0.0
0.775,0.0
0.7752,0.0
0.7754,0.0
0.7756,0.0
0.7758,0.0
0.776,0.0
0.7762,0.0
0.7764,0.0
0.7766,0.0
0.7768,0.0
0.777,0.0
0.7772,0.0
0.7774,0.0
0.7776,0.0
0.7778,0.0
0.778,0.0
0.7782,0.0
0.7784,0.0
0.7786,0.0
0.7788,0.0
0.779,0.0
0.7792,0.0
0.7794,0.0
0.7796,0.0
0.7798,0.0
0.78,0.0
0.7802,0.0
0.7804,0.0
0.7806,0.0
0.7808,0.0
0.781,0.0
0.7812,0.0
0.7814,0.0
0.7816,0.0
0.7818,0.0
0.782,0.0
0.7822,0.0
0.7824,0.0
0.7826,0.0
0.7828,0.0
0.783,0.0
0.7832,0.0
0.7834,0.0
0.7836,0.0
0.7838,0.0
0.784,0.0
0.7842,0.0
0.7844,0.0
0.7846,0.0
0.7848,0.0
0.785,0.0
0.7852,0.0
0.7854,0.0
0.7856,0.0
0.7858,0.0
0.786,0.0
0.7862,0.0
0.7864,0.0
0.7866,0.0
0.7868,0.0
0.787,0.0
0.7872,0.0
0.7874,0.0
0.7876,0.0
0.7878,0.0
0.788,0.0
0.7882,0.0
0.7884,0.0
0.7886,0.0
0.7888,0.0
0.789,0.0
0.7892,0.0
0.7894,0.0
0.7896,0.0
0.7898,0.0
0.79,0.0
0.7902,0.0
0.7904,0.0
0.7906,0.0
0.7908,0.0
0.791,0.0
0.7912,0.0
0.7914,0.0
0.7916,0.0
0.7918,0.0
0.792,0.0
0.7922,0.0
0.7924,0.0
0.7926,0.0
0.7928,0.0
0.793,0.0
0.7932,0.0
0.7934,0.0
0.7936,0.0
0.7938,0.0
0.794,0.0
0.7942,0.0
0.7944,0.0
0.7946,0.0
0.7948,0.0
0.795,0.0
0.7952,0.0
0.7954,0.0
0.7956,0.0
0.7958,0.0
0.796,0.0
0.7962,0.0
0.7964,0.0
0.7966,0.0
0.7968,0.0
0.797,0.0
0.7972,0.0
0.7974,0.0
0.7976,0.0
0.7978,0.0
0.798,0.0
0.7982,0.0
0.7984,0.0
0.7986,0.0
0.7988,0.0
0.799,0.0
0.7992,0.0
0.7994,0.0
0.7996,0.0
0.7998,0.0
0.8,0.0
0.8002,0.0
0.8004,0.0
0.8006,0.0
0.8008,0.0
0.801,0.0
0.8012,0.0
0.8014,0.0
0.8016,0.0
0.8018,0.0
0.802,0.0
0.8022,0.0
0.8024,0.0
0.8026,0.0
0.8028,0.0
0.803,0.0
0.8032,0.0
0.8034,0.0
0.8036,0.0
0.8038,0.0
0.804,0.0
0.8042,0.0
0.8044,0.0
0.8046,0.0
0.8048,0.0
0.805,0.0
0.8052,0.0
0.8054,0.0
0.8056,0.0
0.8058,0.0
0.806,0.0
0.8062,0.0
0.8064,0.0
0.8066,0.0
0.8068,0.0
0.807,0.0
0.8072,0.0
0.8074,0.0
0.8076,0.0
0.8078,0.0
0.808,0.0
0.8082,0.0
0.8084,0.0
0.8086,0.0
0.8088,0.0
0.809,0.0
0.8092,0.0
0.8094,0.0
0.8096,0.0
0.8098,0.0
0.81,0.0
0.8102,0.0
0.8104,0.0
0.8106,0.0
0.8108,0.0
0.811,0.0
0.8112,0.0
0.8114,0.0
0.8116,0.0
0.8118,0.0
0.812,0.0
0.8122,0.0
0.8124,0.0
0.8126,0.0
0.8128,0.0
0.813,0.0
0.8132,0.0
0.8134,0.0
0.8136,0.0
0.8138,0.0
0.814,0.0
0.8142,0.0
0.8144,0.0
0.8146,0.0
0.8148,0.0
0.815,0.0
0.8152,0.0
0.8154,0.0
0.8156,0.0
0.8158,0.0
0.816,0.0
0.8162,0.0
0.8164,0.0
0.8166,0.0
0.8168,0.0
0.817,0.0
0.8172,0.0
0.8174,0.0
0.8176,0.0
0.8178,0.0
0.818,0.0
0.8182,0.0
0.8184,0.0
0.8186,0.0
0.8188,0.0
0.819,0.0
0.8192,0.0
0.8194,0.0
0.8196,0.0
0.8198,0.0
0.82,0.0
0.8202,0.0
0.8204,0.0
0.8206,0.0
0.8208,0.0
0.821,0.0
0.8212,0.0
0.8214,0.0
0.8216,0.0
0.8218,0.0
0.822,0.0
0.8222,0.0
0.8224,0.0
0.8226,0.0
0.8228,0.0
0.823,0.0
0.8232,0.0
0.8234,0.0
0.8236,0.0
0.8238,0.0
0.824,0.0
0.8242,0.0
0.8244,0.0
0.8246,0.0
0.8248,0.0
0.825,0.0
0.8252,0.0
0.8254,0.0
0.8256,0.0
0.8258,0.0
0.826,0.0
0.8262,0.0
0.8264,0.0
0.8266,0.0
0.8268,0.0
0.827,0.0
0.8272,0.0
0.8274,0.0
0.8276,0.0
0.8278,0.0
0.828,0.0
0.8282,0.0
0.8284,0.0
0.8286,0.0
0.8288,0.0
0.829,0.0
0.8292,0.0
0.8294,0.0
0.8296,0.0
0.8298,0.0
0.83,0.0
0.8302,0.0
0.8304,0.0
0.8306,0.0
0.8308,0.0
0.831,0.0
0.8312,0.0
0.8314,0.0
0.8316,0.0
0.8318,0.0
0.832,0.0
0.8322,0.0
0.8324,0.0
0.8326,0.0
0.8328,0.0
0.833,0.0
0.8332,0.0
0.8334,0.0
0.8336,0.0
0.8338,0.0
0.834,0.0
0.8342,0.0
0.8344,0.0
0.8346,0.0
0.8348,0.0
0.835,0.0
0.8352,0.0
0.8354,0.0
0.8356,0.0
0.8358,0.0
0.836,0.0
0.8362,0.0
0.8364,0.0
0.8366,0.0
0.8368,0.0
0.837,0.0
0.8372,0.0
0.8374,0.0
0.8376,0.0
0.8378,0.0
0.838,0.0
0.8382,0.0
0.8384,0.0
0.8386,0.0
0.8388,0.0
0.839,0.0
0.8392,0.0
0.8394,0.0
0.8396,0.0
0.8398,0.0
0.84,0.0
0.8402,0.0
0.8404,0.0
0.8406,0.0
0.8408,0.0
0.841,0.0
0.8412,0.0
0.8414,0.0
0.8416,0.0
0.8418,0.0
0.842,0.0
0.8422,0.0
0.8424,0.0
0.8426,0.0
0.8428,0.0
0.843,0.0
0.8432,0.0
0.8434,0.0
0.8436,0.0
0.8438,0.0
0.844,0.0
0.8442,0.0
0.8444,0.0
0.8446,0.0
0.8448,0.0
0.845,0.0
0.8452,0.0
0.8454,0.0
0.8456,0.0
0.8458,0.0
0.846,0.0
0.8462,0.0
0.8464,0.0
0.8466,0.0
0.8468,0.0
0.847,0.0
0.8472,0.0
0.8474,0.0
0.8476,0.0
0.8478,0.0
0.848,0.0
0.8482,0.0
0.8484,0.0
0.8486,0.0
0.8488,0.0
0.849,0.0
0.8492,0.0
0.8494,0.0
0.8496,0.0
0.8498,0.0
0.85,0.0
0.8502,0.0
0.8504,0.0
0.8506,0.0
0.8508,0.0
0.851,0.0
0.8512,0.0
0.8514,0.0
0.8516,0.0
0.8518,0.0
0.852,0.0
0.8522,0.0
0.8524,0.0
0.8526,0.0
0.8528,0.0
0.853,0.0
0.8532,0.0
0.8534,0.0
0.8536,0.0
0.8538,0.0
0.854,0.0
0.8542,0.0
0.8544,0.0
0.8546,0.0
0.8548,0.0
0.855,0.0
0.8552,0.0
0.8554,0.0
0.8556,0.0
0.8558,0.0
0.856,0.0
0.8562,0.0
0.8564,0.0
0.8566,0.0
0.8568,0.0
0.857,0.0
0.8572,0.0
0.8574,0.0
0.8576,0.0
0.8578,0.0
0.858,0.0
0.8582,0.0
0.8584,0.0
0.8586,0.0
0.8588,0.0
0.859,0.0
0.8592,0.0
0.8594,0.0
0.8596,0.0
0.8598,0.0
0.86,0.0
0.8602,0.0
0.8604,0.0
0.8606,0.0
0.8608,0.0
0.861,0.0
0.8612,0.0
0.8614,0.0
0.8616,0.0
0.8618,0.0
0.862,0.0
0.8622,0.0
0.8624,0.0
0.8626,0.0
0.8628,0.0
0.863,0.0
0.8632,0.0
0.8634,0.0
0.8636,0.0
0.8638,0.0
0.864,0.0
0.8642,0.0
0.8644,0.0
0.8646,0.0
0.8648,0.0
0.865,0.0
0.8652,0.0
0.8654,0.0
0.8656,0.0
0.8658,0.0
0.866,0.0
0.8662,0.0
0.8664,0.0
0.8666,0.0
0.8668,0.0
0.867,0.0
0.8672,0.0
0.8674,0.0
0.8676,0.0
0.8678,0.0
0.868,0.0
0.8682,0.0
0.8684,0.0
0.8686,0.0
0.8688,0.0
0.869,0.0
0.8692,0.0
0.8694,0.0
0.8696,0.0
0.8698,0.0
0.87,0.0
0.8702,0.0
0.8704,0.0
0.8706,0.0
0.8708,0.0
0.871,0.0
0.8712,0.0
0.8714,0.0
0.8716,0.0
0.8718,0.0
0.872,0.0
0.8722,0.0
0.8724,0.0
0.8726,0.0
0.8728,0.0
0.873,0.0
0.8732,0.0
0.8734,0.0
0.8736,0.0
0.8738,0.0
0.874,0.0
0.8742,0.0
0.8744,0.0
0.8746,0.0
0.8748,0.0
0.875,0.0
0.8752,0.0
0.8754,0.0
0.8756,0.0
0.8758,0.0
0.876,0.0
0.8762,0.0
0.8764,0.0
0.8766,0.0
0.8768,0.0
0.877,0.0
0.8772,0.0
0.8774,0.0
0.8776,0.0
0.8778,0.0
0.878,0.0
0.8782,0.0
0.8784,0.0
0.8786,0.0
0.8788,0.0
0.879,0.0
0.8792,0.0
0.8794,0.0
0.8796,0.0
0.8798,0.0
0.88,0.0
0.8802,0.0
0.8804,0.0
0.8806,0.0
0.8808,0.0
0.881,0.0
0.8812,0.0
0.8814,0.0
0.8816,0.0
0.8818,0.0
0.882,0.0
0.8822,0.0
0.8824,0.0
0.8826,0.0
0.8828,0.0
0.883,0.0
0.8832,0.0
0.8834,0.0
0.8836,0.0
0.8838,0.0
0.884,0.0
0.8842,0.0
0.8844,0.0
0.8846,0.0
0.8848,0.0
0.885,0.0
0.8852,0.0
0.8854,0.0
0.8856,0.0
0.8858,0.0
0.886,0.0
0.8862,0.0
0.8864,0.0
0.8866,0.0
0.8868,0.0
0.887,0.0
0.8872,0.0
0.8874,0.0
0.8876,0.0
0.8878,0.0
0.888,0.0
0.8882,0.0
0.8884,0.0
0.8886,0.0
0.8888,0.0
0.889,0.0
0.8892,0.0
0.8894,0.0
0.8896,0.0
0.8898,0.0
0.89,0.0
0.8902,0.0
0.8904,0.0
0.8906,0.0
0.8908,0.0
0.891,0.0
0.8912,0.0
0.8914,0.0
0.8916,0.0
0.8918,0.0
0.892,0.0
0.8922,0.0
0.8924,0.0
0.8926,0.0
0.8928,0.0
0.893,0.0
0.8932,0.0
0.8934,0.0
0.8936,0.0
0.8938,0.0
0.894,0.0
0.8942,0.0
0.8944,0.0
0.8946,0.0
0.8948,0.0
0.895,0.0
0.8952,0.0
0.8954,0.0
0.8956,0.0
0.8958,0.0
0.896,0.0
0.8962,0.0
0.8964,0.0
0.8966,0.0
0.8968,0.0
0.897,0.0
0.8972,0.0
0.8974,0.0
0.8976,0.0
0.8978,0.0
0.898,0.0
0.8982,0.0
0.8984,0.0
0.8986,0.0
0.8988,0.0
0.899,0.0
0.8992,0.0
0.8994,0.0
0.8996,0.0
0.8998,0.0
0.9,0.0
0.9002,0.0
0.9004,0.0
0.9006,0.0
0.9008,0.0
0.901,0.0
0.9012,0.0
0.9014,0.0
0.9016,0.0
0.9018,0.0
0.902,0.0
0.9022,0.0
0.9024,0.0
0.9026,0.0
0.9028,0.0
0.903,0.0
0.9032,0.0
0.9034,0.0
0.9036,0.0
0.9038,0.0
0.904,0.0
0.9042,0.0
0.9044,0.0
0.9046,0.0
0.9048,0.0
0.905,0.0
0.9052,0.0
0.9054,0.0
0.9056,0.0
0.9058,0.0
0.906,0.0
0.9062,0.0
0.9064,0.0
0.9066,0.0
0.9068,0.0
0.907,0.0
0.9072,0.0
0.9074,0.0
0.9076,0.0
0.9078,0.0
0.908,0.0
0.9082,0.0
0.9084,0.0
0.9086,0.0
0.9088,0.0
0.909,0.0
0.9092,0.0
0.9094,0.0
0.9096,0.0
0.9098,0.0
0.91,0.0
0.9102,0.0
0.9104,0.0
0.9106,0.0
0.9108,0.0
0.911,0.0
0.9112,0.0
0.9114,0.0
0.9116,0.0
0.9118,0.0
0.912,0.0
0.9122,0.0
0.9124,0.0
0.9126,0.0
0.9128,0.0
0.913,0.0
0.9132,0.0
0.9134,0.0
0.9136,0.0
0.9138,0.0
0.914,0.0
0.9142,0.0
0.9144,0.0
0.9146,0.0
0.9148,0.0
0.915,0.0
0.9152,0.0
0.9154,0.0
0.9156,0.0
0.9158,0.0
0.916,0.0
0.9162,0.0
0.9164,0.0
0.9166,0.0
0.9168,0.0
0.917,0.0
0.9172,0.0
0.9174,0.0
0.9176,0.0
0.9178,0.0
0.918,0.0
0.9182,0.0
0.9184,0.0
0.9186,0.0
0.9188,0.0
0.919,0.0
0.9192,0.0
0.9194,0.0
0.9196,0.0
0.9198,0.0
0.92,0.0
0.9202,0.0
0.9204,0.0
0.9206,0.0
0.9208,0.0
0.921,0.0
0.9212,0.0
0.9214,0.0
0.9216,0.0
0.9218,0.0
0.922,0.0
0.9222,0.0
0.9224,0.0
0.9226,0.0
0.9228,0.0
0.923,0.0
0.9232,0.0
0.9234,0.0
0.9236,0.0
0.9238,0.0
0.924,0.0
0.9242,0.0
0.9244,0.0
0.9246,0.0
0.9248,0.0
0.925,0.0
0.9252,0.0
0.9254,0.0
0.9256,0.0
0.9258,0.0
0.926,0.0
0.9262,0.0
0.9264,0.0
0.9266,0.0
0.9268,0.0
0.927,0.0
0.9272,0.0
0.9274,0.0
0.9276,0.0
0.9278,0.0
0.928,0.0
0.9282,0.0
0.9284,0.0
0.9286,0.0
0.9288,0.0
0.929,0.0
0.9292,0.0
0.9294,0.0
0.9296,0.0
0.9298,0.0
0.93,0.0
0.9302,0.0
0.9304,0.0
0.9306,0.0
0.9308,0.0
0.931,0.0
0.9312,0.0
0.9314,0.0
0.9316,0.0
0.9318,0.0
0.932,0.0
0.9322,0.0
0.9324,0.0
0.9326,0.0
0.9328,0.0
0.933,0.0
0.9332,0.0
0.9334,0.0
0.9336,0.0
0.9338,0.0
0.934,0.0
0.9342,0.0
0.9344,0.0
0.9346,0.0
0.9348,0.0
0.935,0.0
0.9352,0.0
0.9354,0.0
0.9356,0.0
0.9358,0.0
0.936,0.0
0.9362,0.0
0.9364,0.0
0.9366,0.0
0.9368,0.0
0.937,0.0
0.9372,0.0
0.9374,0.0
0.9376,0.0
0.9378,0.0
0.938,0.0
0.9382,0.0
0.9384,0.0
0.9386,0.0
0.9388,0.0
0.939,0.0
0.9392,0.0
0.9394,0.0
0.9396,0.0
0.9398,0.0
0.94,0.0
0.9402,0.0
0.9404,0.0
0.9406,0.0
0.9408,0.0
0.941,0.0
0.9412,0.0
0.9414,0.0
0.9416,0.0
0.9418,0.0
0.942,0.0
0.9422,0.0
0.9424,0.0
0.9426,0.0
0.9428,0.0
0.943,0.0
0.9432,0.0
0.9434,0.0
0.9436,0.0
0.9438,0.0
0.944,0.0
0.9442,0.0
0.9444,0.0
0.9446,0.0
0.9448,0.0
0.945,0.0
0.9452,0.0
0.9454,0.0
0.9456,0.0
0.9458,0.0
0.946,0.0
0.9462,0.0
0.9464,0.0
0.9466,0.0
0.9468,0.0
0.947,0.0
0.9472,0.0
0.9474,0.0
0.9476,0.0
0.9478,0.0
0.948,0.0
0.9482,0.0
0.9484,0.0
0.9486,0.0
0.9488,0.0
0.949,0.0
0.9492,0.0
0.9494,0.0
0.9496,0.0
0.9498,0.0
0.95,0.0
0.9502,0.0
0.9504,0.0
0.9506,0.0
0.9508,0.0
0.951,0.0
0.9512,0.0
0.9514,0.0
0.9516,0.0
0.9518,0.0
0.952,0.0
0.9522,0.0
0.9524,0.0
0.9526,0.0
0.9528,0.0
0.953,0.0
0.9532,0.0
0.9534,0.0
0.9536,0.0
0.9538,0.0
0.954,0.0
0.9542,0.0
0.9544,0.0
0.9546,0.0
0.9548,0.0
0.955,0.0
0.9552,0.0
0.9554,0.0
0.9556,0.0
0.9558,0.0
0.956,0.0
0.9562,0.0
0.9564,0.0
0.9566,0.0
0.9568,0.0
0.957,0.0
0.9572,0.0
0.9574,0.0
0.9576,0.0
0.9578,0.0
0.958,0.0
0.9582,0.0
0.9584,0.0
0.9586,0.0
0.9588,0.0
0.959,0.0
0.9592,0.0
0.9594,0.0
0.9596,0.0
0.9598,0.0
0.96,0.0
0.9602,0.0
0.9604,0.0
0.9606,0.0
0.9608,0.0
0.961,0.0
0.9612,0.0
0.9614,0.0
0.9616,0.0
0.9618,0.0
0.962,0.0
0.9622,0.0
0.9624,0.0
0.9626,0.0
0.9628,0.0
0.963,0.0
0.9632,0.0
0.9634,0.0
0.9636,0.0
0.9638,0.0
0.964,0.0
0.9642,0.0
0.9644,0.0
0.9646,0.0
0.9648,0.0
0.965,0.0
0.9652,0.0
0.9654,0.0
0.9656,0.0
0.9658,0.0
0.966,0.0
0.9662,0.0
0.9664,0.0
0.9666,0.0
0.9668,0.0
0.967,0.0
0.9672,0.0
0.9674,0.0
0.9676,0.0
0.9678,0.0
0.968,0.0
0.9682,0.0
0.9684,0.0
0.9686,0.0
0.9688,0.0
0.969,0.0
0.9692,0.0
0.9694,0.0
0.9696,0.0
0.9698,0.0
0.97,0.0
0.9702,0.0
0.9704,0.0
0.9706,0.0
0.9708,0.0
0.971,0.0
0.9712,0.0
0.9714,0.0
0.9716,0.0
0.9718,0.0
0.972,0.0
0.9722,0.0
0.9724,0.0
0.9726,0.0
0.9728,0.0
0.973,0.0
0.9732,0.0
0.9734,0.0
0.9736,0.0
0.9738,0.0
0.974,0.0
0.9742,0.0
0.9744,0.0
0.9746,0.0
0.9748,0.0
0.975,0.0
0.9752,0.0
0.9754,0.0
0.9756,0.0
0.9758,0.0
0.976,0.0
0.9762,0.0
0.9764,0.0
0.9766,0.0
0.9768,0.0
0.977,0.0
0.9772,0.0
0.9774,0.0
0.9776,0.0
0.9778,0.0
0.978,0.0
0.9782,0.0
0.9784,0.0
0.9786,0.0
0.9788,0.0
0.979,0.0
0.9792,0.0
0.9794,0.0
0.9796,0.0
0.9798,0.0
0.98,0.0
0.9802,0.0
0.9804,0.0
0.9806,0.0
0.9808,0.0
0.981,0.0
0.9812,0.0
0.9814,0.0
0.9816,0.0
0.9818,0.0
0.982,0.0
0.9822,0.0
0.9824,0.0
0.9826,0.0
0.9828,0.0
0.983,0.0
0.9832,0.0
0.9834,0.0
0.9836,0.0
0.9838,0.0
0.984,0.0
0.9842,0.0
0.9844,0.0
0.9846,0.0
0.9848,0.0
0.985,0.0
0.9852,0.0
0.9854,0.0
0.9856,0.0
0.9858,0.0
0.986,0.0
0.9862,0.0
0.9864,0.0
0.9866,0.0
0.9868,0.0
0.987,0.0
0.9872,0.0
0.9874,0.0
0.9876,0.0
0.9878,0.0
0.988,0.0
0.9882,0.0
0.9884,0.0
0.9886,0.0
0.9888,0.0
0.989,0.0
0.9892,0.0
0.9894,0.0
0.9896,0.0
0.9898,0.0
0.99,0.0
0.9902,0.0
0.9904,0.0
0.9906,0.0
0.9908,0.0
0.991,0.0
0.9912,0.0
0.9914,0.0
0.9916,0.0
0.9918,0.0
0.992,0.0
0.9922,0.0
0.9924,0.0
0.9926,0.0
0.9928,0.0
0.993,0.0
0.9932,0.0
0.9934,0.0
0.9936,0.0
0.9938,0.0
0.994,0.0
0.9942,0.0
0.9944,0.0
0.9946,0.0
0.9948,0.0
0.995,0.0
0.9952,0.0
0.9954,0.0
0.9956,0.0
0.9958,0.0
0.996,0.0
0.9962,0.0
0.9964,0.0
0.9966,0.0
0.9968,0.0
0.997,0.0
0.9972,0.0
0.9974,0.0
0.9976,0.0
0.9978,0.0
0.998,0.0
0.9982,0.0
0.9984,0.0
0.9986,0.0
0.9988,0.0
0.999,0.0
0.9992,0.0
0.9994,0.0
0.9996,0.0
0.9998,0.0


==> figures/data/atom_8_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,0.9208000898361206
0.9802,0.9209960699081421
0.9804,0.9211921691894531
0.9806,0.9213881492614746
0.9808,0.9215840101242065
0.981,0.9217801094055176
0.9812,0.9219760894775391
0.9814,0.9221720695495605
0.9816,0.922368049621582
0.9818,0.9225640296936035
0.982,0.922760009765625
0.9822,0.922956109046936
0.9824,0.9231520891189575
0.9826,0.9233479499816895
0.9828,0.9235440492630005
0.983,0.923740029335022
0.9832,0.923936128616333
0.9834,0.9241321086883545
0.9836,0.924328088760376
0.9838,0.9245240688323975
0.984,0.924720048904419
0.9842,0.9249160289764404
0.9844,0.9251120090484619
0.9846,0.9253079891204834
0.9848,0.9255039691925049
0.985,0.9257000684738159
0.9852,0.9258960485458374
0.9854,0.9260921478271484
0.9856,0.9262881278991699
0.9858,0.9264841079711914
0.986,0.9266800880432129
0.9862,0.9268760681152344
0.9864,0.9270720481872559
0.9866,0.9272680282592773
0.9868,0.9274640083312988
0.987,0.9276599884033203
0.9872,0.9278560876846313
0.9874,0.9280520677566528
0.9876,0.9282481670379639
0.9878,0.9284441471099854
0.988,0.9286401271820068
0.9882,0.9288361072540283
0.9884,0.9290320873260498
0.9886,0.9292280673980713
0.9888,0.9294240474700928
0.989,0.9296200275421143
0.9892,0.9298160076141357
0.9894,0.9300121068954468
0.9896,0.9302080869674683
0.9898,0.9304040670394897
0.99,0.9306000471115112
0.9902,0.9307960271835327
0.9904,0.9309921264648438
0.9906,0.9311881065368652
0.9908,0.9313840866088867
0.991,0.9315800666809082
0.9912,0.9317760467529297
0.9914,0.9319720268249512
0.9916,0.9321680068969727
0.9918,0.9323639869689941
0.992,0.9325599670410156
0.9922,0.9327560663223267
0.9924,0.9329520463943481
0.9926,0.9331481456756592
0.9928,0.9333441257476807
0.993,0.9335401058197021
0.9932,0.9337360858917236
0.9934,0.9339320659637451
0.9936,0.9341280460357666
0.9938,0.9343240261077881
0.994,0.9345200061798096
0.9942,0.934715986251831
0.9944,0.9349120855331421
0.9946,0.9351080656051636
0.9948,0.9353040456771851
0.995,0.9355001449584961
0.9952,0.9356961250305176
0.9954,0.9358921051025391
0.9956,0.9360880851745605
0.9958,0.936284065246582
0.996,0.9364800453186035
0.9962,0.936676025390625
0.9964,0.9368720054626465
0.9966,0.937067985534668
0.9968,0.937264084815979
0.997,0.9374600648880005
0.9972,0.9376561641693115
0.9974,0.9378520250320435
0.9976,0.9380481243133545
0.9978,0.938244104385376
0.998,0.9384400844573975
0.9982,0.938636064529419
0.9984,0.9388320446014404
0.9986,0.9390280246734619
0.9988,0.9392240047454834
0.999,0.9394201040267944
0.9992,0.9396159648895264
0.9994,0.9398120641708374
0.9996,0.9400080442428589
0.9998,0.9402041435241699


==> figures/data/b39_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,1.0603562593460083
0.9802,1.060471773147583
0.9804,1.0605871677398682
0.9806,1.0607024431228638
0.9808,1.0608177185058594
0.981,1.0609334707260132
0.9812,1.0610487461090088
0.9814,1.061164140701294
0.9816,1.0612794160842896
0.9818,1.0613950490951538
0.982,1.061510443687439
0.9822,1.0616258382797241
0.9824,1.0617412328720093
0.9826,1.0618566274642944
0.9828,1.0619720220565796
0.983,1.0620874166488647
0.9832,1.06220281124115
0.9834,1.062318205833435
0.9836,1.0624337196350098
0.9838,1.062549114227295
0.984,1.06266450881958
0.9842,1.0627799034118652
0.9844,1.06289541721344
0.9846,1.0630106925964355
0.9848,1.0631260871887207
0.985,1.0632414817810059
0.9852,1.0633569955825806
0.9854,1.0634723901748657
0.9856,1.0635876655578613
0.9858,1.063703179359436
0.986,1.0638186931610107
0.9862,1.0639339685440063
0.9864,1.064049482345581
0.9866,1.0641647577285767
0.9868,1.064280390739441
0.987,1.0643956661224365
0.9872,1.0645110607147217
0.9874,1.0646264553070068
0.9876,1.0647419691085815
0.9878,1.0648573637008667
0.988,1.0649726390838623
0.9882,1.0650880336761475
0.9884,1.0652035474777222
0.9886,1.0653189420700073
0.9888,1.0654343366622925
0.989,1.0655497312545776
0.9892,1.0656652450561523
0.9894,1.0657806396484375
0.9896,1.0658960342407227
0.9898,1.0660115480422974
0.99,1.0661267042160034
0.9902,1.0662423372268677
0.9904,1.0663576126098633
0.9906,1.0664730072021484
0.9908,1.0665884017944336
0.991,1.0667039155960083
0.9912,1.0668193101882935
0.9914,1.066934585571289
0.9916,1.0670500993728638
0.9918,1.0671656131744385
0.992,1.0672810077667236
0.9922,1.0673962831497192
0.9924,1.0675116777420044
0.9926,1.0676273107528687
0.9928,1.0677424669265747
0.993,1.0678579807281494
0.9932,1.0679733753204346
0.9934,1.0680887699127197
0.9936,1.0682042837142944
0.9938,1.06831955909729
0.994,1.0684349536895752
0.9942,1.0685505867004395
0.9944,1.0686659812927246
0.9946,1.0687812566757202
0.9948,1.0688966512680054
0.995,1.06901216506958
0.9952,1.0691275596618652
0.9954,1.0692429542541504
0.9956,1.069358229637146
0.9958,1.0694737434387207
0.996,1.0695891380310059
0.9962,1.069704532623291
0.9964,1.0698199272155762
0.9966,1.0699353218078613
0.9968,1.070050835609436
0.997,1.0701662302017212
0.9972,1.070281744003296
0.9974,1.0703970193862915
0.9976,1.0705125331878662
0.9978,1.0706278085708618
0.998,1.070743203163147
0.9982,1.0708585977554321
0.9984,1.0709739923477173
0.9986,1.071089506149292
0.9988,1.0712049007415771
0.999,1.0713202953338623
0.9992,1.071435809135437
0.9994,1.0715512037277222
0.9996,1.0716664791107178
0.9998,1.0717819929122925


==> figures/data/c29_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,1.4243528842926025
0.9802,1.4245078563690186
0.9804,1.4246629476547241
0.9806,1.4248178005218506
0.9808,1.4249727725982666
0.981,1.4251279830932617
0.9812,1.4252829551696777
0.9814,1.4254380464553833
0.9816,1.4255928993225098
0.9818,1.4257481098175049
0.982,1.4259032011032104
0.9822,1.4260581731796265
0.9824,1.426213264465332
0.9826,1.426368236541748
0.9828,1.426523208618164
0.983,1.42667818069458
0.9832,1.4268332719802856
0.9834,1.4269882440567017
0.9836,1.4271433353424072
0.9838,1.4272983074188232
0.984,1.4274533987045288
0.9842,1.4276084899902344
0.9844,1.4277634620666504
0.9846,1.4279184341430664
0.9848,1.4280734062194824
0.985,1.428228497505188
0.9852,1.4283835887908936
0.9854,1.4285385608673096
0.9856,1.4286935329437256
0.9858,1.4288487434387207
0.986,1.4290037155151367
0.9862,1.4291586875915527
0.9864,1.4293137788772583
0.9866,1.4294686317443848
0.9868,1.4296238422393799
0.987,1.429778814315796
0.9872,1.4299339056015015
0.9874,1.4300888776779175
0.9876,1.430243968963623
0.9878,1.430398941040039
0.988,1.430553913116455
0.9882,1.430708885192871
0.9884,1.4308639764785767
0.9886,1.4310190677642822
0.9888,1.4311740398406982
0.989,1.4313290119171143
0.9892,1.4314842224121094
0.9894,1.4316391944885254
0.9896,1.4317941665649414
0.9898,1.4319493770599365
0.99,1.432104229927063
0.9902,1.4322593212127686
0.9904,1.4324142932891846
0.9906,1.4325692653656006
0.9908,1.4327243566513062
0.991,1.4328794479370117
0.9912,1.4330344200134277
0.9914,1.4331893920898438
0.9916,1.4333444833755493
0.9918,1.4334995746612549
0.992,1.433654546737671
0.9922,1.433809518814087
0.9924,1.4339646100997925
0.9926,1.434119701385498
0.9928,1.4342745542526245
0.993,1.43442964553833
0.9932,1.4345847368240356
0.9934,1.434739589691162
0.9936,1.4348948001861572
0.9938,1.4350497722625732
0.994,1.4352047443389893
0.9942,1.4353599548339844
0.9944,1.4355149269104004
0.9946,1.4356698989868164
0.9948,1.435824990272522
0.995,1.4359800815582275
0.9952,1.4361350536346436
0.9954,1.4362900257110596
0.9956,1.4364449977874756
0.9958,1.4366000890731812
0.996,1.4367550611495972
0.9962,1.4369101524353027
0.9964,1.4370651245117188
0.9966,1.4372202157974243
0.9968,1.4373751878738403
0.997,1.437530279159546
0.9972,1.437685489654541
0.9974,1.4378403425216675
0.9976,1.437995433807373
0.9978,1.4381502866744995
0.998,1.438305377960205
0.9982,1.4384604692459106
0.9984,1.438615322113037
0.9986,1.4387705326080322
0.9988,1.4389255046844482
0.999,1.4390805959701538
0.9992,1.4392356872558594
0.9994,1.4393906593322754
0.9996,1.4395456314086914
0.9998,1.439700722694397


==> figures/data/d18_activations_vs_scaling_atom_7.csv <==
Step,Activation
0.98,0.882384181022644
0.9802,0.8825762271881104
0.9804,0.8827683925628662
0.9806,0.882960319519043
0.9808,0.8831523656845093
0.981,0.8833445310592651
0.9812,0.8835365772247314
0.9814,0.8837287425994873
0.9816,0.8839206695556641
0.9818,0.8841128349304199
0.982,0.8843050003051758
0.9822,0.8844970464706421
0.9824,0.8846890926361084
0.9826,0.8848811388015747
0.9828,0.885073184967041
0.983,0.8852653503417969
0.9832,0.8854573965072632
0.9834,0.8856494426727295
0.9836,0.8858416080474854
0.9838,0.8860336542129517
0.984,0.886225700378418
0.9842,0.8864178657531738
0.9844,0.8866097927093506
0.9846,0.8868019580841064
0.9848,0.8869940042495728
0.985,0.8871860504150391
0.9852,0.8873782157897949
0.9854,0.8875703811645508
0.9856,0.8877623081207275
0.9858,0.8879544734954834
0.986,0.8881466388702393
0.9862,0.888338565826416
0.9864,0.8885307312011719
0.9866,0.8887226581573486
0.9868,0.8889148235321045
0.987,0.8891069889068604
0.9872,0.8892990350723267
0.9874,0.889491081237793
0.9876,0.8896832466125488
0.9878,0.8898752927780151
0.988,0.8900673389434814
0.9882,0.8902593851089478
0.9884,0.8904514312744141
0.9886,0.8906435966491699
0.9888,0.8908356428146362
0.989,0.8910276889801025
0.9892,0.8912198543548584
0.9894,0.8914119005203247
0.9896,0.891603946685791
0.9898,0.8917961120605469
0.99,0.8919880390167236
0.9902,0.8921802043914795
0.9904,0.8923723697662354
0.9906,0.8925642967224121
0.9908,0.892756462097168
0.991,0.8929485082626343
0.9912,0.8931405544281006
0.9914,0.8933327198028564
0.9916,0.8935247659683228
0.9918,0.8937168121337891
0.992,0.8939089775085449
0.9922,0.8941010236740112
0.9924,0.8942930698394775
0.9926,0.8944852352142334
0.9928,0.8946771621704102
0.993,0.894869327545166
0.9932,0.8950614929199219
0.9934,0.8952534198760986
0.9936,0.8954455852508545
0.9938,0.8956376314163208
0.994,0.8958296775817871
0.9942,0.896021842956543
0.9944,0.8962138891220093
0.9946,0.8964059352874756
0.9948,0.8965981006622314
0.995,0.8967901468276978
0.9952,0.8969821929931641
0.9954,0.8971743583679199
0.9956,0.8973662853240967
0.9958,0.8975584506988525
0.996,0.8977504968643188
0.9962,0.8979425430297852
0.9964,0.898134708404541
0.9966,0.8983267545700073
0.9968,0.8985188007354736
0.997,0.8987109661102295
0.9972,0.8989031314849854
0.9974,0.8990950584411621
0.9976,0.899287223815918
0.9978,0.8994791507720947
0.998,0.8996713161468506
0.9982,0.8998634815216064
0.9984,0.9000554084777832
0.9986,0.9002475738525391
0.9988,0.9004396200180054
0.999,0.9006317853927612
0.9992,0.9008238315582275
0.9994,0.9010158777236938
0.9996,0.9012079238891602
0.9998,0.901400089263916


==> figures/data/full_predictions_vs_scaling_atom_7.csv <==
Step,Prediction
0.98,0.9801548719406128
0.9802,0.980571985244751
0.9804,0.9809896945953369
0.9806,0.9814074635505676
0.9808,0.9818246960639954
0.981,0.9822429418563843
0.9812,0.9826610684394836
0.9814,0.983079195022583
0.9816,0.9834972620010376
0.9818,0.9839155673980713
0.982,0.9843341708183289
0.9822,0.9847530722618103
0.9824,0.9851716756820679
0.9826,0.9855902791023254
0.9828,0.9860098361968994
0.983,0.9864289164543152
0.9832,0.9868484139442444
0.9834,0.9872676730155945
0.9836,0.9876874685287476
0.9838,0.9881072640419006
0.984,0.9885267615318298
0.9842,0.9889468550682068
0.9844,0.989366888999939
0.9846,0.9897869825363159
0.9848,0.9902075529098511
0.985,0.9906283617019653
0.9852,0.9910489916801453
0.9854,0.9914699792861938
0.9856,0.9918908476829529
0.9858,0.9923117160797119
0.986,0.9927330017089844
0.9862,0.9931544065475464
0.9864,0.9935756325721741
0.9866,0.9939972758293152
0.9868,0.9944190382957458
0.987,0.9948407411575317
0.9872,0.9952629804611206
0.9874,0.9956852197647095
0.9876,0.9961076378822327
0.9878,0.9965299963951111
0.988,0.9969527721405029
0.9882,0.9973752498626709
0.9884,0.9977979063987732
0.9886,0.9982210397720337
0.9888,0.9986438751220703
0.989,0.9990673661231995
0.9892,0.99949049949646
0.9894,0.9999144077301025
0.9896,1.0
0.9898,1.0
0.99,1.0
0.9902,1.0
0.9904,1.0
0.9906,1.0
0.9908,1.0
0.991,1.0
0.9912,1.0
0.9914,1.0
0.9916,1.0
0.9918,1.0
0.992,1.0
0.9922,1.0
0.9924,1.0
0.9926,1.0
0.9928,1.0
0.993,1.0
0.9932,1.0
0.9934,1.0
0.9936,1.0
0.9938,1.0
0.994,1.0
0.9942,1.0
0.9944,1.0
0.9946,1.0
0.9948,1.0
0.995,1.0
0.9952,1.0
0.9954,1.0
0.9956,1.0
0.9958,1.0
0.996,1.0
0.9962,1.0
0.9964,1.0
0.9966,1.0
0.9968,1.0
0.997,1.0
0.9972,1.0
0.9974,1.0
0.9976,1.0
0.9978,1.0
0.998,1.0
0.9982,1.0
0.9984,1.0
0.9986,1.0
0.9988,1.0
0.999,1.0
0.9992,1.0
0.9994,1.0
0.9996,1.0
0.9998,1.0


==> figures/data/predictions_vs_scaling_atom_7_r1.csv <==
Step,Prediction
0.0,1.0
0.0002,1.000800371170044
0.0004,1.001600742340088
0.0006,1.0024020671844482
0.0008,1.0032038688659668
0.001,1.0040061473846436
0.0012,1.0048084259033203
0.0014,1.0056116580963135
0.0016,1.0064154863357544
0.0018,1.0072191953659058
0.002,1.008023977279663
0.0022,1.008829116821289
0.0024,1.0096347332000732
0.0026,1.0104405879974365
0.0028,1.011247158050537
0.003,1.0120540857315063
0.0032,1.0128618478775024
0.0034,1.0136693716049194
0.0036,1.0144779682159424
0.0038,1.0152870416641235
0.004,1.0160959959030151
0.0042,1.0169061422348022
0.0044,1.0177165269851685
0.0046,1.018527626991272
0.0048,1.0193384885787964
0.005,1.0201504230499268
0.0052,1.0209629535675049
0.0054,1.021775484085083
0.0056,1.022588849067688
0.0058,1.0234025716781616
0.006,1.0242170095443726
0.0062,1.025031328201294
0.0064,1.0258467197418213
0.0066,1.0266624689102173
0.0068,1.0274789333343506
0.007,1.0282952785491943
0.0072,1.0291125774383545
0.0074,1.0299302339553833
0.0076,1.0307482481002808
0.0078,1.031566858291626
0.008,1.0323861837387085
0.0082,1.0332058668136597
0.0084,1.0340256690979004
0.0086,1.0348461866378784
0.0088,1.0356675386428833
0.009,1.036488652229309
0.0092,1.0373109579086304
0.0094,1.0381335020065308
0.0096,1.0389567613601685
0.0098,1.0397799015045166
0.01,1.0406039953231812
0.0102,1.041428565979004
0.0104,1.0422536134719849
0.0106,1.043078899383545
0.0108,1.0439047813415527
0.011,1.0447314977645874
0.0112,1.045557975769043
0.0114,1.046385645866394
0.0116,1.0472137928009033
0.0118,1.0480422973632812
0.012,1.0488708019256592
0.0122,1.049700379371643
0.0124,1.0505304336547852
0.0126,1.0513603687286377
0.0128,1.0521912574768066
0.013,1.0530229806900024
0.0132,1.0538549423217773
0.0134,1.0546869039535522
0.0136,1.0555198192596436
0.0138,1.0563533306121826
0.014,1.0571871995925903
0.0142,1.0580211877822876
0.0144,1.0588561296463013
0.0146,1.0596915483474731
0.0148,1.060526967048645
0.015,1.0613634586334229
0.0152,1.0622004270553589
0.0154,1.0630378723144531
0.0156,1.0638751983642578
0.0158,1.0647135972976685
0.016,1.0655524730682373
0.0162,1.0663914680480957
0.0164,1.067231297492981
0.0166,1.0680718421936035
0.0168,1.0689127445220947
0.017,1.0697535276412964
0.0172,1.0705955028533936
0.0174,1.071437954902649
0.0176,1.0722806453704834
0.0178,1.073123574256897
0.018,1.073967456817627
0.0182,1.0748119354248047
0.0184,1.0756561756134033
0.0186,1.076501488685608
0.0188,1.0773473978042603
0.019,1.0781937837600708
0.0192,1.0790400505065918
0.0194,1.0798875093460083
0.0196,1.0807353258132935
0.0198,1.0815832614898682
0.02,1.0824320316314697
0.0202,1.0832815170288086
0.0204,1.0841312408447266
0.0206,1.0849812030792236
0.0208,1.0858319997787476
0.021,1.0866832733154297
0.0212,1.0875346660614014
0.0214,1.0883870124816895
0.0216,1.0892399549484253
0.0218,1.0900932550430298
0.022,1.0909465551376343
0.0222,1.0918009281158447
0.0224,1.0926557779312134
0.0226,1.0935112237930298
0.0228,1.0943666696548462
0.023,1.0952229499816895
0.0232,1.0960798263549805
0.0234,1.0969367027282715
0.0236,1.097794532775879
0.0238,1.098652958869934
0.024,1.0995118618011475
0.0242,1.1003707647323608
0.0244,1.101230502128601
0.0246,1.1020909547805786
0.0248,1.1029514074325562
0.025,1.10381281375885
0.0252,1.1046745777130127
0.0254,1.1055370569229126
0.0256,1.1063995361328125
0.0258,1.1072629690170288
0.026,1.1081268787384033
0.0262,1.1089911460876465
0.0264,1.1098557710647583
0.0266,1.1107211112976074
0.0268,1.1115871667861938
0.027,1.1124531030654907
0.0272,1.113319993019104
0.0274,1.114187479019165
0.0276,1.1150554418563843
0.0278,1.1159234046936035
0.028,1.1167924404144287
0.0282,1.117661952972412
0.0284,1.1185314655303955
0.0286,1.1194019317626953
0.0288,1.1202728748321533
0.029,1.121144413948059
0.0292,1.1220159530639648
0.0294,1.1228885650634766
0.0296,1.123761534690857
0.0298,1.124635100364685
0.03,1.1255086660385132
0.0302,1.1263833045959473
0.0304,1.12725830078125
0.0306,1.1281335353851318
0.0308,1.1290096044540405
0.031,1.1298861503601074
0.0312,1.130763292312622
0.0314,1.1316404342651367
0.0316,1.1325186491012573
0.0318,1.1333973407745361
0.032,1.1342759132385254
0.0322,1.1351555585861206
0.0324,1.136035680770874
0.0326,1.1369165182113647
0.0328,1.137797236442566
0.033,1.1386789083480835
0.0332,1.1395611763000488
0.0334,1.1404439210891724
0.0336,1.1413265466690063
0.0338,1.1422103643417358
0.034,1.1430946588516235
0.0342,1.1439790725708008
0.0344,1.1448643207550049
0.0346,1.1457502841949463
0.0348,1.1466364860534668
0.035,1.1475229263305664
0.0352,1.1484103202819824
0.0354,1.149298071861267
0.0356,1.1501859426498413
0.0358,1.1510748863220215
0.036,1.1519644260406494
0.0362,1.1528544425964355
0.0364,1.1537443399429321
0.0366,1.1546351909637451
0.0368,1.1555266380310059
0.037,1.1564182043075562
0.0372,1.1573107242584229
0.0374,1.1582038402557373
0.0376,1.15909743309021
0.0378,1.159990906715393
0.038,1.1608855724334717
0.0382,1.1617807149887085
0.0384,1.1626763343811035
0.0386,1.1635719537734985
0.0388,1.1644686460494995
0.039,1.1653658151626587
0.0392,1.1662628650665283
0.0394,1.1671611070632935
0.0396,1.1680598258972168
0.0398,1.168959140777588
0.04,1.1698583364486694
0.0402,1.1707587242126465
0.0404,1.1716594696044922
0.0406,1.172560691833496
0.0408,1.173462152481079
0.041,1.1743645668029785
0.0412,1.1752674579620361
0.0414,1.1761704683303833
0.0416,1.1770743131637573
0.0418,1.177978754043579
0.042,1.1788837909698486
0.0422,1.1797887086868286
0.0424,1.180694818496704
0.0426,1.1816011667251587
0.0428,1.182507872581482
0.043,1.183415412902832
0.0432,1.1843235492706299
0.0434,1.1852320432662964
0.0436,1.1861406564712524
0.0438,1.187050461769104
0.044,1.1879605054855347
0.0442,1.1888707876205444
0.0444,1.1897820234298706
0.0446,1.1906938552856445
0.0448,1.191606044769287
0.045,1.1925183534622192
0.0452,1.1934317350387573
0.0454,1.1943455934524536
0.0456,1.195259928703308
0.0458,1.1961742639541626
0.046,1.1970897912979126
0.0462,1.1980057954788208
0.0464,1.198921799659729
0.0466,1.1998387575149536
0.0468,1.200756311416626
0.047,1.2016743421554565
0.0472,1.202592372894287
0.0474,1.2035115957260132
0.0476,1.2044312953948975
0.0478,1.2053508758544922
0.048,1.2062715291976929
0.0482,1.2071928977966309
0.0484,1.2081146240234375
0.0486,1.2090363502502441
0.0488,1.2099591493606567
0.049,1.2108824253082275
0.0492,1.2118064165115356
0.0494,1.2127301692962646
0.0496,1.2136551141738892
0.0498,1.2145805358886719
0.05,1.2155060768127441
0.0502,1.2164325714111328
0.0504,1.2173595428466797
0.0506,1.2182872295379639
0.0508,1.2192147970199585
0.051,1.2201433181762695
0.0512,1.2210724353790283
0.0514,1.2220016717910767
0.0516,1.2229318618774414
0.0518,1.223862648010254
0.052,1.2247939109802246
0.0522,1.2257252931594849
0.0524,1.226657509803772
0.0526,1.2275903224945068
0.0528,1.2285233736038208
0.053,1.2294573783874512
0.0532,1.2303918600082397
0.0534,1.2313268184661865
0.0536,1.2322617769241333
0.0538,1.233197808265686
0.054,1.2341344356536865
0.0542,1.2350716590881348
0.0544,1.2360087633132935
0.0546,1.236946940422058
0.0548,1.237885594367981
0.055,1.2388243675231934
0.0552,1.2397642135620117
0.0554,1.2407045364379883
0.0556,1.241645336151123
0.0558,1.242586374282837
0.056,1.2435283660888672
0.0562,1.2444708347320557
0.0564,1.2454137802124023
0.0566,1.246356725692749
0.0568,1.2473009824752808
0.057,1.2482455968856812
0.0572,1.249190092086792
0.0574,1.2501357793807983
0.0576,1.2510820627212524
0.0578,1.2520288228988647
0.058,1.252975583076477
0.0582,1.2539234161376953
0.0584,1.2548719644546509
0.0586,1.2558201551437378
0.0588,1.2567697763442993
0.059,1.25771963596344
0.0592,1.2586703300476074
0.0594,1.2596207857131958
0.0596,1.2605724334716797
0.0598,1.2615245580673218
0.06,1.2624766826629639
0.0602,1.263429880142212
0.0604,1.2643836736679077
0.0606,1.2653380632400513
0.0608,1.2662924528121948
0.061,1.2672476768493652
0.0612,1.268203616142273
0.0614,1.2691601514816284
0.0616,1.2701165676116943
0.0618,1.2710741758346558
0.062,1.2720322608947754
0.0622,1.272990345954895
0.0624,1.2739495038986206
0.0626,1.274909257888794
0.0628,1.275869369506836
0.063,1.276829719543457
0.0632,1.277791142463684
0.0634,1.2787530422210693
0.0636,1.2797154188156128
0.0638,1.2806777954101562
0.064,1.2816414833068848
0.0642,1.2826054096221924
0.0644,1.283569574356079
0.0646,1.2845345735549927
0.0648,1.285500407218933
0.065,1.2864667177200317
0.0652,1.2874329090118408
0.0654,1.2884000539779663
0.0656,1.2893680334091187
0.0658,1.290336012840271
0.066,1.2913049459457397
0.0662,1.2922744750976562
0.0664,1.293244481086731
0.0666,1.2942144870758057
0.0668,1.2951855659484863
0.067,1.2961572408676147
0.0672,1.2971291542053223
0.0674,1.298101782798767
0.0676,1.2990751266479492
0.0678,1.300049066543579
0.068,1.3010228872299194
0.0682,1.3019979000091553
0.0684,1.3029735088348389
0.0686,1.3039488792419434
0.0688,1.304925560951233
0.069,1.3059027194976807
0.0692,1.3068804740905762
0.0694,1.3078582286834717
0.0696,1.3088370561599731
0.0698,1.3098163604736328
0.07,1.3107962608337402
0.0702,1.3117761611938477
0.0704,1.312757134437561
0.0706,1.3137388229370117
0.0708,1.3147202730178833
0.071,1.3157029151916504
0.0712,1.3166862726211548
0.0714,1.3176699876785278
0.0716,1.3186537027359009
0.0718,1.3196386098861694
0.072,1.3206239938735962
0.0722,1.3216099739074707
0.0724,1.3225959539413452
0.0726,1.3235830068588257
0.0728,1.3245705366134644
0.073,1.3255583047866821
0.0732,1.3265470266342163
0.0734,1.3275363445281982
0.0736,1.3285261392593384
0.0738,1.3295159339904785
0.074,1.3305068016052246
0.0742,1.331498384475708
0.0744,1.3324898481369019
0.0746,1.3334823846817017
0.0748,1.3344757556915283
0.075,1.335469365119934
0.0752,1.3364630937576294
0.0754,1.3374578952789307
0.0756,1.3384532928466797
0.0758,1.3394486904144287
0.076,1.3404452800750732
0.0762,1.3414421081542969
0.0764,1.3424397706985474
0.0766,1.3434375524520874
0.0768,1.3444361686706543
0.077,1.345435380935669
0.0772,1.3464351892471313
0.0774,1.3474349975585938
0.0776,1.348435878753662
0.0778,1.3494374752044678
0.078,1.3504389524459839
0.0782,1.351441502571106
0.0784,1.3524447679519653
0.0786,1.3534486293792725
0.0788,1.35445237159729
0.079,1.3554569482803345
0.0792,1.3564625978469849
0.0794,1.3574684858322144
0.0796,1.3584744930267334
0.0798,1.3594815731048584
0.08,1.3604891300201416
0.0802,1.3614968061447144
0.0804,1.3625054359436035
0.0806,1.36351478099823
0.0808,1.3645248413085938
0.081,1.3655346632003784
0.0812,1.3665457963943481
0.0814,1.367557406425476
0.0816,1.368568778038025
0.0818,1.3695814609527588
0.082,1.3705947399139404
0.0822,1.3716086149215698
0.0824,1.3726223707199097
0.0826,1.3736371994018555
0.0828,1.3746528625488281
0.083,1.3756684064865112
0.0832,1.3766849040985107
0.0834,1.3777021169662476
0.0836,1.3787200450897217
0.0838,1.3797374963760376
0.084,1.3807566165924072
0.0842,1.381775975227356
0.0844,1.3827954530715942
0.0846,1.3838160037994385
0.0848,1.3848371505737305
0.085,1.3858588933944702
0.0852,1.3868805170059204
0.0854,1.3879034519195557
0.0856,1.3889267444610596
0.0858,1.3899507522583008
0.086,1.390974760055542
0.0862,1.3919998407363892
0.0864,1.3930256366729736
0.0866,1.394051194190979
0.0868,1.3950779438018799
0.087,1.396105408668518
0.0872,1.397133469581604
0.0874,1.3981612920761108
0.0876,1.3991901874542236
0.0878,1.4002199172973633
0.088,1.4012501239776611
0.0882,1.4022804498672485
0.0884,1.4033116102218628
0.0886,1.404343605041504
0.0888,1.405375599861145
0.089,1.4064085483551025
0.0892,1.4074422121047974
0.0894,1.40847647190094
0.0896,1.4095104932785034
0.0898,1.4105459451675415
0.09,1.4115818738937378
0.0902,1.4126176834106445
0.0904,1.4136546850204468
0.0906,1.4146924018859863
0.0908,1.4157304763793945
0.091,1.4167685508728027
0.0912,1.4178080558776855
0.0914,1.4188477993011475
0.0916,1.419887661933899
0.0918,1.4209288358688354
0.092,1.4219703674316406
0.0922,1.4230124950408936
0.0924,1.424054741859436
0.0926,1.4250980615615845
0.0928,1.4261419773101807
0.093,1.4271864891052246
0.0932,1.428230881690979
0.0934,1.429276704788208
0.0936,1.4303226470947266
0.0938,1.4313689470291138
0.094,1.432416319847107
0.0942,1.4334642887115479
0.0944,1.434512734413147
0.0946,1.4355612993240356
0.0948,1.4366108179092407
0.095,1.4376611709594727
0.0952,1.4387117624282837
0.0954,1.4397625923156738
0.0956,1.4408146142959595
0.0958,1.4418672323226929
0.096,1.4429196119308472
0.0962,1.443973422050476
0.0964,1.4450275897979736
0.0966,1.4460824728012085
0.0968,1.4471372365951538
0.097,1.4481931924819946
0.0972,1.4492497444152832
0.0974,1.4503062963485718
0.0976,1.4513641595840454
0.0978,1.4524224996566772
0.098,1.4534811973571777
0.0982,1.4545400142669678
0.0984,1.4556001424789429
0.0986,1.4566608667373657
0.0988,1.4577213525772095
0.099,1.4587831497192383
0.0992,1.4598454236984253
0.0994,1.4609085321426392
0.0996,1.4619712829589844
0.0998,1.4630354642868042
0.1,1.4641001224517822
0.1002,1.4651647806167603
0.1004,1.4662306308746338
0.1006,1.467297077178955
0.1008,1.4683641195297241
0.101,1.4694310426712036
0.1012,1.4704991579055786
0.1014,1.471567988395691
0.1016,1.4726372957229614
0.1018,1.473706603050232
0.102,1.4747769832611084
0.1022,1.4758481979370117
0.1024,1.476919174194336
0.1026,1.4779914617538452
0.1028,1.4790642261505127
0.103,1.4801377058029175
0.1032,1.4812110662460327
0.1034,1.4822856187820435
0.1036,1.4833608865737915
0.1038,1.4844366312026978
0.104,1.4855122566223145
0.1042,1.4865891933441162
0.1044,1.4876667261123657
0.1046,1.4887441396713257
0.1048,1.4898227453231812
0.105,1.4909021854400635
0.1052,1.4919819831848145
0.1054,1.4930617809295654
0.1056,1.494142770767212
0.1058,1.4952244758605957
0.106,1.49630606174469
0.1062,1.4973887205123901
0.1064,1.4984722137451172
0.1066,1.499556303024292
0.1068,1.5006400346755981
0.107,1.501725196838379
0.1072,1.5028109550476074
0.1074,1.5038965940475464
0.1076,1.5049835443496704
0.1078,1.5060710906982422
0.108,1.5071591138839722
0.1082,1.5082471370697021
0.1084,1.5093364715576172
0.1086,1.5104262828826904
0.1088,1.5115166902542114
0.109,1.5126069784164429
0.1092,1.513698697090149
0.1094,1.5147908926010132
0.1096,1.5158830881118774
0.1098,1.5169764757156372
0.11,1.5180704593658447
0.1102,1.5191651582717896
0.1104,1.5202596187591553
0.1106,1.5213552713394165
0.1108,1.5224517583847046
0.111,1.5235487222671509
0.1112,1.5246455669403076
0.1114,1.5257437229156494
0.1116,1.5268423557281494
0.1118,1.527941107749939
0.112,1.529041051864624
0.1122,1.5301414728164673
0.1124,1.5312427282333374
0.1126,1.5323436260223389
0.1128,1.5334458351135254
0.113,1.5345487594604492
0.1132,1.535651683807373
0.1134,1.5367556810379028
0.1136,1.53786039352417
0.1138,1.5389655828475952
0.114,1.54007089138031
0.1142,1.5411772727966309
0.1144,1.542284369468689
0.1146,1.5433913469314575
0.1148,1.5444996356964111
0.115,1.545608401298523
0.1152,1.5467180013656616
0.1154,1.547827124595642
0.1156,1.5489379167556763
0.1158,1.5500491857528687
0.116,1.5511603355407715
0.1162,1.5522727966308594
0.1164,1.553385853767395
0.1166,1.5544993877410889
0.1168,1.5556129217147827
0.117,1.5567278861999512
0.1172,1.5578433275222778
0.1174,1.5589591264724731
0.1176,1.5600751638412476
0.1178,1.561192274093628
0.118,1.5623102188110352
0.1182,1.5634279251098633
0.1184,1.5645469427108765
0.1186,1.5656665563583374
0.1188,1.5667866468429565
0.119,1.5679069757461548
0.1192,1.569028377532959
0.1194,1.570150375366211
0.1196,1.5712729692459106
0.1198,1.5723955631256104
0.12,1.5735193490982056
0.1202,1.574643850326538
0.1204,1.575768232345581
0.1206,1.5768938064575195
0.1208,1.5780199766159058
0.121,1.5791468620300293
0.1212,1.5802737474441528
0.1214,1.5814017057418823
0.1216,1.5825304985046387
0.1218,1.5836589336395264
0.122,1.5847887992858887
0.1222,1.5859192609786987
0.1224,1.5870503187179565
0.1226,1.5881812572479248
0.1228,1.5893136262893677
0.123,1.5904464721679688
0.1232,1.5915793180465698
0.1234,1.592713475227356
0.1236,1.5938479900360107
0.1238,1.594983458518982
0.124,1.5961185693740845
0.1242,1.5972552299499512
0.1244,1.598392367362976
0.1246,1.5995299816131592
0.1248,1.6006677150726318
0.125,1.601806640625
0.1252,1.602946162223816
0.1254,1.6040862798690796
0.1256,1.6052265167236328
0.1258,1.606367826461792
0.126,1.607509970664978
0.1262,1.608651876449585
0.1264,1.6097949743270874
0.1266,1.6109387874603271
0.1268,1.612083077430725
0.127,1.6132276058197021
0.1272,1.6143730878829956
0.1274,1.6155195236206055
0.1276,1.6166656017303467
0.1278,1.6178131103515625
0.128,1.6189610958099365
0.1282,1.6201099157333374
0.1284,1.6212584972381592
0.1286,1.622408390045166
0.1288,1.6235588788986206
0.129,1.6247093677520752
0.1292,1.6258611679077148
0.1294,1.6270135641098022
0.1296,1.6281665563583374
0.1298,1.629319429397583
0.13,1.6304736137390137
0.1302,1.631628394126892
0.1304,1.6327831745147705
0.1306,1.6339391469955444
0.1308,1.6350959539413452
0.131,1.6362531185150146
0.1312,1.637410283088684
0.1314,1.6385687589645386
0.1316,1.6397279500961304
0.1318,1.640886902809143
0.132,1.6420472860336304
0.1322,1.6432081460952759
0.1324,1.6443697214126587
0.1326,1.6455312967300415
0.1328,1.6466941833496094
0.133,1.6478575468063354
0.1332,1.6490216255187988
0.1334,1.6501855850219727
0.1336,1.6513508558273315
0.1338,1.6525167226791382
0.134,1.6536831855773926
0.1342,1.654849648475647
0.1344,1.6560173034667969
0.1346,1.6571857929229736
0.1348,1.6583540439605713
0.135,1.659523606300354
0.1352,1.660693883895874
0.1354,1.6618646383285522
0.1356,1.6630353927612305
0.1358,1.6642075777053833
0.136,1.6653802394866943
0.1362,1.6665527820587158
0.1364,1.6677266359329224
0.1366,1.6689012050628662
0.1368,1.6700764894485474
0.137,1.6712515354156494
0.1372,1.6724278926849365
0.1374,1.673604965209961
0.1376,1.6747819185256958
0.1378,1.6759601831436157
0.138,1.6771390438079834
0.1382,1.6783185005187988
0.1384,1.6794979572296143
0.1386,1.6806787252426147
0.1388,1.681860089302063
0.139,1.6830414533615112
0.1392,1.684224009513855
0.1394,1.685407280921936
0.1396,1.6865912675857544
0.1398,1.687774896621704
0.14,1.6889601945877075
0.1402,1.6901458501815796
0.1404,1.691332221031189
0.1406,1.6925184726715088
0.1408,1.6937060356140137
0.141,1.6948943138122559
0.1412,1.6960831880569458
0.1414,1.6972719430923462
0.1416,1.6984620094299316
0.1418,1.6996527910232544
0.142,1.7008435726165771
0.1422,1.7020355463027954
0.1424,1.7032281160354614
0.1426,1.7044212818145752
0.1428,1.705614447593689
0.143,1.7068090438842773
0.1432,1.7080042362213135
0.1434,1.70919930934906
0.1436,1.7103955745697021
0.1438,1.7115925550460815
0.144,1.7127902507781982
0.1442,1.7139878273010254
0.1444,1.7151867151260376
0.1446,1.7163861989974976
0.1448,1.717585563659668
0.145,1.7187864780426025
0.1452,1.7199877500534058
0.1454,1.7211898565292358
0.1456,1.722391963005066
0.1458,1.723595142364502
0.146,1.7247991561889648
0.1462,1.7260029315948486
0.1464,1.727208137512207
0.1466,1.7284138202667236
0.1468,1.7296204566955566
0.147,1.730826735496521
0.1472,1.73203444480896
0.1474,1.7332427501678467
0.1476,1.7344510555267334
0.1478,1.7356606721878052
0.148,1.7368708848953247
0.1482,1.7380818128585815
0.1484,1.7392925024032593
0.1486,1.7405048608779907
0.1488,1.7417175769805908
0.149,1.7429310083389282
0.1492,1.744144320487976
0.1494,1.7453590631484985
0.1496,1.7465742826461792
0.1498,1.7477902173995972
0.15,1.7490061521530151
0.1502,1.7502232789993286
0.1504,1.751441240310669
0.1506,1.7526590824127197
0.1508,1.7538779973983765
0.151,1.7550978660583496
0.1512,1.756318211555481
0.1514,1.7575384378433228
0.1516,1.7587603330612183
0.1518,1.7599825859069824
0.152,1.761204719543457
0.1522,1.7624282836914062
0.1524,1.7636525630950928
0.1526,1.764877438545227
0.1528,1.7661020755767822
0.153,1.7673282623291016
0.1532,1.7685550451278687
0.1534,1.7697817087173462
0.1536,1.7710096836090088
0.1538,1.7722384929656982
0.154,1.7734676599502563
0.1542,1.774696946144104
0.1544,1.7759276628494263
0.1546,1.7771589756011963
0.1548,1.7783899307250977
0.155,1.7796225547790527
0.1552,1.7808557748794556
0.1554,1.7820894718170166
0.1556,1.783323049545288
0.1558,1.7845582962036133
0.156,1.7857940196990967
0.1562,1.7870303392410278
0.1564,1.788266658782959
0.1566,1.7895044088363647
0.1568,1.7907425165176392
0.157,1.79198157787323
0.1572,1.7932204008102417
0.1574,1.794460654258728
0.1576,1.7957013845443726
0.1578,1.796942114830017
0.158,1.7981843948364258
0.1582,1.7994272708892822
0.1584,1.8006706237792969
0.1586,1.801914095878601
0.1588,1.8031586408615112
0.159,1.8044042587280273
0.1592,1.8056492805480957
0.1594,1.8068960905075073
0.1596,1.8081433773040771
0.1598,1.8093912601470947
0.16,1.8106390237808228
0.1602,1.8118884563446045
0.1604,1.8131383657455444
0.1606,1.8143880367279053
0.1608,1.8156392574310303
0.161,1.816891074180603
0.1612,1.818143606185913
0.1614,1.8193960189819336
0.1616,1.8206497430801392
0.1618,1.8219040632247925
0.162,1.8231583833694458
0.1622,1.8244142532348633
0.1624,1.825670599937439
0.1626,1.826927661895752
0.1628,1.8281844854354858
0.163,1.8294428586959839
0.1632,1.8307017087936401
0.1634,1.831960678100586
0.1636,1.8332209587097168
0.1638,1.8344818353652954
0.164,1.8357434272766113
0.1642,1.8370047807693481
0.1644,1.8382678031921387
0.1646,1.8395311832427979
0.1648,1.8407953977584839
0.165,1.8420594930648804
0.1652,1.8433250188827515
0.1654,1.8445911407470703
0.1656,1.8458577394485474
0.1658,1.8471245765686035
0.166,1.8483926057815552
0.1662,1.8496613502502441
0.1664,1.850929856300354
0.1666,1.8521997928619385
0.1668,1.8534706830978394
0.167,1.8547420501708984
0.1672,1.8560131788253784
0.1674,1.8572858572006226
0.1676,1.8585591316223145
0.1678,1.859832525253296
0.168,1.8611069917678833
0.1682,1.862382173538208
0.1684,1.8636581897735596
0.1686,1.8649340867996216
0.1688,1.866211175918579
0.169,1.8674890995025635
0.1692,1.8687669038772583
0.1694,1.8700460195541382
0.1696,1.871325969696045
0.1698,1.872606635093689
0.17,1.873887062072754
0.1702,1.875168800354004
0.1704,1.8764512538909912
0.1706,1.8777337074279785
0.1708,1.8790174722671509
0.171,1.880301833152771
0.1712,1.881587028503418
0.1714,1.8828719854354858
0.1716,1.8841584920883179
0.1718,1.8854455947875977
0.172,1.8867334127426147
0.1722,1.8880209922790527
0.1724,1.8893100023269653
0.1726,1.8905997276306152
0.1728,1.891890287399292
0.173,1.8931804895401
0.1732,1.894472360610962
0.1734,1.8957645893096924
0.1736,1.8970568180084229
0.1738,1.898350477218628
0.174,1.8996449708938599
0.1742,1.90093994140625
0.1744,1.9022347927093506
0.1746,1.9035310745239258
0.1748,1.9048280715942383
0.175,1.9061251878738403
0.1752,1.907423496246338
0.1754,1.9087225198745728
0.1756,1.9100221395492554
0.1758,1.9113215208053589
0.176,1.9126226902008057
0.1762,1.9139243364334106
0.1764,1.915225863456726
0.1766,1.9165287017822266
0.1768,1.9178324937820435
0.177,1.919136881828308
0.1772,1.920440912246704
0.1774,1.9217466115951538
0.1776,1.9230530261993408
0.1778,1.9243590831756592
0.178,1.9256668090820312
0.1782,1.9269750118255615
0.1784,1.9282840490341187
0.1786,1.9295927286148071
0.1788,1.9309031963348389
0.179,1.9322140216827393
0.1792,1.9335249662399292
0.1794,1.9348373413085938
0.1796,1.9361501932144165
0.1798,1.9374637603759766
0.18,1.938778281211853
0.1802,1.9400923252105713
0.1804,1.9414080381393433
0.1806,1.942724347114563
0.1808,1.9440405368804932
0.181,1.9453582763671875
0.1812,1.94667649269104
0.1814,1.9479955434799194
0.1816,1.9493143558502197
0.1818,1.9506348371505737
0.182,1.9519556760787964
0.1822,1.953276515007019
0.1824,1.9545989036560059
0.1826,1.9559218883514404
0.1828,1.9572457075119019
0.183,1.9585691690444946
0.1832,1.9598941802978516
0.1834,1.961220145225525
0.1836,1.9625455141067505
0.1838,1.9638726711273193
0.184,1.9652003049850464
0.1842,1.9665288925170898
0.1844,1.9678571224212646
0.1846,1.969186782836914
0.1848,1.9705171585083008
0.185,1.971847414970398
0.1852,1.9731792211532593
0.1854,1.974511742591858
0.1856,1.9758448600769043
0.1858,1.9771777391433716
0.186,1.978512167930603
0.1862,1.9798473119735718
0.1864,1.9811824560165405
0.1866,1.9825190305709839
0.1868,1.983855962753296
0.187,1.9851937294006348
0.1872,1.9865316152572632
0.1874,1.987870693206787
0.1876,1.9892107248306274
0.1878,1.990551233291626
0.188,1.991891622543335
0.1882,1.993233561515808
0.1884,1.994576096534729
0.1886,1.9959193468093872
0.1888,1.9972625970840454
0.189,1.9986071586608887
0.1892,1.9999524354934692
0.1894,2.0012974739074707
0.1896,2.0026443004608154
0.1898,2.0039916038513184
0.19,2.0053396224975586
0.1902,2.0066874027252197
0.1904,2.0080368518829346
0.1906,2.0093867778778076
0.1908,2.0107367038726807
0.191,2.0120882987976074
0.1912,2.0134403705596924
0.1914,2.0147931575775146
0.1916,2.016145706176758
0.1918,2.0174999237060547
0.192,2.0188546180725098
0.1922,2.020209312438965
0.1924,2.0215654373168945
0.1926,2.0229225158691406
0.1928,2.024280071258545
0.193,2.02563738822937
0.1932,2.026996374130249
0.1934,2.0283560752868652
0.1936,2.0297155380249023
0.1938,2.031076431274414
0.194,2.032438039779663
0.1942,2.0338003635406494
0.1944,2.0351626873016357
0.1946,2.0365262031555176
0.1948,2.037890672683716
0.195,2.039255142211914
0.1952,2.040620803833008
0.1954,2.041987180709839
0.1956,2.0433542728424072
0.1958,2.044722318649292
0.196,2.0460898876190186
0.1962,2.047459125518799
0.1964,2.0488288402557373
0.1966,2.050198793411255
0.1968,2.051569938659668
0.197,2.0529417991638184
0.1972,2.054314374923706
0.1974,2.0556869506835938
0.1976,2.057060956954956
0.1978,2.0584356784820557
0.198,2.059810161590576
0.1982,2.0611863136291504
0.1984,2.062562942504883
0.1986,2.0639405250549316
0.1988,2.0653178691864014
0.199,2.0666966438293457
0.1992,2.0680761337280273
0.1994,2.06945538520813
0.1996,2.070836305618286
0.1998,2.072218179702759
0.2,2.0736002922058105
0.2002,2.0749826431274414
0.2004,2.0763661861419678
0.2006,2.0777504444122314
0.2008,2.079134702682495
0.201,2.0805206298828125
0.2012,2.081906795501709
0.2014,2.083294153213501
0.2016,2.0846810340881348
0.2018,2.0860695838928223
0.202,2.087458848953247
0.2022,2.0888478755950928
0.2024,2.090238571166992
0.2026,2.09162974357605
0.2028,2.0930216312408447
0.203,2.0944135189056396
0.2032,2.0958070755004883
0.2034,2.097201108932495
0.2036,2.0985958576202393
0.2038,2.0999903678894043
0.204,2.101386547088623
0.2042,2.102783441543579
0.2044,2.1041808128356934
0.2046,2.1055784225463867
0.2048,2.1069772243499756
0.205,2.108376979827881
0.2052,2.109776258468628
0.2054,2.111177444458008
0.2056,2.112579107284546
0.2058,2.1139814853668213
0.206,2.1153838634490967
0.2062,2.116787910461426
0.2064,2.118192195892334
0.2066,2.119596481323242
0.2068,2.121002435684204
0.207,2.1224091053009033
0.2072,2.12381649017334
0.2074,2.1252236366271973
0.2076,2.1266322135925293
0.2078,2.1280417442321777
0.208,2.129451036453247
0.2082,2.130861759185791
0.2084,2.1322734355926514
0.2086,2.13368558883667
0.2088,2.1350977420806885
0.209,2.1365113258361816
0.2092,2.137925386428833
0.2094,2.1393396854400635
0.2096,2.1407556533813477
0.2098,2.142171859741211
0.21,2.1435890197753906
0.2102,2.145005941390991
0.2104,2.1464245319366455
0.2106,2.147843837738037
0.2108,2.149263858795166
0.211,2.150683641433716
0.2112,2.1521048545837402
0.2114,2.153527021408081
0.2116,2.15494966506958
0.2118,2.156372547149658
0.212,2.157796621322632
0.2122,2.1592214107513428
0.2124,2.1606462001800537
0.2126,2.1620726585388184
0.2128,2.163499355316162
0.213,2.1649272441864014
0.2132,2.1663546562194824
0.2134,2.1677839756011963
0.2136,2.1692135334014893
0.2138,2.1706433296203613
0.214,2.172074556350708
0.2142,2.173506498336792
0.2144,2.1749391555786133
0.2146,2.1763715744018555
0.2148,2.1778056621551514
0.215,2.1792404651641846
0.2152,2.1806750297546387
0.2154,2.1821112632751465
0.2156,2.1835482120513916
0.2158,2.184985876083374
0.216,2.1864233016967773
0.2162,2.1878623962402344
0.2164,2.1893019676208496
0.2166,2.190741539001465
0.2168,2.192182779312134
0.217,2.19362473487854
0.2172,2.1950671672821045
0.2174,2.196509838104248
0.2176,2.197953939437866
0.2178,2.1993982791900635
0.218,2.200843095779419
0.2182,2.20228910446167
0.2184,2.2037360668182373
0.2186,2.205183506011963
0.2188,2.2066309452056885
0.219,2.2080798149108887
0.2192,2.2095296382904053
0.2194,2.210980176925659
0.2196,2.212430238723755
0.2198,2.2138822078704834
0.22,2.21533465385437
0.2202,2.216787815093994
0.2204,2.218240976333618
0.2206,2.219695806503296
0.2208,2.221151351928711
0.221,2.222606658935547
0.2212,2.2240633964538574
0.2214,2.2255210876464844
0.2216,2.2269792556762695
0.2218,2.2284371852874756
0.222,2.2298970222473145
0.2222,2.2313575744628906
0.2224,2.2328178882598877
0.2226,2.2342796325683594
0.2228,2.2357420921325684
0.223,2.2372055053710938
0.2232,2.238668918609619
0.2234,2.24013352394104
0.2236,2.2415988445281982
0.2238,2.2430641651153564
0.224,2.2445311546325684
0.2242,2.2459988594055176
0.2244,2.247467041015625
0.2246,2.2489354610443115
0.2248,2.2504050731658936
0.225,2.251875400543213
0.2252,2.2533457279205322
0.2254,2.2548177242279053
0.2256,2.2562904357910156
0.2258,2.2577638626098633
0.226,2.259237051010132
0.2262,2.260711908340454
0.2264,2.2621877193450928
0.2266,2.2636637687683105
0.2268,2.2651398181915283
0.227,2.2666175365448
0.2272,2.2680959701538086
0.2274,2.2695751190185547
0.2276,2.271054267883301
0.2278,2.2725348472595215
0.228,2.2740161418914795
0.2282,2.2754974365234375
0.2284,2.27698016166687
0.2286,2.27846360206604
0.2288,2.2799477577209473
0.229,2.2814316749572754
0.2292,2.2829174995422363
0.2294,2.2844038009643555
0.2296,2.2858901023864746
0.2298,2.2873780727386475
0.23,2.2888665199279785
0.2302,2.290355920791626
0.2304,2.2918450832366943
0.2306,2.2933356761932373
0.2308,2.2948272228240967
0.231,2.296318531036377
0.2312,2.297811508178711
0.2314,2.2993052005767822
0.2316,2.300799608230591
0.2318,2.3022937774658203
0.232,2.3037896156311035
0.2322,2.305286169052124
0.2324,2.3067824840545654
0.2326,2.3082807064056396
0.2328,2.309779644012451
0.233,2.311278820037842
0.2332,2.3127782344818115
0.2334,2.314279317855835
0.2336,2.3157811164855957
0.2338,2.3172824382781982
0.234,2.3187854290008545
0.2342,2.320289373397827
0.2344,2.321794033050537
0.2346,2.323298454284668
0.2348,2.3248047828674316
0.235,2.3263113498687744
0.2352,2.3278188705444336
0.2354,2.3293261528015137
0.2356,2.3308351039886475
0.2358,2.3323450088500977
0.236,2.333855390548706
0.2362,2.3353657722473145
0.2364,2.3368778228759766
0.2366,2.338390588760376
0.2368,2.339902877807617
0.237,2.341417074203491
0.2372,2.3429317474365234
0.2374,2.344447612762451
0.2376,2.3459627628326416
0.2378,2.347480058670044
0.238,2.3489978313446045
0.2382,2.350515365600586
0.2384,2.3520348072052
0.2386,2.3535547256469727
0.2388,2.3550755977630615
0.239,2.3565962314605713
0.2392,2.3581182956695557
0.2394,2.3596415519714355
0.2396,2.361164093017578
0.2398,2.3626887798309326
0.24,2.3642139434814453
0.2402,2.3657398223876953
0.2404,2.367265462875366
0.2406,2.36879301071167
0.2408,2.370321273803711
0.241,2.3718488216400146
0.2412,2.3733787536621094
0.2414,2.374908924102783
0.2416,2.3764400482177734
0.2418,2.3779711723327637
0.242,2.3795034885406494
0.2422,2.3810367584228516
0.2424,2.38257098197937
0.2426,2.3841047286987305
0.2428,2.3856403827667236
0.243,2.387176513671875
0.2432,2.388713836669922
0.2434,2.3902506828308105
0.2436,2.391788959503174
0.2438,2.3933281898498535
0.244,2.394867181777954
0.2442,2.3964080810546875
0.2444,2.397949457168579
0.2446,2.399491786956787
0.2448,2.401033878326416
0.245,2.4025774002075195
0.2452,2.4041221141815186
0.2454,2.4056663513183594
0.2456,2.407212018966675
0.2458,2.4087588787078857
0.246,2.410306215286255
0.2462,2.411853790283203
0.2464,2.4134023189544678
0.2466,2.414952039718628
0.2468,2.416501760482788
0.247,2.4180526733398438
0.2472,2.419604778289795
0.2474,2.4211573600769043
0.2476,2.4227099418640137
0.2478,2.4242639541625977
0.248,2.425818920135498
0.2482,2.4273736476898193
0.2484,2.4289298057556152
0.2486,2.4304871559143066
0.2488,2.4320449829101562
0.249,2.433602809906006
0.2492,2.43516206741333
0.2494,2.43672251701355
0.2496,2.438282012939453
0.2498,2.4398436546325684
0.25,2.44140625
0.2502,2.44296932220459
0.2504,2.444533109664917
0.2506,2.4460971355438232
0.2508,2.447662353515625
0.251,2.4492275714874268
0.2512,2.4507944583892822
0.2514,2.452362060546875
0.2516,2.453930377960205
0.2518,2.4554996490478516
0.252,2.457068681716919
0.2522,2.458639144897461
0.2524,2.4602105617523193
0.2526,2.4617819786071777
0.2528,2.4633548259735107
0.253,2.464928388595581
0.2532,2.4665029048919678
0.2534,2.4680769443511963
0.2536,2.4696528911590576
0.2538,2.4712297916412354
0.254,2.472806215286255
0.2542,2.474384307861328
0.2544,2.4759633541107178
0.2546,2.4775431156158447
0.2548,2.4791226387023926
0.255,2.480703592300415
0.2552,2.482285737991333
0.2554,2.4838674068450928
0.2556,2.4854509830474854
0.2558,2.487035036087036
0.256,2.4886202812194824
0.2562,2.4902048110961914
0.2564,2.4917914867401123
0.2566,2.4933786392211914
0.2568,2.4949657917022705
0.257,2.4965546131134033
0.2572,2.4981441497802734
0.2574,2.499734401702881
0.2576,2.5013256072998047
0.2578,2.5029163360595703
0.258,2.5045089721679688
0.2582,2.506101369857788
0.2584,2.507695436477661
0.2586,2.5092902183532715
0.2588,2.5108859539031982
0.259,2.512482166290283
0.2592,2.514078378677368
0.2594,2.515676259994507
0.2596,2.517275094985962
0.2598,2.518873453140259
0.26,2.5204737186431885
0.2602,2.5220746994018555
0.2604,2.5236761569976807
0.2606,2.525277853012085
0.2608,2.526881217956543
0.261,2.5284852981567383
0.2612,2.5300889015197754
0.2614,2.5316944122314453
0.2616,2.5333008766174316
0.2618,2.534907579421997
0.262,2.5365145206451416
0.2622,2.53812313079834
0.2624,2.5397324562072754
0.2626,2.541341781616211
0.2628,2.542952299118042
0.263,2.5445642471313477
0.2632,2.5461766719818115
0.2634,2.5477888584136963
0.2636,2.5494027137756348
0.2638,2.5510175228118896
0.264,2.5526318550109863
0.2642,2.554248094558716
0.2644,2.5558650493621826
0.2646,2.557482957839966
0.2648,2.5591015815734863
0.265,2.5607199668884277
0.2652,2.562340021133423
0.2654,2.563959836959839
0.2656,2.5655813217163086
0.2658,2.567203998565674
0.266,2.568826913833618
0.2662,2.570451021194458
0.2664,2.5720748901367188
0.2666,2.573700189590454
0.2668,2.5753254890441895
0.267,2.5769524574279785
0.2672,2.578580141067505
0.2674,2.5802090167999268
0.2676,2.5818381309509277
0.2678,2.5834672451019287
0.268,2.5850980281829834
0.2682,2.5867297649383545
0.2684,2.5883610248565674
0.2686,2.589994192123413
0.2688,2.591628313064575
0.269,2.5932629108428955
0.2692,2.594897747039795
0.2694,2.59653377532959
0.2696,2.598170757293701
0.2698,2.5998077392578125
0.27,2.6014461517333984
0.2702,2.60308575630188
0.2704,2.6047258377075195
0.2706,2.60636568069458
0.2708,2.6080074310302734
0.271,2.609649896621704
0.2712,2.6112921237945557
0.2714,2.61293625831604
0.2716,2.6145808696746826
0.2718,2.6162266731262207
0.272,2.617872714996338
0.2722,2.619518995285034
0.2724,2.621166944503784
0.2726,2.622814655303955
0.2728,2.6244640350341797
0.273,2.6261143684387207
0.2732,2.62776517868042
0.2734,2.6294169425964355
0.2736,2.631068706512451
0.2738,2.6327219009399414
0.274,2.6343753337860107
0.2742,2.6360301971435547
0.2744,2.637685537338257
0.2746,2.6393420696258545
0.2748,2.6409995555877686
0.275,2.6426563262939453
0.2752,2.644315242767334
0.2754,2.645975112915039
0.2756,2.647634267807007
0.2758,2.6492953300476074
0.276,2.6509573459625244
0.2762,2.6526198387145996
0.2764,2.654282569885254
0.2766,2.655946731567383
0.2768,2.657611846923828
0.277,2.6592764854431152
0.2772,2.660943031311035
0.2774,2.6626107692718506
0.2776,2.664278984069824
0.2778,2.6659469604492188
0.278,2.667616605758667
0.2782,2.6692869663238525
0.2784,2.670957565307617
0.2786,2.6726295948028564
0.2788,2.674302577972412
0.279,2.675976037979126
0.2792,2.677649736404419
0.2794,2.6793248653411865
0.2796,2.6810009479522705
0.2798,2.6826765537261963
0.28,2.684354543685913
0.2802,2.686032772064209
0.2804,2.687711715698242
0.2806,2.689391851425171
0.2808,2.6910717487335205
0.281,2.6927530765533447
0.2812,2.694434642791748
0.2814,2.696117639541626
0.2816,2.6978015899658203
0.2818,2.699486017227173
0.282,2.701171875
0.2822,2.7028567790985107
0.2824,2.7045440673828125
0.2826,2.706230878829956
0.2828,2.7079195976257324
0.283,2.709608793258667
0.2832,2.711298942565918
0.2834,2.7129900455474854
0.2836,2.7146809101104736
0.2838,2.7163734436035156
0.284,2.718066930770874
0.2842,2.7197601795196533
0.2844,2.7214550971984863
0.2846,2.7231509685516357
0.2848,2.7248475551605225
0.285,2.72654390335083
0.2852,2.7282416820526123
0.2854,2.729940891265869
0.2856,2.7316393852233887
0.2858,2.73334002494812
0.286,2.735041379928589
0.2862,2.736743211746216
0.2864,2.738445281982422
0.2866,2.7401492595672607
0.2868,2.741853713989258
0.287,2.7435576915740967
0.2872,2.7452638149261475
0.2874,2.7469706535339355
0.2876,2.74867844581604
0.2878,2.750386953353882
0.288,2.7520952224731445
0.2882,2.753805160522461
0.2884,2.7555148601531982
0.2886,2.7572267055511475
0.2888,2.758939266204834
0.289,2.7606523036956787
0.2892,2.7623660564422607
0.2894,2.764080047607422
0.2896,2.7657957077026367
0.2898,2.7675113677978516
0.29,2.76922869682312
0.2902,2.7709462642669678
0.2904,2.77266526222229
0.2906,2.7743849754333496
0.2908,2.776104211807251
0.291,2.7778255939483643
0.2912,2.779547691345215
0.2914,2.7812695503234863
0.2916,2.7829930782318115
0.2918,2.784717559814453
0.292,2.786442756652832
0.2922,2.788167715072632
0.2924,2.7898945808410645
0.2926,2.7916224002838135
0.2928,2.7933499813079834
0.293,2.795078992843628
0.2932,2.7968087196350098
0.2934,2.798539638519287
0.2936,2.8002703189849854
0.2938,2.8020029067993164
0.294,2.8037362098693848
0.2942,2.805469036102295
0.2944,2.807204008102417
0.2946,2.8089399337768555
0.2948,2.810676336288452
0.295,2.8124125003814697
0.2952,2.814150810241699
0.2954,2.815889596939087
0.2956,2.8176279067993164
0.2958,2.819368600845337
0.296,2.8211100101470947
0.2962,2.8228518962860107
0.2964,2.824594736099243
0.2966,2.8263375759124756
0.2968,2.82808256149292
0.297,2.8298263549804688
0.2972,2.8315727710723877
0.2974,2.833319664001465
0.2976,2.8350675106048584
0.2978,2.83681583404541
0.298,2.838564395904541
0.2982,2.8403146266937256
0.2984,2.8420653343200684
0.2986,2.8438162803649902
0.2988,2.845568895339966
0.299,2.847322463989258
0.2992,2.849076747894287
0.2994,2.850830554962158
0.2996,2.852586507797241
0.2998,2.8543434143066406
0.3,2.8560996055603027
0.3002,2.857858180999756
0.3004,2.859616994857788
0.3006,2.861377000808716
0.3008,2.8631362915039062
0.301,2.8648979663848877
0.3012,2.8666603565216064
0.3014,2.868422508239746
0.3016,2.8701863288879395
0.3018,2.8719515800476074
0.302,2.8737170696258545
0.3022,2.8754823207855225
0.3024,2.8772497177124023
0.3026,2.8790178298950195
0.3028,2.8807854652404785
0.303,2.8825552463531494
0.3032,2.8843257427215576
0.3034,2.8860971927642822
0.3036,2.887869119644165
0.3038,2.889641046524048
0.304,2.8914148807525635
0.3042,2.893188238143921
0.3044,2.8949637413024902
0.3046,2.896739959716797
0.3048,2.8985166549682617
0.305,2.9002950191497803
0.3052,2.9020724296569824
0.3054,2.9038517475128174
0.3056,2.9056310653686523
0.3058,2.90741229057312
0.306,2.909193992614746
0.3062,2.9109768867492676
0.3064,2.9127604961395264
0.3066,2.914543867111206
0.3068,2.9163289070129395
0.307,2.9181151390075684
0.3072,2.91990065574646
0.3074,2.9216885566711426
0.3076,2.9234769344329834
0.3078,2.9252662658691406
0.308,2.9270553588867188
0.3082,2.9288463592529297
0.3084,2.930638074874878
0.3086,2.932429552078247
0.3088,2.934222936630249
0.309,2.9360175132751465
0.3092,2.937812328338623
0.3094,2.9396071434020996
0.3096,2.941403865814209
0.3098,2.9432015419006348
0.31,2.9449987411499023
0.3102,2.9467978477478027
0.3104,2.9485976696014404
0.3106,2.9503986835479736
0.3108,2.9521992206573486
0.311,2.9540019035339355
0.3112,2.9558053016662598
0.3114,2.957608222961426
0.3116,2.9594130516052246
0.3118,2.96121883392334
0.312,2.9630255699157715
0.3122,2.9648327827453613
0.3124,2.966639995574951
0.3126,2.968449115753174
0.3128,2.9702579975128174
0.313,2.9720687866210938
0.3132,2.9738802909851074
0.3134,2.9756929874420166
0.3136,2.977505922317505
0.3138,2.979318857192993
0.314,2.9811336994171143
0.3142,2.9829494953155518
0.3144,2.98476505279541
0.3146,2.9865822792053223
0.3148,2.98840069770813
0.315,2.990219831466675
0.3152,2.9920382499694824
0.3154,2.99385929107666
0.3156,2.995680809020996
0.3158,2.997501850128174
0.316,2.9993250370025635
0.3162,3.0011491775512695
0.3164,3.002973794937134
0.3166,3.004798650741577
0.3168,3.006624937057495
0.317,3.0084524154663086
0.3172,3.010279655456543
0.3174,3.012108325958252
0.3176,3.0139381885528564
0.3178,3.0157687664031982
0.318,3.01759934425354
0.3182,3.0194318294525146
0.3184,3.0212650299072266
0.3186,3.0230979919433594
0.3188,3.024932622909546
0.319,3.026768207550049
0.3192,3.0286049842834473
0.3194,3.030442237854004
0.3196,3.0322792530059814
0.3198,3.034118413925171
0.32,3.035957098007202
0.3202,3.0377979278564453
0.3204,3.0396392345428467
0.3206,3.0414817333221436
0.3208,3.043325185775757
0.321,3.0451676845550537
0.3212,3.0470130443573
0.3214,3.0488574504852295
0.3216,3.050704002380371
0.3218,3.052551507949829
0.322,3.0543997287750244
0.3222,3.056248903274536
0.3224,3.0580976009368896
0.3226,3.059948205947876
0.3228,3.061800003051758
0.323,3.0636510848999023
0.3232,3.065504312515259
0.3234,3.0673587322235107
0.3236,3.069213628768921
0.3238,3.071068525314331
0.324,3.072924852371216
0.3242,3.074782371520996
0.3244,3.076639413833618
0.3246,3.0784988403320312
0.3248,3.0803587436676025
0.325,3.0822196006774902
0.3252,3.084080219268799
0.3254,3.0859427452087402
0.3256,3.087805986404419
0.3258,3.0896692276000977
0.326,3.09153413772583
0.3262,3.093400001525879
0.3264,3.0952670574188232
0.3266,3.0971333980560303
0.3268,3.0990021228790283
0.327,3.1008710861206055
0.3272,3.1027402877807617
0.3274,3.104611396789551
0.3276,3.106482982635498
0.3278,3.1083555221557617
0.328,3.110229015350342
0.3282,3.1121022701263428
0.3284,3.1139779090881348
0.3286,3.1158525943756104
0.3288,3.117729663848877
0.329,3.1196069717407227
0.3292,3.121485948562622
0.3294,3.1233654022216797
0.3296,3.125244617462158
0.3298,3.1271255016326904
0.33,3.1290078163146973
0.3302,3.130889415740967
0.3304,3.132772922515869
0.3306,3.134657621383667
0.3308,3.136543035507202
0.331,3.138428211212158
0.3312,3.140315055847168
0.3314,3.1422030925750732
0.3316,3.1440906524658203
0.3318,3.1459805965423584
0.332,3.1478710174560547
0.3322,3.1497626304626465
0.3324,3.151653289794922
0.3326,3.1535465717315674
0.3328,3.155440330505371
0.333,3.157334089279175
0.3332,3.1592295169830322
0.3334,3.161125898361206
0.3336,3.1630237102508545
0.3338,3.1649205684661865
0.334,3.1668198108673096
0.3342,3.1687192916870117
0.3344,3.170619010925293
0.3346,3.172520637512207
0.3348,3.1744229793548584
0.335,3.176326274871826
0.3352,3.1782302856445312
0.3354,3.1801342964172363
0.3356,3.182040214538574
0.3358,3.183945894241333
0.336,3.1858534812927246
0.3362,3.1877617835998535
0.3364,3.189671277999878
0.3366,3.1915814876556396
0.3368,3.193490982055664
0.337,3.1954030990600586
0.3372,3.197314977645874
0.3374,3.199228286743164
0.3376,3.2011425495147705
0.3378,3.2030580043792725
0.338,3.2049739360809326
0.3382,3.2068898677825928
0.3384,3.208807945251465
0.3386,3.210726499557495
0.3388,3.2126450538635254
0.339,3.2145655155181885
0.3392,3.216486930847168
0.3394,3.218409299850464
0.3396,3.2203309535980225
0.3398,3.222254991531372
0.34,3.22417950630188
0.3402,3.226104259490967
0.3404,3.2280304431915283
0.3406,3.2299582958221436
0.3408,3.231886386871338
0.341,3.233814239501953
0.3412,3.235743999481201
0.3414,3.2376749515533447
0.3416,3.239605665206909
0.3418,3.2415380477905273
0.342,3.243471384048462
0.3422,3.245405673980713
0.3424,3.2473409175872803
0.3426,3.2492759227752686
0.3428,3.2512123584747314
0.343,3.2531492710113525
0.3432,3.2550876140594482
0.3434,3.2570271492004395
0.3436,3.258967399597168
0.3438,3.260908842086792
0.344,3.2628495693206787
0.3442,3.2647924423217773
0.3444,3.266735076904297
0.3446,3.2686798572540283
0.3448,3.270625352859497
0.345,3.2725718021392822
0.3452,3.2745187282562256
0.3454,3.276466131210327
0.3456,3.2784149646759033
0.3458,3.280364751815796
0.346,3.2823145389556885
0.3462,3.284266233444214
0.3464,3.2862186431884766
0.3466,3.2881717681884766
0.3468,3.2901248931884766
0.347,3.2920801639556885
0.3472,3.2940359115600586
0.3474,3.2959916591644287
0.3476,3.2979495525360107
0.3478,3.299907922744751
0.348,3.3018674850463867
0.3482,3.3038268089294434
0.3484,3.305788040161133
0.3486,3.3077497482299805
0.3488,3.3097116947174072
0.349,3.311675548553467
0.3492,3.3136401176452637
0.3494,3.315605878829956
0.3496,3.3175711631774902
0.3498,3.319538116455078
0.35,3.3215067386627197
0.3502,3.323474645614624
0.3504,3.325443983078003
0.3506,3.3274152278900146
0.3508,3.3293869495391846
0.351,3.3313591480255127
0.3512,3.333331823348999
0.3514,3.335306167602539
0.3516,3.3372802734375
0.3518,3.3392560482025146
0.352,3.341233015060425
0.3522,3.3432109355926514
0.3524,3.3451895713806152
0.3526,3.34716796875
0.3528,3.3491485118865967
0.353,3.351128578186035
0.3532,3.3531110286712646
0.3534,3.3550939559936523
0.3536,3.3570778369903564
0.3538,3.359062910079956
0.354,3.3610475063323975
0.3542,3.3630340099334717
0.3544,3.365021228790283
0.3546,3.3670084476470947
0.3548,3.368997573852539
0.355,3.370987892150879
0.3552,3.372978925704956
0.3554,3.374969959259033
0.3556,3.376962423324585
0.3558,3.3789563179016113
0.356,3.3809494972229004
0.3562,3.3829450607299805
0.3564,3.384941339492798
0.3566,3.3869385719299316
0.3568,3.3889355659484863
0.357,3.390934467315674
0.3572,3.3929340839385986
0.3574,3.3949334621429443
0.3576,3.39693546295166
0.3578,3.398937940597534
0.358,3.4009413719177246
0.3582,3.4029457569122314
0.3584,3.404949426651001
0.3586,3.4069554805755615
0.3588,3.408961534500122
0.359,3.4109690189361572
0.3592,3.412977695465088
0.3594,3.414987325668335
0.3596,3.4169979095458984
0.3598,3.4190080165863037
0.36,3.4210205078125
0.3602,3.423032283782959
0.3604,3.425046443939209
0.3606,3.427061080932617
0.3608,3.429076910018921
0.361,3.431093692779541
0.3612,3.433109998703003
0.3614,3.435128688812256
0.3616,3.437147855758667
0.3618,3.439167022705078
0.362,3.441188097000122
0.3622,3.4432101249694824
0.3624,3.445233106613159
0.3626,3.447255849838257
0.3628,3.4492805004119873
0.363,3.451305866241455
0.3632,3.453331232070923
0.3634,3.4553587436676025
0.3636,3.4573872089385986
0.3638,3.459415912628174
0.364,3.4614450931549072
0.3642,3.4634761810302734
0.3644,3.465507745742798
0.3646,3.4675393104553223
0.3648,3.4695732593536377
0.365,3.4716074466705322
0.3652,3.4736430644989014
0.3654,3.475677967071533
0.3656,3.477715253829956
0.3658,3.4797534942626953
0.366,3.4817912578582764
0.3662,3.4838309288024902
0.3664,3.4858720302581787
0.3666,3.4879136085510254
0.3668,3.4899563789367676
0.367,3.4919984340667725
0.3672,3.4940426349639893
0.3674,3.496086835861206
0.3676,3.4981329441070557
0.3678,3.5001800060272217
0.368,3.502228021621704
0.3682,3.504276990890503
0.3684,3.5063257217407227
0.3686,3.508376121520996
0.3688,3.510427951812744
0.369,3.512479066848755
0.3692,3.5145325660705566
0.3694,3.5165867805480957
0.3696,3.518641710281372
0.3698,3.5206966400146484
0.37,3.5227534770965576
0.3702,3.5248115062713623
0.3704,3.526869297027588
0.3706,3.528928756713867
0.3708,3.530989408493042
0.371,3.533051013946533
0.3712,3.535111904144287
0.3714,3.537175178527832
0.3716,3.5392394065856934
0.3718,3.5413031578063965
0.372,3.5433692932128906
0.3722,3.545436143875122
0.3724,3.54750394821167
0.3726,3.5495715141296387
0.3728,3.5516409873962402
0.373,3.5537116527557373
0.3732,3.555781602859497
0.3734,3.557853937149048
0.3736,3.559927225112915
0.3738,3.5620017051696777
0.374,3.5640764236450195
0.3742,3.5661511421203613
0.3744,3.568228244781494
0.3746,3.5703046321868896
0.3748,3.572383403778076
0.375,3.574462890625
0.3752,3.5765435695648193
0.3754,3.578624725341797
0.3756,3.5807058811187744
0.3758,3.5827889442443848
0.376,3.584871768951416
0.3762,3.5869572162628174
0.3764,3.589042901992798
0.3766,3.5911295413970947
0.3768,3.593217611312866
0.377,3.5953049659729004
0.3772,3.5973944664001465
0.3774,3.599485158920288
0.3776,3.6015751361846924
0.3778,3.6036672592163086
0.378,3.6057605743408203
0.3782,3.6078548431396484
0.3784,3.6099486351013184
0.3786,3.6120445728302
0.3788,3.6141412258148193
0.379,3.6162378787994385
0.3792,3.6183366775512695
0.3794,3.620436429977417
0.3796,3.6225368976593018
0.3798,3.6246368885040283
0.38,3.626739263534546
0.3802,3.62884259223938
0.3804,3.6309454441070557
0.3806,3.6330504417419434
0.3808,3.6351566314697266
0.381,3.637263536453247
0.3812,3.6393699645996094
0.3814,3.641479015350342
0.3816,3.6435883045196533
0.3818,3.645697832107544
0.382,3.6478092670440674
0.3822,3.6499216556549072
0.3824,3.6520352363586426
0.3826,3.6541495323181152
0.3828,3.6562633514404297
0.383,3.658379554748535
0.3832,3.6604952812194824
0.3834,3.6626131534576416
0.3836,3.664731979370117
0.3838,3.666851758956909
0.384,3.6689722537994385
0.3842,3.6710927486419678
0.3844,3.67321515083313
0.3846,3.6753387451171875
0.3848,3.677462100982666
0.385,3.6795871257781982
0.3852,3.681713342666626
0.3854,3.68384051322937
0.3856,3.685967206954956
0.3858,3.688096284866333
0.386,3.690225839614868
0.3862,3.6923556327819824
0.3864,3.6944875717163086
0.3866,3.696619987487793
0.3868,3.698753595352173
0.387,3.7008864879608154
0.3872,3.703022003173828
0.3874,3.7051587104797363
0.3876,3.7072947025299072
0.3878,3.709432601928711
0.388,3.7115719318389893
0.3882,3.713711977005005
0.3884,3.7158517837524414
0.3886,3.7179932594299316
0.3888,3.7201366424560547
0.389,3.7222788333892822
0.3892,3.72442364692688
0.3894,3.726569175720215
0.3896,3.7287158966064453
0.3898,3.730862855911255
0.39,3.7330102920532227
0.3902,3.7351596355438232
0.3904,3.7373085021972656
0.3906,3.739459753036499
0.3908,3.741611957550049
0.391,3.743764638900757
0.3912,3.7459187507629395
0.3914,3.748072385787964
0.3916,3.7502281665802
0.3918,3.7523837089538574
0.392,3.7545416355133057
0.3922,3.756699800491333
0.3924,3.758859395980835
0.3926,3.7610199451446533
0.3928,3.7631800174713135
0.393,3.7653422355651855
0.3932,3.767505645751953
0.3934,3.7696685791015625
0.3936,3.771833658218384
0.3938,3.7739996910095215
0.394,3.7761664390563965
0.3942,3.7783334255218506
0.3944,3.7805023193359375
0.3946,3.7826719284057617
0.3948,3.784841537475586
0.395,3.787013053894043
0.3952,3.7891857624053955
0.3954,3.7913591861724854
0.3956,3.793532371520996
0.3958,3.7957077026367188
0.396,3.797883987426758
0.3962,3.800060272216797
0.3964,3.8022384643554688
0.3966,3.804417371749878
0.3968,3.8065977096557617
0.397,3.8087785243988037
0.3972,3.8109591007232666
0.3974,3.8131420612335205
0.3976,3.815324544906616
0.3978,3.817509174346924
0.398,3.819695234298706
0.3982,3.8218817710876465
0.3984,3.8240692615509033
0.3986,3.826256275177002
0.3988,3.8284459114074707
0.399,3.830634832382202
0.3992,3.8328263759613037
0.3994,3.8350186347961426
0.3996,3.8372116088867188
0.3998,3.8394060134887695
0.4,3.841599941253662
0.4002,3.8437960147857666
0.4004,3.8459928035736084
0.4006,3.848189353942871
0.4008,3.8503880500793457
0.401,3.852588176727295
0.4012,3.8547887802124023
0.4014,3.8569893836975098
0.4016,3.859191656112671
0.4018,3.8613951206207275
0.402,3.863598346710205
0.4022,3.8658041954040527
0.4024,3.8680102825164795
0.4026,3.870217800140381
0.4028,3.872424602508545
0.403,3.8746337890625
0.4032,3.8768439292907715
0.4034,3.879053831100464
0.4036,3.881265878677368
0.4038,3.883479118347168
0.404,3.885692834854126
0.4042,3.887906789779663
0.4044,3.890122652053833
0.4046,3.892338991165161
0.4048,3.8945555686950684
0.405,3.8967742919921875
0.4052,3.898993968963623
0.4054,3.901214599609375
0.4056,3.9034361839294434
0.4058,3.9056572914123535
0.406,3.9078807830810547
0.4062,3.9101037979125977
0.4064,3.9123291969299316
0.4066,3.914555788040161
0.4068,3.9167826175689697
0.407,3.919010877609253
0.4072,3.921238422393799
0.4074,3.923468589782715
0.4076,3.9256985187530518
0.4078,3.9279303550720215
0.408,3.9301631450653076
0.4082,3.9323973655700684
0.4084,3.9346320629119873
0.4086,3.9368667602539062
0.4088,3.939103603363037
0.409,3.9413411617279053
0.4092,3.9435782432556152
0.4094,3.9458181858062744
0.4096,3.948058605194092
0.4098,3.9503002166748047
0.41,3.9525411128997803
0.4102,3.954784631729126
0.4104,3.957029104232788
0.4106,3.959273099899292
0.4108,3.961519479751587
0.411,3.963766574859619
0.4112,3.966014862060547
0.4114,3.9682624340057373
0.4116,3.970512628555298
0.4118,3.972763776779175
0.412,3.9750142097473145
0.4122,3.977267265319824
0.4124,3.9795212745666504
0.4126,3.981776237487793
0.4128,3.984032154083252
0.413,3.9862875938415527
0.4132,3.9885454177856445
0.4134,3.990802764892578
0.4136,3.993062734603882
0.4138,3.9953231811523438
0.414,3.997584581375122
0.4142,3.999847412109375
0.4144,4.002110004425049
0.4146,4.004374027252197
0.4148,4.006638050079346
0.415,4.008904457092285
0.4152,4.011171817779541
0.4154,4.013440132141113
0.4156,4.015709400177002
0.4158,4.017978668212891
0.416,4.020249843597412
0.4162,4.02252197265625
0.4164,4.02479362487793
0.4166,4.0270676612854
0.4168,4.029343128204346
0.417,4.031619071960449
0.4172,4.0338945388793945
0.4174,4.036172389984131
0.4176,4.038451671600342
0.4178,4.040729522705078
0.418,4.04301118850708
0.4182,4.045292854309082
0.4184,4.0475754737854
0.4186,4.049858093261719
0.4188,4.05214262008667
0.419,4.0544281005859375
0.4192,4.056713104248047
0.4194,4.059001445770264
0.4196,4.0612897872924805
0.4198,4.063579559326172
0.42,4.065868377685547
0.4202,4.068160057067871
0.4204,4.0704522132873535
0.4206,4.072744369506836
0.4208,4.075038433074951
0.421,4.077334403991699
0.4212,4.079630374908447
0.4214,4.08192777633667
0.4216,4.084224700927734
0.4218,4.08652400970459
0.422,4.088822841644287
0.4222,4.091124057769775
0.4224,4.09342622756958
0.4226,4.095729351043701
0.4228,4.098033428192139
0.423,4.100337505340576
0.4232,4.1026434898376465
0.4234,4.104950428009033
0.4236,4.107256889343262
0.4238,4.1095662117004395
0.424,4.111875534057617
0.4242,4.114186763763428
0.4244,4.116497039794922
0.4246,4.118810176849365
0.4248,4.121123790740967
0.425,4.123437404632568
0.4252,4.125752925872803
0.4254,4.128069877624512
0.4256,4.130387783050537
0.4258,4.132704734802246
0.426,4.1350250244140625
0.4262,4.137345314025879
0.4264,4.139665126800537
0.4266,4.141988277435303
0.4268,4.144311904907227
0.427,4.146636009216309
0.4272,4.148960590362549
0.4274,4.151287078857422
0.4276,4.153614521026611
0.4278,4.155941486358643
0.428,4.158270835876465
0.4282,4.160601615905762
0.4284,4.162932395935059
0.4286,4.165265083312988
0.4288,4.16759729385376
0.429,4.169931888580322
0.4292,4.172266006469727
0.4294,4.174602031707764
0.4296,4.176939487457275
0.4298,4.1792778968811035
0.43,4.18161678314209
0.4302,4.183955669403076
0.4304,4.186296463012695
0.4306,4.188637733459473
0.4308,4.190980911254883
0.431,4.193325042724609
0.4312,4.195670127868652
0.4314,4.198016166687012
0.4316,4.200362205505371
0.4318,4.202710151672363
0.432,4.20505952835083
0.4322,4.2074079513549805
0.4324,4.209758758544922
0.4326,4.212111473083496
0.4328,4.21446418762207
0.433,4.2168169021606445
0.4332,4.219171524047852
0.4334,4.221528053283691
0.4336,4.223883628845215
0.4338,4.226241111755371
0.434,4.228600025177002
0.4342,4.230960369110107
0.4344,4.233319282531738
0.4346,4.235681533813477
0.4348,4.238044738769531
0.435,4.2404069900512695
0.4352,4.242772102355957
0.4354,4.2451372146606445
0.4356,4.247504234313965
0.4358,4.249871253967285
0.436,4.25223970413208
0.4362,4.25460958480835
0.4364,4.256978988647461
0.4366,4.259350776672363
0.4368,4.261723518371582
0.437,4.264097690582275
0.4372,4.266472339630127
0.4374,4.26884651184082
0.4376,4.271223545074463
0.4378,4.273599624633789
0.438,4.275978088378906
0.4382,4.278357982635498
0.4384,4.280738830566406
0.4386,4.283120632171631
0.4388,4.285501956939697
0.439,4.2878851890563965
0.4392,4.29026985168457
0.4394,4.292654514312744
0.4396,4.295041084289551
0.4398,4.297428607940674
0.44,4.299817085266113
0.4402,4.302206039428711
0.4404,4.304596424102783
0.4406,4.30698823928833
0.4408,4.309379577636719
0.441,4.311773300170898
0.4412,4.3141679763793945
0.4414,4.316563606262207
0.4416,4.318958759307861
0.4418,4.321356296539307
0.442,4.323755264282227
0.4422,4.326153755187988
0.4424,4.328554153442383
0.4426,4.330955505371094
0.4428,4.333358287811279
0.443,4.335760593414307
0.4432,4.338164806365967
0.4434,4.340570449829102
0.4436,4.342976093292236
0.4438,4.345383167266846
0.444,4.347792148590088
0.4442,4.3502020835876465
0.4444,4.352612495422363
0.4446,4.355022430419922
0.4448,4.357435703277588
0.445,4.359847545623779
0.4452,4.362262725830078
0.4454,4.364677906036377
0.4456,4.36709451675415
0.4458,4.36951208114624
0.446,4.37192964553833
0.4462,4.374349117279053
0.4464,4.376768112182617
0.4466,4.379189968109131
0.4468,4.381612777709961
0.447,4.384036540985107
0.4472,4.38646125793457
0.4474,4.388885498046875
0.4476,4.391312122344971
0.4478,4.393739700317383
0.448,4.396166801452637
0.4482,4.39859676361084
0.4484,4.401027679443359
0.4486,4.403459072113037
0.4488,4.405890464782715
0.449,4.408324241638184
0.4492,4.410758972167969
0.4494,4.413193702697754
0.4496,4.415630340576172
0.4498,4.418067932128906
0.45,4.420506954193115
0.4502,4.422945499420166
0.4504,4.42538595199585
0.4506,4.427827835083008
0.4508,4.430269241333008
0.451,4.432713508605957
0.4512,4.435157775878906
0.4514,4.437603950500488
0.4516,4.440049171447754
0.4518,4.442497253417969
0.452,4.4449462890625
0.4522,4.447394371032715
0.4524,4.449845314025879
0.4526,4.452297687530518
0.4528,4.454750061035156
0.453,4.457204341888428
0.4532,4.459657669067383
0.4534,4.462113857269287
0.4536,4.464569568634033
0.4538,4.46702766418457
0.454,4.469486236572266
0.4542,4.4719462394714355
0.4544,4.474407196044922
0.4546,4.476868152618408
0.4548,4.4793314933776855
0.455,4.481795310974121
0.4552,4.484259128570557
0.4554,4.486724853515625
0.4556,4.489192008972168
0.4558,4.4916605949401855
0.456,4.494128704071045
0.4562,4.496598720550537
0.4564,4.499070167541504
0.4566,4.501540184020996
0.4568,4.504014015197754
0.457,4.50648832321167
0.4572,4.508963108062744
0.4574,4.511438369750977
0.4576,4.513915538787842
0.4578,4.516394138336182
0.458,4.518871784210205
0.4582,4.521352291107178
0.4584,4.523833274841309
0.4586,4.526316165924072
0.4588,4.5287981033325195
0.459,4.531282901763916
0.4592,4.533768177032471
0.4594,4.536253452301025
0.4596,4.538740634918213
0.4598,4.541229248046875
0.46,4.543719291687012
0.4602,4.546209812164307
0.4604,4.548699855804443
0.4606,4.551192760467529
0.4608,4.553684711456299
0.461,4.556179523468018
0.4612,4.558675289154053
0.4614,4.561171531677246
0.4616,4.563669681549072
0.4618,4.56616735458374
0.462,4.568666934967041
0.4622,4.571166515350342
0.4624,4.573668479919434
0.4626,4.576171398162842
0.4628,4.578675270080566
0.463,4.581180095672607
0.4632,4.583684921264648
0.4634,4.586191654205322
0.4636,4.588699817657471
0.4638,4.591207504272461
0.464,4.5937180519104
0.4642,4.596229076385498
0.4644,4.598741054534912
0.4646,4.601252555847168
0.4648,4.603766918182373
0.465,4.606282711029053
0.4652,4.6087965965271
0.4654,4.611314296722412
0.4656,4.613832473754883
0.4658,4.616352081298828
0.466,4.618871212005615
0.4662,4.621392250061035
0.4664,4.623915195465088
0.4666,4.626437187194824
0.4668,4.628961563110352
0.467,4.6314873695373535
0.4672,4.634013652801514
0.4674,4.636541843414307
0.4676,4.639069080352783
0.4678,4.641598224639893
0.468,4.64412784576416
0.4682,4.6466593742370605
0.4684,4.649191856384277
0.4686,4.651725769042969
0.4688,4.654261112213135
0.469,4.656795024871826
0.4692,4.659332275390625
0.4694,4.661868572235107
0.4696,4.664408206939697
0.4698,4.666947841644287
0.47,4.66948938369751
0.4702,4.672031402587891
0.4704,4.674572944641113
0.4706,4.677117347717285
0.4708,4.679662704467773
0.471,4.682207107543945
0.4712,4.684754848480225
0.4714,4.687303066253662
0.4716,4.689852714538574
0.4718,4.69240140914917
0.472,4.694952964782715
0.4722,4.697505474090576
0.4724,4.700057506561279
0.4726,4.702612400054932
0.4728,4.705167770385742
0.473,4.7077250480651855
0.4732,4.710280895233154
0.4734,4.712839603424072
0.4736,4.715399742126465
0.4738,4.717958450317383
0.474,4.720520496368408
0.4742,4.723083972930908
0.4744,4.725647926330566
0.4746,4.728211402893066
0.4748,4.730777263641357
0.475,4.733344554901123
0.4752,4.7359113693237305
0.4754,4.738480091094971
0.4756,4.7410502433776855
0.4758,4.743621826171875
0.476,4.746194362640381
0.4762,4.74876594543457
0.4764,4.751340866088867
0.4766,4.753914833068848
0.4768,4.756491184234619
0.477,4.759068965911865
0.4772,4.7616472244262695
0.4774,4.764226913452148
0.4776,4.766806125640869
0.4778,4.769388198852539
0.478,4.771969318389893
0.4782,4.774553298950195
0.4784,4.7771382331848145
0.4786,4.77972412109375
0.4788,4.78231143951416
0.479,4.784897804260254
0.4792,4.787487030029297
0.4794,4.790076732635498
0.4796,4.792666912078857
0.4798,4.79525899887085
0.48,4.797852516174316
0.4802,4.800446510314941
0.4804,4.803040981292725
0.4806,4.805637359619141
0.4808,4.808235168457031
0.481,4.8108320236206055
0.4812,4.813431262969971
0.4814,4.8160319328308105
0.4816,4.818634033203125
0.4818,4.821235179901123
0.482,4.823838710784912
0.4822,4.826443672180176
0.4824,4.829048156738281
0.4826,4.831655502319336
0.4828,4.834263324737549
0.483,4.836872577667236
0.4832,4.83948278427124
0.4834,4.842092037200928
0.4836,4.844705104827881
0.4838,4.847316741943359
0.484,4.849931240081787
0.4842,4.852546691894531
0.4844,4.855163097381592
0.4846,4.857780933380127
0.4848,4.860398292541504
0.485,4.8630170822143555
0.4852,4.865636825561523
0.4854,4.868258476257324
0.4856,4.8708815574646
0.4858,4.873505592346191
0.486,4.8761305809021
0.4862,4.878754615783691
0.4864,4.881381988525391
0.4866,4.884010314941406
0.4868,4.886638164520264
0.487,4.889268398284912
0.4872,4.891899585723877
0.4874,4.894532203674316
0.4876,4.897163391113281
0.4878,4.899798393249512
0.488,4.9024338722229
0.4882,4.905068874359131
0.4884,4.9077067375183105
0.4886,4.910345554351807
0.4888,4.912985324859619
0.489,4.915625095367432
0.4892,4.918267250061035
0.4894,4.920909881591797
0.4896,4.923552989959717
0.4898,4.926197528839111
0.49,4.928843975067139
0.4902,4.931491374969482
0.4904,4.934138298034668
0.4906,4.9367876052856445
0.4908,4.939438343048096
0.491,4.9420881271362305
0.4912,4.944741249084473
0.4914,4.947394847869873
0.4916,4.95004940032959
0.4918,4.952705383300781
0.492,4.9553608894348145
0.4922,4.958018779754639
0.4924,4.960676193237305
0.4926,4.96333646774292
0.4928,4.965997219085693
0.493,4.9686598777771
0.4932,4.971323490142822
0.4934,4.9739861488342285
0.4936,4.976651191711426
0.4938,4.979318618774414
0.494,4.9819841384887695
0.4942,4.984652996063232
0.4944,4.987322807312012
0.4946,4.989993572235107
0.4948,4.992663860321045
0.495,4.995336532592773
0.4952,4.998011112213135
0.4954,5.00068473815918
0.4956,5.003360748291016
0.4958,5.006038188934326
0.496,5.008716106414795
0.4962,5.011394023895264
0.4964,5.014074802398682
0.4966,5.016756534576416
0.4968,5.019437313079834
0.497,5.022121429443359
0.4972,5.024806022644043
0.4974,5.027491569519043
0.4976,5.030177116394043
0.4978,5.032865524291992
0.498,5.0355544090271
0.4982,5.038242816925049
0.4984,5.040934085845947
0.4986,5.043626308441162
0.4988,5.046319961547852
0.499,5.049014568328857
0.4992,5.051708221435547
0.4994,5.054405212402344
0.4996,5.057101249694824
0.4998,5.059800148010254
0.5,5.0625
0.5002,5.0652008056640625
0.5004,5.0679030418396
0.5006,5.07060432434082
0.5008,5.07330846786499
0.501,5.07601261138916
0.5012,5.078719139099121
0.5014,5.081426620483398
0.5016,5.084135055541992
0.5018,5.0868449211120605
0.502,5.089553356170654
0.5022,5.092265605926514
0.5024,5.094976902008057
0.5026,5.097690582275391
0.5028,5.100405693054199
0.503,5.103122234344482
0.5032,5.105839252471924
0.5034,5.108557224273682
0.5036,5.111275672912598
0.5038,5.113994598388672
0.504,5.116715908050537
0.5042,5.119438171386719
0.5044,5.122161865234375
0.5046,5.124886989593506
0.5048,5.127613067626953
0.505,5.130337715148926
0.5052,5.133066177368164
0.5054,5.135793685913086
0.5056,5.138524055480957
0.5058,5.1412553787231445
0.506,5.143988132476807
0.5062,5.146721363067627
0.5064,5.149454116821289
0.5066,5.152190208435059
0.5068,5.154925346374512
0.507,5.157663345336914
0.5072,5.160401821136475
0.5074,5.163142204284668
0.5076,5.1658830642700195
0.5078,5.168623924255371
0.508,5.171367168426514
0.5082,5.174109935760498
0.5084,5.176855564117432
0.5086,5.179602146148682
0.5088,5.182350158691406
0.509,5.185098648071289
0.5092,5.187847137451172
0.5094,5.190598011016846
0.5096,5.1933488845825195
0.5098,5.196101665496826
0.51,5.198855400085449
0.5102,5.201611042022705
0.5104,5.204367637634277
0.5106,5.207123756408691
0.5108,5.2098822593688965
0.511,5.212640762329102
0.5112,5.2154011726379395
0.5114,5.218163013458252
0.5116,5.220925807952881
0.5118,5.223690509796143
0.512,5.2264556884765625
0.5122,5.229220390319824
0.5124,5.231986045837402
0.5126,5.23475456237793
0.5128,5.237524032592773
0.513,5.240294933319092
0.5132,5.243066787719727
0.5134,5.245839595794678
0.5136,5.248611927032471
0.5138,5.251386642456055
0.514,5.254161834716797
0.5142,5.256938934326172
0.5144,5.2597174644470215
0.5146,5.2624969482421875
0.5148,5.26527738571167
0.515,5.268057346343994
0.5152,5.270840644836426
0.5154,5.273622989654541
0.5156,5.276407718658447
0.5158,5.279193878173828
0.516,5.281980991363525
0.5162,5.284769535064697
0.5164,5.287557125091553
0.5166,5.290347576141357
0.5168,5.293137550354004
0.517,5.2959303855896
0.5172,5.29872465133667
0.5174,5.301519393920898
0.5176,5.304315090179443
0.5178,5.307110786437988
0.518,5.309908866882324
0.5182,5.31270694732666
0.5184,5.315507411956787
0.5186,5.3183088302612305
0.5188,5.321111679077148
0.519,5.323915481567383
0.5192,5.326720714569092
0.5194,5.329524517059326
0.5196,5.332330226898193
0.5198,5.335138320922852
0.52,5.337947845458984
0.5202,5.340757846832275
0.5204,5.343570232391357
0.5206,5.3463826179504395
0.5208,5.349194526672363
0.521,5.3520097732543945
0.5212,5.354824066162109
0.5214,5.357641220092773
0.5216,5.360459327697754
0.5218,5.363278388977051
0.522,5.366098880767822
0.5222,5.368919372558594
0.5224,5.371741771697998
0.5226,5.374563694000244
0.5228,5.3773884773254395
0.523,5.380215167999268
0.5232,5.383042335510254
0.5234,5.385870456695557
0.5236,5.388698101043701
0.5238,5.391528129577637
0.524,5.394358158111572
0.5242,5.397190570831299
0.5244,5.400024890899658
0.5246,5.402859687805176
0.5248,5.405695915222168
0.525,5.408531188964844
0.5252,5.411369323730469
0.5254,5.414207458496094
0.5256,5.41704797744751
0.5258,5.419889450073242
0.526,5.422731876373291
0.5262,5.425576210021973
0.5264,5.4284210205078125
0.5266,5.431265354156494
0.5268,5.434110641479492
0.527,5.436959743499756
0.5272,5.4398088455200195
0.5274,5.442659854888916
0.5276,5.445511341094971
0.5278,5.4483642578125
0.528,5.451216220855713
0.5282,5.454069137573242
0.5284,5.456925868988037
0.5286,5.459783554077148
0.5288,5.46264123916626
0.529,5.465500831604004
0.5292,5.468361854553223
0.5294,5.471221923828125
0.5296,5.474084854125977
0.5298,5.47694730758667
0.53,5.4798126220703125
0.5302,5.482678413391113
0.5304,5.485546112060547
0.5306,5.488414287567139
0.5308,5.4912824630737305
0.531,5.4941534996032715
0.5312,5.497023582458496
0.5314,5.49989652633667
0.5316,5.502770900726318
0.5318,5.505645751953125
0.532,5.5085225105285645
0.5322,5.5113983154296875
0.5324,5.514277458190918
0.5326,5.517155170440674
0.5328,5.520035743713379
0.533,5.522918701171875
0.5332,5.525801658630371
0.5334,5.528685569763184
0.5336,5.531569480895996
0.5338,5.5344557762146
0.534,5.537342548370361
0.5342,5.540230751037598
0.5344,5.543120384216309
0.5346,5.546011447906494
0.5348,5.548903942108154
0.535,5.551797389984131
0.5352,5.554689884185791
0.5354,5.557584285736084
0.5356,5.560481071472168
0.5358,5.563378810882568
0.536,5.566277980804443
0.5362,5.569177627563477
0.5364,5.572078704833984
0.5366,5.57498025894165
0.5368,5.577883720397949
0.537,5.580786228179932
0.5372,5.5836920738220215
0.5374,5.586599349975586
0.5376,5.589507579803467
0.5378,5.592416763305664
0.538,5.595324993133545
0.5382,5.598236560821533
0.5384,5.601147651672363
0.5386,5.604061126708984
0.5388,5.60697603225708
0.539,5.60989236831665
0.5392,5.612809181213379
0.5394,5.615726470947266
0.5396,5.618645668029785
0.5398,5.6215643882751465
0.54,5.624486446380615
0.5402,5.627408504486084
0.5404,5.630332946777344
0.5406,5.63325834274292
0.5408,5.6361823081970215
0.541,5.639110088348389
0.5412,5.6420369148254395
0.5414,5.6449666023254395
0.5416,5.647897243499756
0.5418,5.650828838348389
0.542,5.653762340545654
0.5422,5.656696319580078
0.5424,5.659630298614502
0.5426,5.662565231323242
0.5428,5.665502548217773
0.543,5.6684417724609375
0.5432,5.671381950378418
0.5434,5.674322605133057
0.5436,5.677265167236328
0.5438,5.680206775665283
0.544,5.683151721954346
0.5442,5.686095237731934
0.5444,5.689042091369629
0.5446,5.691990375518799
0.5448,5.694939136505127
0.545,5.69788932800293
0.5452,5.700839519500732
0.5454,5.703791618347168
0.5456,5.7067437171936035
0.5458,5.709698677062988
0.546,5.7126545906066895
0.5462,5.715611934661865
0.5464,5.718570232391357
0.5466,5.721528053283691
0.5468,5.724488258361816
0.547,5.727448463439941
0.5472,5.730411052703857
0.5474,5.733375549316406
0.5476,5.736340045928955
0.5478,5.739306926727295
0.548,5.74227237701416
0.5482,5.745241165161133
0.5484,5.748208999633789
0.5486,5.751180648803711
0.5488,5.754151821136475
0.549,5.7571258544921875
0.5492,5.7600998878479
0.5494,5.763073921203613
0.5496,5.766050338745117
0.5498,5.769026279449463
0.55,5.772005558013916
0.5502,5.7749857902526855
0.5504,5.7779669761657715
0.5506,5.780949592590332
0.5508,5.783933162689209
0.551,5.786916255950928
0.5512,5.789900302886963
0.5514,5.792887210845947
0.5516,5.795875549316406
0.5518,5.798864841461182
0.552,5.801855087280273
0.5522,5.804847717285156
0.5524,5.807838439941406
0.5526,5.8108320236206055
0.5528,5.813825607299805
0.553,5.816822052001953
0.5532,5.819819450378418
0.5534,5.822818279266357
0.5536,5.825818061828613
0.5538,5.828817367553711
0.554,5.831819534301758
0.5542,5.8348212242126465
0.5544,5.837825298309326
0.5546,5.840831279754639
0.5548,5.843838214874268
0.555,5.846845626831055
0.5552,5.849853515625
0.5554,5.852863311767578
0.5556,5.855873107910156
0.5558,5.858886241912842
0.556,5.861899375915527
0.5562,5.8649139404296875
0.5564,5.8679304122924805
0.5566,5.870945453643799
0.5568,5.873964309692383
0.557,5.876981735229492
0.5572,5.880002498626709
0.5574,5.8830246925354
0.5576,5.886047840118408
0.5578,5.889071941375732
0.558,5.892097473144531
0.5582,5.895122528076172
0.5584,5.898148059844971
0.5586,5.901176929473877
0.5588,5.904207229614258
0.559,5.907238006591797
0.5592,5.910270690917969
0.5594,5.913303852081299
0.5596,5.916337013244629
0.5598,5.919373035430908
0.56,5.922407627105713
0.5602,5.925446033477783
0.5604,5.92848539352417
0.5606,5.931526184082031
0.5608,5.934567928314209
0.561,5.93760871887207
0.5612,5.940653324127197
0.5614,5.943696022033691
0.5616,5.946743488311768
0.5618,5.9497904777526855
0.562,5.952839374542236
0.5622,5.9558892250061035
0.5624,5.9589385986328125
0.5626,5.961990833282471
0.5628,5.965042591094971
0.563,5.96809720993042
0.5632,5.9711527824401855
0.5634,5.974209308624268
0.5636,5.977267742156982
0.5638,5.980325222015381
0.564,5.9833855628967285
0.5642,5.986445426940918
0.5644,5.989508152008057
0.5646,5.99257230758667
0.5648,5.995637893676758
0.565,5.998703956604004
0.5652,6.00177001953125
0.5654,6.004837989807129
0.5656,6.007906436920166
0.5658,6.010977745056152
0.566,6.014049530029297
0.5662,6.017122745513916
0.5664,6.020198345184326
0.5666,6.023273468017578
0.5668,6.026348114013672
0.567,6.029425144195557
0.5672,6.032504081726074
0.5674,6.035584926605225
0.5676,6.038666248321533
0.5678,6.041749477386475
0.568,6.044833660125732
0.5682,6.047916412353516
0.5684,6.0510029792785645
0.5686,6.054088592529297
0.5688,6.0571770668029785
0.569,6.060267448425293
0.5692,6.063358306884766
0.5694,6.066450595855713
0.5696,6.069542407989502
0.5698,6.072636604309082
0.57,6.07573127746582
0.5702,6.07882833480835
0.5704,6.081926345825195
0.5706,6.085025310516357
0.5708,6.0881266593933105
0.571,6.091226100921631
0.5712,6.094328880310059
0.5714,6.09743070602417
0.5716,6.100536346435547
0.5718,6.103643417358398
0.572,6.10675048828125
0.5722,6.109859466552734
0.5724,6.1129679679870605
0.5726,6.116079330444336
0.5728,6.119189739227295
0.573,6.122303009033203
0.5732,6.125418186187744
0.5734,6.128534317016602
0.5736,6.131650924682617
0.5738,6.134769439697266
0.574,6.137887477874756
0.5742,6.141005992889404
0.5744,6.144128322601318
0.5746,6.147251129150391
0.5748,6.1503753662109375
0.575,6.153501033782959
0.5752,6.156627655029297
0.5754,6.159753799438477
0.5756,6.1628828048706055
0.5758,6.166011333465576
0.576,6.169142723083496
0.5762,6.172275543212891
0.5764,6.175409317016602
0.5766,6.178544044494629
0.5768,6.181678771972656
0.577,6.184816360473633
0.5772,6.187952518463135
0.5774,6.1910929679870605
0.5776,6.194233417510986
0.5778,6.197375774383545
0.578,6.20051908493042
0.5782,6.203662395477295
0.5784,6.206808090209961
0.5786,6.2099528312683105
0.5788,6.213100910186768
0.579,6.216250896453857
0.5792,6.219400882720947
0.5794,6.22255277633667
0.5796,6.225704193115234
0.5798,6.22885799407959
0.58,6.232011318206787
0.5802,6.23516845703125
0.5804,6.238326549530029
0.5806,6.241485118865967
0.5808,6.244645118713379
0.581,6.247804641723633
0.5812,6.250967025756836
0.5814,6.254128932952881
0.5816,6.257294178009033
0.5818,6.260460376739502
0.582,6.263628005981445
0.5822,6.266796112060547
0.5824,6.269965648651123
0.5826,6.273135185241699
0.5828,6.276305198669434
0.583,6.279479026794434
0.5832,6.282653331756592
0.5834,6.285829067230225
0.5836,6.289006233215332
0.5838,6.292183876037598
0.584,6.2953619956970215
0.5842,6.298542499542236
0.5844,6.301722049713135
0.5846,6.304904937744141
0.5848,6.308089256286621
0.585,6.311275005340576
0.5852,6.314461708068848
0.5854,6.317647457122803
0.5856,6.320837020874023
0.5858,6.3240251541137695
0.586,6.327216625213623
0.5862,6.330409526824951
0.5864,6.3336029052734375
0.5866,6.336797714233398
0.5868,6.339992046356201
0.587,6.343189716339111
0.5872,6.346386909484863
0.5874,6.349586486816406
0.5876,6.352787494659424
0.5878,6.355990409851074
0.588,6.359193801879883
0.5882,6.362396717071533
0.5884,6.365602493286133
0.5886,6.368808269500732
0.5888,6.372016429901123
0.589,6.37522554397583
0.5892,6.378437042236328
0.5894,6.381648540496826
0.5896,6.384862422943115
0.5898,6.38807487487793
0.59,6.391288757324219
0.5902,6.394505500793457
0.5904,6.39772367477417
0.5906,6.400942802429199
0.5908,6.404163360595703
0.591,6.407384395599365
0.5912,6.410605430603027
0.5914,6.413830280303955
0.5916,6.417054176330566
0.5918,6.420279502868652
0.592,6.423508167266846
0.5922,6.426736831665039
0.5924,6.429967403411865
0.5926,6.433197021484375
0.5928,6.436429500579834
0.593,6.439661026000977
0.5932,6.442896366119385
0.5934,6.446132659912109
0.5936,6.449370861053467
0.5938,6.452609062194824
0.594,6.455846786499023
0.5942,6.459088325500488
0.5944,6.462329387664795
0.5946,6.465572834014893
0.5948,6.468817234039307
0.595,6.472064018249512
0.5952,6.475311279296875
0.5954,6.478557586669922
0.5956,6.481807708740234
0.5958,6.485056400299072
0.596,6.488309383392334
0.5962,6.4915618896484375
0.5964,6.49481725692749
0.5966,6.498072624206543
0.5968,6.501330375671387
0.597,6.504586219787598
0.5972,6.507843971252441
0.5974,6.511104583740234
0.5976,6.514366626739502
0.5978,6.517629623413086
0.598,6.5208940505981445
0.5982,6.524160385131836
0.5984,6.527424335479736
0.5986,6.530690670013428
0.5988,6.533960342407227
0.599,6.537230968475342
0.5992,6.54050350189209
0.5994,6.54377555847168
0.5996,6.5470499992370605
0.5998,6.550323963165283
0.6,6.553600311279297
0.6002,6.556876182556152
0.6004,6.560155391693115
0.6006,6.563436031341553
0.6008,6.566718101501465
0.601,6.570000648498535
0.6012,6.573282718658447
0.6014,6.576567649841309
0.6016,6.57985258102417
0.6018,6.583140850067139
0.602,6.586429595947266
0.6022,6.589719295501709
0.6024,6.593011856079102
0.6026,6.596301555633545
0.6028,6.59959602355957
0.603,6.602889060974121
0.6032,6.606184959411621
0.6034,6.609483242034912
0.6036,6.612781524658203
0.6038,6.616082191467285
0.604,6.619381904602051
0.6042,6.622684001922607
0.6044,6.625986099243164
0.6046,6.629292011260986
0.6048,6.63259744644165
0.605,6.635904788970947
0.6052,6.639214038848877
0.6054,6.642523765563965
0.6056,6.6458330154418945
0.6058,6.649143218994141
0.606,6.652457237243652
0.6062,6.655772686004639
0.6064,6.659088611602783
0.6066,6.662405967712402
0.6068,6.665724277496338
0.607,6.669042587280273
0.6072,6.672364234924316
0.6074,6.675684452056885
0.6076,6.6790080070495605
0.6078,6.682332992553711
0.608,6.6856584548950195
0.6082,6.688986301422119
0.6084,6.692312717437744
0.6086,6.695642471313477
0.6088,6.698972225189209
0.609,6.702304363250732
0.6092,6.7056379318237305
0.6094,6.708972930908203
0.6096,6.712308883666992
0.6098,6.715643882751465
0.61,6.718982696533203
0.6102,6.722321033477783
0.6104,6.725661754608154
0.6106,6.72900390625
0.6108,6.73234748840332
0.611,6.735692024230957
0.6112,6.739036560058594
0.6114,6.7423834800720215
0.6116,6.745729923248291
0.6118,6.749080181121826
0.612,6.752430438995361
0.6122,6.755782604217529
0.6124,6.759136199951172
0.6126,6.762491703033447
0.6128,6.76584529876709
0.613,6.769200801849365
0.6132,6.772559642791748
0.6134,6.775918960571289
0.6136,6.779279708862305
0.6138,6.782641887664795
0.614,6.786005020141602
0.6142,6.789368152618408
0.6144,6.792734146118164
0.6146,6.7960991859436035
0.6148,6.799468517303467
0.615,6.80283784866333
0.6152,6.806209087371826
0.6154,6.8095808029174805
0.6156,6.812952041625977
0.6158,6.8163275718688965
0.616,6.819701194763184
0.6162,6.823078632354736
0.6164,6.826456546783447
0.6166,6.829836845397949
0.6168,6.833218097686768
0.617,6.8365983963012695
0.6172,6.839982032775879
0.6174,6.843364715576172
0.6176,6.846750259399414
0.6178,6.850138187408447
0.618,6.853526592254639
0.6182,6.856916427612305
0.6184,6.860305309295654
0.6186,6.863697052001953
0.6188,6.86708927154541
0.619,6.870483875274658
0.6192,6.873880386352539
0.6194,6.877277851104736
0.6196,6.880675792694092
0.6198,6.8840742111206055
0.62,6.88747501373291
0.6202,6.890875339508057
0.6204,6.894279479980469
0.6206,6.897684097290039
0.6208,6.901090621948242
0.621,6.904498100280762
0.6212,6.907906532287598
0.6214,6.911314487457275
0.6216,6.914723873138428
0.6218,6.9181365966796875
0.622,6.9215497970581055
0.6222,6.9249653816223145
0.6224,6.928381443023682
0.6226,6.931798934936523
0.6228,6.935215950012207
0.623,6.93863582611084
0.6232,6.9420552253723145
0.6234,6.945477485656738
0.6236,6.948901653289795
0.6238,6.952326774597168
0.624,6.955753326416016
0.6242,6.959178447723389
0.6244,6.9626078605651855
0.6246,6.966035842895508
0.6248,6.969467639923096
0.625,6.972900390625
0.6252,6.976334571838379
0.6254,6.979769706726074
0.6256,6.983203887939453
0.6258,6.986641883850098
0.626,6.990079402923584
0.6262,6.993519306182861
0.6264,6.996960639953613
0.6266,7.000403881072998
0.6268,7.003848075866699
0.627,7.007291316986084
0.6272,7.010738372802734
0.6274,7.014184474945068
0.6276,7.017633438110352
0.6278,7.021084308624268
0.628,7.024535179138184
0.6282,7.027988433837891
0.6284,7.031443119049072
0.6286,7.0348968505859375
0.6288,7.038351535797119
0.629,7.041809558868408
0.6292,7.045269012451172
0.6294,7.048729419708252
0.6296,7.052191734313965
0.6298,7.055655002593994
0.63,7.059116840362549
0.6302,7.0625834465026855
0.6304,7.066048622131348
0.6306,7.069517135620117
0.6308,7.072986125946045
0.631,7.0764570236206055
0.6312,7.079928874969482
0.6314,7.083401203155518
0.6316,7.086875915527344
0.6318,7.090349197387695
0.632,7.093827247619629
0.6322,7.0973052978515625
0.6324,7.100785255432129
0.6326,7.104267120361328
0.6328,7.107746601104736
0.633,7.111230850219727
0.6332,7.114713191986084
0.6334,7.118199348449707
0.6336,7.121686935424805
0.6338,7.125175952911377
0.634,7.128665924072266
0.6342,7.132154941558838
0.6344,7.135648250579834
0.6346,7.139139652252197
0.6348,7.142634868621826
0.635,7.14613151550293
0.6352,7.149629592895508
0.6354,7.153128623962402
0.6356,7.156627178192139
0.6358,7.160128116607666
0.636,7.163629531860352
0.6362,7.167133331298828
0.6364,7.1706390380859375
0.6366,7.1741461753845215
0.6368,7.1776533126831055
0.637,7.181163787841797
0.6372,7.184671401977539
0.6374,7.188181400299072
0.6376,7.191695213317871
0.6378,7.195209503173828
0.638,7.198724746704102
0.6382,7.202241897583008
0.6384,7.205760478973389
0.6386,7.209278106689453
0.6388,7.212799549102783
0.639,7.216319561004639
0.6392,7.219842910766602
0.6394,7.223367691040039
0.6396,7.226893424987793
0.6398,7.230422019958496
0.64,7.233948230743408
0.6402,7.237477779388428
0.6404,7.241006851196289
0.6406,7.244539737701416
0.6408,7.248073577880859
0.641,7.251608371734619
0.6412,7.255145072937012
0.6414,7.258680820465088
0.6416,7.2622199058532715
0.6418,7.265758037567139
0.642,7.2692999839782715
0.6422,7.2728424072265625
0.6424,7.276386260986328
0.6426,7.279932498931885
0.6428,7.283477306365967
0.643,7.287025451660156
0.6432,7.290572166442871
0.6434,7.29412317276001
0.6436,7.297675132751465
0.6438,7.301228046417236
0.644,7.304782867431641
0.6442,7.308338642120361
0.6444,7.311893463134766
0.6446,7.315450191497803
0.6448,7.319009780883789
0.645,7.32257080078125
0.6452,7.326133728027344
0.6454,7.329697608947754
0.6456,7.333261966705322
0.6458,7.336825847625732
0.646,7.340393543243408
0.6462,7.343960762023926
0.6464,7.347530364990234
0.6466,7.351101875305176
0.6468,7.354674339294434
0.647,7.358248710632324
0.6472,7.361822128295898
0.6474,7.365398406982422
0.6476,7.368974685668945
0.6478,7.372553825378418
0.648,7.376134395599365
0.6482,7.379716396331787
0.6484,7.383299827575684
0.6486,7.3868818283081055
0.6488,7.390467643737793
0.649,7.394052982330322
0.6492,7.397641181945801
0.6494,7.401230335235596
0.6496,7.404821395874023
0.6498,7.408413887023926
0.65,7.412005424499512
0.6502,7.415600776672363
0.6504,7.419195175170898
0.6506,7.422792434692383
0.6508,7.426391124725342
0.651,7.429991245269775
0.6512,7.433592796325684
0.6514,7.437196254730225
0.6516,7.440797805786133
0.6518,7.444400787353516
0.652,7.448007106781006
0.6522,7.451615333557129
0.6524,7.455224990844727
0.6526,7.458835601806641
0.6528,7.4624481201171875
0.653,7.46605920791626
0.6532,7.469671249389648
0.6534,7.473287105560303
0.6536,7.47690486907959
0.6538,7.480522632598877
0.654,7.484142780303955
0.6542,7.48776388168335
0.6544,7.491384029388428
0.6546,7.4950079917907715
0.6548,7.498631000518799
0.655,7.502257823944092
0.6552,7.505885124206543
0.6554,7.509513854980469
0.6556,7.5131449699401855
0.6558,7.516774654388428
0.656,7.520406723022461
0.6562,7.524039268493652
0.6564,7.527675151824951
0.6566,7.531311988830566
0.6568,7.534950256347656
0.657,7.538589000701904
0.6572,7.542227745056152
0.6574,7.545870304107666
0.6576,7.5495123863220215
0.6578,7.553156852722168
0.658,7.556802749633789
0.6582,7.560450077056885
0.6584,7.564099311828613
0.6586,7.567747592926025
0.6588,7.571398735046387
0.659,7.575048923492432
0.6592,7.578702926635742
0.6594,7.582358360290527
0.6596,7.586015224456787
0.6598,7.5896735191345215
0.66,7.593332767486572
0.6602,7.596991539001465
0.6604,7.600651264190674
0.6606,7.604314804077148
0.6608,7.607979774475098
0.661,7.611645698547363
0.6612,7.615312576293945
0.6614,7.618981838226318
0.6616,7.622649669647217
0.6618,7.626319885253906
0.662,7.629990577697754
0.6622,7.633664608001709
0.6624,7.637340545654297
0.6626,7.641016960144043
0.6628,7.6446943283081055
0.663,7.648371696472168
0.6632,7.652052402496338
0.6634,7.655732154846191
0.6636,7.659415245056152
0.6638,7.663100242614746
0.664,7.666785717010498
0.6642,7.670473098754883
0.6644,7.674158573150635
0.6646,7.677848815917969
0.6648,7.681538105010986
0.665,7.685230255126953
0.6652,7.688924789428711
0.6654,7.692620277404785
0.6656,7.696316719055176
0.6658,7.700011730194092
0.666,7.703711032867432
0.6662,7.7074103355407715
0.6664,7.711111545562744
0.6666,7.71481466293335
0.6668,7.71851921081543
0.667,7.722225189208984
0.6672,7.7259321212768555
0.6674,7.72963809967041
0.6676,7.733346462249756
0.6678,7.737057685852051
0.668,7.740769863128662
0.6682,7.744483947753906
0.6684,7.748198509216309
0.6686,7.751915454864502
0.6688,7.755631923675537
0.669,7.759350776672363
0.6692,7.763068675994873
0.6694,7.766790390014648
0.6696,7.770514011383057
0.6698,7.774238109588623
0.67,7.7779645919799805
0.6702,7.781689167022705
0.6704,7.7854180335998535
0.6706,7.7891459465026855
0.6708,7.792877197265625
0.671,7.796610355377197
0.6712,7.8003435134887695
0.6714,7.804078578948975
0.6716,7.8078131675720215
0.6718,7.811551094055176
0.672,7.815288543701172
0.6722,7.819029331207275
0.6724,7.822771072387695
0.6726,7.826514720916748
0.6728,7.830259323120117
0.673,7.834003448486328
0.6732,7.83774995803833
0.6734,7.84149694442749
0.6736,7.845247268676758
0.6738,7.848998069763184
0.674,7.852751731872559
0.6742,7.856505870819092
0.6744,7.860259056091309
0.6746,7.864016056060791
0.6748,7.867771625518799
0.675,7.871530532836914
0.6752,7.875291347503662
0.6754,7.879053115844727
0.6756,7.88281774520874
0.6758,7.886582851409912
0.676,7.890346050262451
0.6762,7.894111156463623
0.6764,7.897880554199219
0.6766,7.901650905609131
0.6768,7.905422210693359
0.677,7.909195423126221
0.6772,7.912970066070557
0.6774,7.91674280166626
0.6776,7.920519828796387
0.6778,7.9242963790893555
0.678,7.928076267242432
0.6782,7.931857109069824
0.6784,7.935638904571533
0.6786,7.939423084259033
0.6788,7.943206310272217
0.679,7.94699239730835
0.6792,7.950778007507324
0.6794,7.9545674324035645
0.6796,7.958357810974121
0.6798,7.9621500968933105
0.68,7.965943813323975
0.6802,7.969735145568848
0.6804,7.973531723022461
0.6806,7.977326393127441
0.6808,7.981125354766846
0.681,7.984925746917725
0.6812,7.988726615905762
0.6814,7.992529392242432
0.6816,7.996331214904785
0.6818,8.000136375427246
0.682,8.003941535949707
0.6822,8.007749557495117
0.6824,8.011558532714844
0.6826,8.015369415283203
0.6828,8.019181251525879
0.683,8.022995948791504
0.6832,8.026808738708496
0.6834,8.030622482299805
0.6836,8.034440994262695
0.6838,8.038259506225586
0.684,8.042078971862793
0.6842,8.04590129852295
0.6844,8.049724578857422
0.6846,8.053546905517578
0.6848,8.057373046875
0.685,8.061198234558105
0.6852,8.06502628326416
0.6854,8.068855285644531
0.6856,8.072687149047852
0.6858,8.076519966125488
0.686,8.080351829528809
0.6862,8.084187507629395
0.6864,8.088021278381348
0.6866,8.091859817504883
0.6868,8.095699310302734
0.687,8.099540710449219
0.6872,8.10338306427002
0.6874,8.107223510742188
0.6876,8.111068725585938
0.6878,8.114912033081055
0.688,8.118760108947754
0.6882,8.12260913848877
0.6884,8.126460075378418
0.6886,8.130311012268066
0.6888,8.134162902832031
0.689,8.138017654418945
0.6892,8.141870498657227
0.6894,8.14572811126709
0.6896,8.14958667755127
0.6898,8.153447151184082
0.69,8.157308578491211
0.6902,8.161169052124023
0.6904,8.165032386779785
0.6906,8.168896675109863
0.6908,8.172762870788574
0.691,8.176630973815918
0.6912,8.180500984191895
0.6914,8.184371948242188
0.6916,8.188243865966797
0.6918,8.192115783691406
0.692,8.195988655090332
0.6922,8.199864387512207
0.6924,8.203742980957031
0.6926,8.207622528076172
0.6928,8.211503028869629
0.693,8.215385437011719
0.6932,8.219265937805176
0.6934,8.223150253295898
0.6936,8.227034568786621
0.6938,8.230921745300293
0.694,8.234810829162598
0.6942,8.238701820373535
0.6944,8.242593765258789
0.6946,8.246482849121094
0.6948,8.250377655029297
0.695,8.254271507263184
0.6952,8.258169174194336
0.6954,8.262066841125488
0.6956,8.265966415405273
0.6958,8.269868850708008
0.696,8.273768424987793
0.6962,8.27767276763916
0.6964,8.281576156616211
0.6966,8.285482406616211
0.6968,8.289390563964844
0.697,8.29330062866211
0.6972,8.297211647033691
0.6974,8.301121711730957
0.6976,8.305035591125488
0.6978,8.308947563171387
0.698,8.312864303588867
0.6982,8.316781997680664
0.6984,8.320701599121094
0.6986,8.324623107910156
0.6988,8.328544616699219
0.699,8.332465171813965
0.6992,8.33638858795166
0.6994,8.340313911437988
0.6996,8.34424114227295
0.6998,8.348170280456543
0.7,8.352100372314453
0.7002,8.356032371520996
0.7004,8.359963417053223
0.7006,8.363898277282715
0.7008,8.367831230163574
0.701,8.371768951416016
0.7012,8.375707626342773
0.7014,8.379648208618164
0.7016,8.383588790893555
0.7018,8.387529373168945
0.702,8.391473770141602
0.7022,8.395417213439941
0.7024,8.399364471435547
0.7026,8.403313636779785
0.7028,8.407262802124023
0.703,8.411212921142578
0.7032,8.415163040161133
0.7034,8.419116973876953
0.7036,8.423070907592773
0.7038,8.427027702331543
0.704,8.430985450744629
0.7042,8.434945106506348
0.7044,8.438905715942383
0.7046,8.442866325378418
0.7048,8.446829795837402
0.705,8.45079231262207
0.7052,8.45475959777832
0.7054,8.45872688293457
0.7056,8.46269702911377
0.7058,8.466667175292969
0.706,8.470637321472168
0.7062,8.474611282348633
0.7064,8.478582382202148
0.7066,8.482560157775879
0.7068,8.48653793334961
0.707,8.490516662597656
0.7072,8.49449634552002
0.7074,8.498478889465332
0.7076,8.502459526062012
0.7078,8.506442070007324
0.708,8.510428428649902
0.7082,8.51441478729248
0.7084,8.518404006958008
0.7086,8.522395133972168
0.7088,8.526386260986328
0.709,8.530377388000488
0.7092,8.534372329711914
0.7094,8.538365364074707
0.7096,8.542363166809082
0.7098,8.546361923217773
0.71,8.550361633300781
0.7102,8.554362297058105
0.7104,8.558363914489746
0.7106,8.562368392944336
0.7108,8.56637191772461
0.711,8.570379257202148
0.7112,8.574386596679688
0.7114,8.578396797180176
0.7116,8.58240795135498
0.7118,8.586419105529785
0.712,8.590432167053223
0.7122,8.594447135925293
0.7124,8.59846305847168
0.7126,8.602481842041016
0.7128,8.606500625610352
0.713,8.610522270202637
0.7132,8.614542961120605
0.7134,8.618566513061523
0.7136,8.622590065002441
0.7138,8.626616477966309
0.714,8.630644798278809
0.7142,8.634675025939941
0.7144,8.63870620727539
0.7146,8.642738342285156
0.7148,8.646770477294922
0.715,8.650803565979004
0.7152,8.654839515686035
0.7154,8.6588773727417
0.7156,8.662917137145996
0.7158,8.66695785522461
0.716,8.671000480651855
0.7162,8.675041198730469
0.7164,8.679086685180664
0.7166,8.683131217956543
0.7168,8.687179565429688
0.717,8.691229820251465
0.7172,8.695280075073242
0.7174,8.699332237243652
0.7176,8.703383445739746
0.7178,8.707438468933105
0.718,8.711492538452148
0.7182,8.715550422668457
0.7184,8.719609260559082
0.7186,8.723670959472656
0.7188,8.727733612060547
0.719,8.731793403625488
0.7192,8.735858917236328
0.7194,8.739923477172852
0.7196,8.743990898132324
0.7198,8.74806022644043
0.72,8.752130508422852
0.7202,8.756203651428223
0.7204,8.760274887084961
0.7206,8.764349937438965
0.7208,8.768423080444336
0.721,8.772501945495605
0.7212,8.776580810546875
0.7214,8.780660629272461
0.7216,8.784743309020996
0.7218,8.788825988769531
0.722,8.792909622192383
0.7222,8.796993255615234
0.7224,8.801081657409668
0.7226,8.805170059204102
0.7228,8.809261322021484
0.723,8.813353538513184
0.7232,8.8174467086792
0.7234,8.821538925170898
0.7236,8.82563304901123
0.7238,8.829730987548828
0.724,8.833829879760742
0.7242,8.837929725646973
0.7244,8.842032432556152
0.7246,8.846135139465332
0.7248,8.850238800048828
0.725,8.854344367980957
0.7252,8.858449935913086
0.7254,8.862558364868164
0.7256,8.866670608520508
0.7258,8.870781898498535
0.726,8.874895095825195
0.7262,8.879007339477539
0.7264,8.883124351501465
0.7266,8.887239456176758
0.7268,8.891359329223633
0.727,8.895479202270508
0.7272,8.899600982666016
0.7274,8.903724670410156
0.7276,8.90784740447998
0.7278,8.91197395324707
0.728,8.916099548339844
0.7282,8.920228004455566
0.7284,8.924358367919922
0.7286,8.92849063873291
0.7288,8.932624816894531
0.729,8.93675708770752
0.7292,8.940893173217773
0.7294,8.945028305053711
0.7296,8.94916820526123
0.7298,8.953309059143066
0.73,8.957450866699219
0.7302,8.961594581604004
0.7304,8.965739250183105
0.7306,8.96988296508789
0.7308,8.974029541015625
0.731,8.978178024291992
0.7312,8.982329368591309
0.7314,8.986481666564941
0.7316,8.99063491821289
0.7318,8.994790077209473
0.732,8.998944282531738
0.7322,9.003101348876953
0.7324,9.007258415222168
0.7326,9.011419296264648
0.7328,9.015582084655762
0.733,9.019745826721191
0.7332,9.023911476135254
0.7334,9.028075218200684
0.7336,9.032242774963379
0.7338,9.036410331726074
0.734,9.040580749511719
0.7342,9.044753074645996
0.7344,9.048927307128906
0.7346,9.053102493286133
0.7348,9.057276725769043
0.735,9.061454772949219
0.7352,9.065631866455078
0.7354,9.069812774658203
0.7356,9.073995590209961
0.7358,9.078179359436035
0.736,9.082365036010742
0.7362,9.086549758911133
0.7364,9.090737342834473
0.7366,9.094924926757812
0.7368,9.099115371704102
0.737,9.10330867767334
0.7372,9.107502937316895
0.7374,9.111698150634766
0.7376,9.115894317626953
0.7378,9.120091438293457
0.738,9.124288558959961
0.7382,9.128490447998047
0.7384,9.132692337036133
0.7386,9.136897087097168
0.7388,9.141101837158203
0.739,9.145309448242188
0.7392,9.149515151977539
0.7394,9.153725624084473
0.7396,9.157934188842773
0.7398,9.162147521972656
0.74,9.166361808776855
0.7402,9.170578002929688
0.7404,9.174795150756836
0.7406,9.179011344909668
0.7408,9.183231353759766
0.741,9.187450408935547
0.7412,9.19167423248291
0.7414,9.19589900970459
0.7416,9.200124740600586
0.7418,9.204352378845215
0.742,9.208579063415527
0.7422,9.212808609008789
0.7424,9.21703815460205
0.7426,9.221272468566895
0.7428,9.225505828857422
0.743,9.229743003845215
0.7432,9.233980178833008
0.7434,9.2382173538208
0.7436,9.242457389831543
0.7438,9.246697425842285
0.744,9.250940322875977
0.7442,9.2551851272583
0.7444,9.259431838989258
0.7446,9.263679504394531
0.7448,9.267927169799805
0.745,9.272177696228027
0.7452,9.276426315307617
0.7454,9.280680656433105
0.7456,9.284936904907227
0.7458,9.289193153381348
0.746,9.293451309204102
0.7462,9.297710418701172
0.7464,9.301968574523926
0.7466,9.306229591369629
0.7468,9.310492515563965
0.747,9.31475830078125
0.7472,9.319025039672852
0.7474,9.323294639587402
0.7476,9.327564239501953
0.7478,9.331831932067871
0.748,9.336105346679688
0.7482,9.340376853942871
0.7484,9.34465217590332
0.7486,9.348929405212402
0.7488,9.353208541870117
0.749,9.357488632202148
0.7492,9.361766815185547
0.7494,9.366050720214844
0.7496,9.370333671569824
0.7498,9.374619483947754
0.75,9.37890625
0.7502,9.383195877075195
0.7504,9.38748550415039
0.7506,9.391775131225586
0.7508,9.39606761932373
0.751,9.400360107421875
0.7512,9.404657363891602
0.7514,9.408954620361328
0.7516,9.413253784179688
0.7518,9.41755485534668
0.752,9.421854019165039
0.7522,9.426158905029297
0.7524,9.430459976196289
0.7526,9.43476676940918
0.7528,9.439074516296387
0.753,9.443384170532227
0.7532,9.4476957321167
0.7534,9.452008247375488
0.7536,9.456319808959961
0.7538,9.460633277893066
0.754,9.464949607849121
0.7542,9.469267845153809
0.7544,9.473587989807129
0.7546,9.477909088134766
0.7548,9.482232093811035
0.755,9.486553192138672
0.7552,9.490880012512207
0.7554,9.495203971862793
0.7556,9.499533653259277
0.7558,9.503863334655762
0.756,9.508194923400879
0.7562,9.512528419494629
0.7564,9.516860961914062
0.7566,9.521196365356445
0.7568,9.525531768798828
0.757,9.529870986938477
0.7572,9.534211158752441
0.7574,9.538554191589355
0.7576,9.54289722442627
0.7578,9.547239303588867
0.758,9.551586151123047
0.7582,9.55593204498291
0.7584,9.560280799865723
0.7586,9.564632415771484
0.7588,9.568984985351562
0.759,9.573338508605957
0.7592,9.577692031860352
0.7594,9.582048416137695
0.7596,9.586404800415039
0.7598,9.590764045715332
0.76,9.595126152038574
0.7602,9.599488258361816
0.7604,9.603852272033691
0.7606,9.608216285705566
0.7608,9.61258316040039
0.761,9.616950035095215
0.7612,9.621319770812988
0.7614,9.625691413879395
0.7616,9.630064964294434
0.7618,9.634439468383789
0.762,9.638816833496094
0.7622,9.64319133758545
0.7624,9.647567749023438
0.7626,9.651948928833008
0.7628,9.656331062316895
0.763,9.660715103149414
0.7632,9.66510009765625
0.7634,9.669486999511719
0.7636,9.673872947692871
0.7638,9.678261756896973
0.764,9.682650566101074
0.7642,9.687043190002441
0.7644,9.691437721252441
0.7646,9.695833206176758
0.7648,9.700230598449707
0.765,9.704626083374023
0.7652,9.709027290344238
0.7654,9.71342658996582
0.7656,9.717828750610352
0.7658,9.722233772277832
0.766,9.726639747619629
0.7662,9.731047630310059
0.7664,9.735454559326172
0.7666,9.739864349365234
0.7668,9.744274139404297
0.767,9.748688697814941
0.7672,9.75310230255127
0.7674,9.757519721984863
0.7676,9.761937141418457
0.7678,9.76635456085205
0.768,9.77077579498291
0.7682,9.775196075439453
0.7684,9.779620170593262
0.7686,9.784045219421387
0.7688,9.788472175598145
0.769,9.792901039123535
0.7692,9.797331809997559
0.7694,9.80176067352295
0.7696,9.806190490722656
0.7698,9.810626029968262
0.77,9.815061569213867
0.7702,9.819499015808105
0.7704,9.823939323425293
0.7706,9.82837963104248
0.7708,9.832818984985352
0.771,9.837262153625488
0.7712,9.841705322265625
0.7714,9.846152305603027
0.7716,9.850600242614746
0.7718,9.855050086975098
0.772,9.859501838684082
0.7722,9.863950729370117
0.7724,9.86840534210205
0.7726,9.872859001159668
0.7728,9.877315521240234
0.773,9.881773948669434
0.7732,9.886235237121582
0.7734,9.89069652557373
0.7736,9.895156860351562
0.7738,9.899622917175293
0.774,9.904085159301758
0.7742,9.908553123474121
0.7744,9.913022994995117
0.7746,9.91749382019043
0.7748,9.921966552734375
0.775,9.926437377929688
0.7752,9.930912017822266
0.7754,9.935386657714844
0.7756,9.939865112304688
0.7758,9.944345474243164
0.776,9.948826789855957
0.7762,9.953310012817383
0.7764,9.957794189453125
0.7766,9.96227741241455
0.7768,9.96676254272461
0.777,9.971251487731934
0.7772,9.97574234008789
0.7774,9.980234146118164
0.7776,9.98472785949707
0.7778,9.989222526550293
0.778,9.9937162399292
0.7782,9.998211860656738
0.7784,10.00271224975586
0.7786,10.00721263885498
0.7788,10.01171588897705
0.779,10.016219139099121
0.7792,10.02072525024414
0.7794,10.025230407714844
0.7796,10.029738426208496
0.7798,10.034246444702148
0.78,10.03875732421875
0.7802,10.0432710647583
0.7804,10.047786712646484
0.7806,10.052302360534668
0.7808,10.056817054748535
0.781,10.0613374710083
0.7812,10.065855979919434
0.7814,10.070377349853516
0.7816,10.074901580810547
0.7818,10.079426765441895
0.782,10.083953857421875
0.7822,10.088479995727539
0.7824,10.093009948730469
0.7826,10.097538948059082
0.7828,10.102071762084961
0.783,10.106607437133789
0.7832,10.111143112182617
0.7834,10.115680694580078
0.7836,10.120217323303223
0.7838,10.124757766723633
0.784,10.129298210144043
0.7842,10.133841514587402
0.7844,10.138386726379395
0.7846,10.14293384552002
0.7848,10.147481918334961
0.785,10.152031898498535
0.7852,10.156579971313477
0.7854,10.161130905151367
0.7856,10.165684700012207
0.7858,10.170242309570312
0.786,10.174798965454102
0.7862,10.179357528686523
0.7864,10.183918952941895
0.7866,10.188478469848633
0.7868,10.193041801452637
0.787,10.197604179382324
0.7872,10.202170372009277
0.7874,10.20673942565918
0.7876,10.211309432983398
0.7878,10.215880393981934
0.788,10.220451354980469
0.7882,10.225025177001953
0.7884,10.229598045349121
0.7886,10.234175682067871
0.7888,10.238755226135254
0.789,10.243335723876953
0.7892,10.247918128967285
0.7894,10.252498626708984
0.7896,10.25708293914795
0.7898,10.261667251586914
0.79,10.266256332397461
0.7902,10.270846366882324
0.7904,10.275437355041504
0.7906,10.280030250549316
0.7908,10.284621238708496
0.791,10.289216995239258
0.7912,10.293811798095703
0.7914,10.29841136932373
0.7916,10.303011894226074
0.7918,10.307613372802734
0.792,10.312217712402344
0.7922,10.316822052001953
0.7924,10.321427345275879
0.7926,10.326032638549805
0.7928,10.330641746520996
0.793,10.335253715515137
0.7932,10.339866638183594
0.7934,10.344481468200684
0.7936,10.34909725189209
0.7938,10.353711128234863
0.794,10.358330726623535
0.7942,10.36294937133789
0.7944,10.367571830749512
0.7946,10.372194290161133
0.7948,10.37682056427002
0.795,10.381446838378906
0.7952,10.386072158813477
0.7954,10.390702247619629
0.7956,10.395330429077148
0.7958,10.399964332580566
0.796,10.404598236083984
0.7962,10.409235000610352
0.7964,10.413872718811035
0.7966,10.418508529663086
0.7968,10.423150062561035
0.797,10.427788734436035
0.7972,10.432433128356934
0.7974,10.437078475952148
0.7976,10.441725730895996
0.7978,10.44637393951416
0.798,10.451020240783691
0.7982,10.455673217773438
0.7984,10.460323333740234
0.7986,10.464978218078613
0.7988,10.469634056091309
0.799,10.474291801452637
0.7992,10.478951454162598
0.7994,10.483609199523926
0.7996,10.488272666931152
0.7998,10.49293327331543
0.8,10.497598648071289
0.8002,10.502266883850098
0.8004,10.506935119628906
0.8006,10.511605262756348
0.8008,10.516277313232422
0.801,10.520947456359863
0.8012,10.525619506835938
0.8014,10.530296325683594
0.8016,10.534974098205566
0.8018,10.539653778076172
0.802,10.544334411621094
0.8022,10.549016952514648
0.8024,10.553699493408203
0.8026,10.55838394165039
0.8028,10.563070297241211
0.803,10.567758560180664
0.8032,10.57244873046875
0.8034,10.577140808105469
0.8036,10.581835746765137
0.8038,10.586526870727539
0.804,10.59122371673584
0.8042,10.595919609069824
0.8044,10.600619316101074
0.8046,10.605320930480957
0.8048,10.610023498535156
0.805,10.614728927612305
0.8052,10.619431495666504
0.8054,10.624139785766602
0.8056,10.628846168518066
0.8058,10.633556365966797
0.806,10.638269424438477
0.8062,10.642982482910156
0.8064,10.647698402404785
0.8066,10.652412414550781
0.8068,10.657132148742676
0.807,10.661849021911621
0.8072,10.666570663452148
0.8074,10.671294212341309
0.8076,10.676019668579102
0.8078,10.680746078491211
0.808,10.685474395751953
0.8082,10.690200805664062
0.8084,10.694929122924805
0.8086,10.699661254882812
0.8088,10.70439624786377
0.809,10.709132194519043
0.8092,10.713869094848633
0.8094,10.718608856201172
0.8096,10.723347663879395
0.8098,10.728089332580566
0.81,10.732830047607422
0.8102,10.73757553100586
0.8104,10.742321014404297
0.8106,10.7470703125
0.8108,10.75182056427002
0.811,10.756569862365723
0.8112,10.761322975158691
0.8114,10.766074180603027
0.8116,10.770831108093262
0.8118,10.775588989257812
0.812,10.780348777770996
0.8122,10.785109519958496
0.8124,10.78986930847168
0.8126,10.794634819030762
0.8128,10.799396514892578
0.813,10.80416488647461
0.8132,10.80893325805664
0.8134,10.813704490661621
0.8136,10.818476676940918
0.8138,10.823246002197266
0.814,10.828022003173828
0.8142,10.832796096801758
0.8144,10.83757495880127
0.8146,10.842353820800781
0.8148,10.847137451171875
0.815,10.851920127868652
0.8152,10.856701850891113
0.8154,10.86148738861084
0.8156,10.866272926330566
0.8158,10.871062278747559
0.816,10.875853538513184
0.8162,10.880646705627441
0.8164,10.885441780090332
0.8166,10.890236854553223
0.8168,10.895030975341797
0.817,10.899827003479004
0.8172,10.904627799987793
0.8174,10.909430503845215
0.8176,10.914234161376953
0.8178,10.91904067993164
0.818,10.923846244812012
0.8182,10.9286527633667
0.8184,10.933462142944336
0.8186,10.938271522521973
0.8188,10.943083763122559
0.819,10.94789981842041
0.8192,10.952715873718262
0.8194,10.957533836364746
0.8196,10.962350845336914
0.8198,10.967172622680664
0.82,10.971992492675781
0.8202,10.976816177368164
0.8204,10.981642723083496
0.8206,10.986470222473145
0.8208,10.991299629211426
0.821,10.99612808227539
0.8212,11.000959396362305
0.8214,11.005790710449219
0.8216,11.010625839233398
0.8218,11.015463829040527
0.822,11.020301818847656
0.8222,11.025142669677734
0.8224,11.029982566833496
0.8226,11.034826278686523
0.8228,11.039668083190918
0.823,11.044514656066895
0.8232,11.049363136291504
0.8234,11.054213523864746
0.8236,11.059063911437988
0.8238,11.06391716003418
0.824,11.068769454956055
0.8242,11.073622703552246
0.8244,11.07848072052002
0.8246,11.08333969116211
0.8248,11.088201522827148
0.825,11.093064308166504
0.8252,11.097928047180176
0.8254,11.102791786193848
0.8256,11.107658386230469
0.8258,11.11252498626709
0.826,11.117396354675293
0.8262,11.122267723083496
0.8264,11.127141952514648
0.8266,11.132017135620117
0.8268,11.13689136505127
0.827,11.141770362854004
0.8272,11.146647453308105
0.8274,11.151530265808105
0.8276,11.156413078308105
0.8278,11.161297798156738
0.828,11.16618537902832
0.8282,11.17107105255127
0.8284,11.1759614944458
0.8286,11.180849075317383
0.8288,11.185742378234863
0.829,11.190637588500977
0.8292,11.195533752441406
0.8294,11.200430870056152
0.8296,11.205328941345215
0.8298,11.210229873657227
0.83,11.215128898620605
0.8302,11.220033645629883
0.8304,11.224940299987793
0.8306,11.229846954345703
0.8308,11.234756469726562
0.831,11.239665031433105
0.8312,11.244577407836914
0.8314,11.24948787689209
0.8316,11.254403114318848
0.8318,11.259321212768555
0.832,11.264240264892578
0.8322,11.269160270690918
0.8324,11.274083137512207
0.8326,11.279003143310547
0.8328,11.28392505645752
0.833,11.28885269165039
0.8332,11.293781280517578
0.8334,11.298710823059082
0.8336,11.303643226623535
0.8338,11.308576583862305
0.834,11.313508987426758
0.8342,11.318445205688477
0.8344,11.323380470275879
0.8346,11.328320503234863
0.8348,11.33326244354248
0.835,11.338205337524414
0.8352,11.34315013885498
0.8354,11.34809398651123
0.8356,11.353041648864746
0.8358,11.357988357543945
0.836,11.36293888092041
0.8362,11.367891311645508
0.8364,11.372845649719238
0.8366,11.377802848815918
0.8368,11.382757186889648
0.837,11.387716293334961
0.8372,11.392674446105957
0.8374,11.397636413574219
0.8376,11.40260124206543
0.8378,11.40756607055664
0.838,11.4125337600708
0.8382,11.417499542236328
0.8384,11.422471046447754
0.8386,11.427440643310547
0.8388,11.432414054870605
0.839,11.437389373779297
0.8392,11.442366600036621
0.8394,11.447345733642578
0.8396,11.452325820922852
0.8398,11.457304000854492
0.84,11.462285041809082
0.8402,11.467269897460938
0.8404,11.472256660461426
0.8406,11.477245330810547
0.8408,11.4822359085083
0.841,11.487227439880371
0.8412,11.492218017578125
0.8414,11.497212409973145
0.8416,11.502206802368164
0.8418,11.50720500946045
0.842,11.512205123901367
0.8422,11.517207145690918
0.8424,11.522209167480469
0.8426,11.52721118927002
0.8428,11.532217979431152
0.843,11.537221908569336
0.8432,11.542232513427734
0.8434,11.54724407196045
0.8436,11.55225658416748
0.8438,11.557270050048828
0.844,11.562285423278809
0.8442,11.567302703857422
0.8444,11.572319030761719
0.8446,11.577340126037598
0.8448,11.582362174987793
0.845,11.587387084960938
0.8452,11.592412948608398
0.8454,11.597437858581543
0.8456,11.60246753692627
0.8458,11.607494354248047
0.846,11.612526893615723
0.8462,11.617561340332031
0.8464,11.622596740722656
0.8466,11.627634048461914
0.8468,11.632673263549805
0.847,11.637711524963379
0.8472,11.64275074005127
0.8474,11.647794723510742
0.8476,11.652840614318848
0.8478,11.65788745880127
0.848,11.662936210632324
0.8482,11.667986869812012
0.8484,11.673036575317383
0.8486,11.67808723449707
0.8488,11.68314266204834
0.849,11.688199043273926
0.8492,11.693258285522461
0.8494,11.698318481445312
0.8496,11.703381538391113
0.8498,11.708441734313965
0.85,11.713507652282715
0.8502,11.7185697555542
0.8504,11.723639488220215
0.8506,11.72870922088623
0.8508,11.733780860900879
0.851,11.738855361938477
0.8512,11.743927955627441
0.8514,11.749003410339355
0.8516,11.75407886505127
0.8518,11.759160041809082
0.852,11.764242172241211
0.8522,11.769325256347656
0.8524,11.774409294128418
0.8526,11.77949333190918
0.8528,11.784581184387207
0.853,11.789669036865234
0.8532,11.794759750366211
0.8534,11.799854278564453
0.8536,11.804947853088379
0.8538,11.81004524230957
0.854,11.815140724182129
0.8542,11.820240020751953
0.8544,11.825339317321777
0.8546,11.830442428588867
0.8548,11.835546493530273
0.855,11.840653419494629
0.8552,11.8457612991333
0.8554,11.850871086120605
0.8556,11.855979919433594
0.8558,11.861090660095215
0.856,11.866204261779785
0.8562,11.871320724487305
0.8564,11.876439094543457
0.8566,11.881558418273926
0.8568,11.886679649353027
0.857,11.891799926757812
0.8572,11.89692497253418
0.8574,11.902048110961914
0.8576,11.907176971435547
0.8578,11.91230583190918
0.858,11.917437553405762
0.8582,11.92257022857666
0.8584,11.927701950073242
0.8586,11.932838439941406
0.8588,11.937973976135254
0.859,11.94311237335205
0.8592,11.948253631591797
0.8594,11.953396797180176
0.8596,11.958540916442871
0.8598,11.963685035705566
0.86,11.968832015991211
0.8602,11.973978996276855
0.8604,11.979129791259766
0.8606,11.984283447265625
0.8608,11.9894380569458
0.861,11.994593620300293
0.8612,11.999748229980469
0.8614,12.004907608032227
0.8616,12.010066986083984
0.8618,12.015229225158691
0.862,12.020393371582031
0.8622,12.025559425354004
0.8624,12.030728340148926
0.8626,12.035897254943848
0.8628,12.04106616973877
0.863,12.046235084533691
0.8632,12.051409721374512
0.8634,12.056585311889648
0.8636,12.06176471710205
0.8638,12.066943168640137
0.864,12.072124481201172
0.8642,12.07730484008789
0.8644,12.082488059997559
0.8646,12.087672233581543
0.8648,12.092860221862793
0.865,12.09804916381836
0.8652,12.103240966796875
0.8654,12.108433723449707
0.8656,12.113624572753906
0.8658,12.118821144104004
0.866,12.124015808105469
0.8662,12.129215240478516
0.8664,12.134416580200195
0.8666,12.139618873596191
0.8668,12.144824028015137
0.867,12.15002727508545
0.8672,12.155235290527344
0.8674,12.160442352294922
0.8676,12.165653228759766
0.8678,12.170866012573242
0.868,12.176081657409668
0.8682,12.181297302246094
0.8684,12.186511993408203
0.8686,12.191731452941895
0.8688,12.196949005126953
0.869,12.20217227935791
0.8692,12.2073974609375
0.8694,12.212624549865723
0.8696,12.217852592468262
0.8698,12.223077774047852
0.87,12.228309631347656
0.8702,12.233540534973145
0.8704,12.238773345947266
0.8706,12.244010925292969
0.8708,12.249248504638672
0.871,12.254488945007324
0.8712,12.259730339050293
0.8714,12.264969825744629
0.8716,12.270212173461914
0.8718,12.275458335876465
0.872,12.280706405639648
0.8722,12.285956382751465
0.8724,12.291208267211914
0.8726,12.296462059020996
0.8728,12.301712989807129
0.873,12.30696964263916
0.8732,12.312225341796875
0.8734,12.317484855651855
0.8736,12.322746276855469
0.8738,12.328010559082031
0.874,12.333274841308594
0.8742,12.338539123535156
0.8744,12.343807220458984
0.8746,12.34907341003418
0.8748,12.354345321655273
0.875,12.359619140625
0.8752,12.364893913269043
0.8754,12.370171546936035
0.8756,12.375445365905762
0.8758,12.38072681427002
0.876,12.386006355285645
0.8762,12.391288757324219
0.8764,12.396574974060059
0.8766,12.401861190795898
0.8768,12.407150268554688
0.877,12.412437438964844
0.8772,12.417728424072266
0.8774,12.423020362854004
0.8776,12.428316116333008
0.8778,12.433612823486328
0.878,12.438911437988281
0.8782,12.444211959838867
0.8784,12.449514389038086
0.8786,12.454814910888672
0.8788,12.460116386413574
0.879,12.465424537658691
0.8792,12.470733642578125
0.8794,12.476043701171875
0.8796,12.481355667114258
0.8798,12.48667049407959
0.88,12.491983413696289
0.8802,12.49730110168457
0.8804,12.502615928649902
0.8806,12.50793743133545
0.8808,12.513259887695312
0.881,12.518584251403809
0.8812,12.523910522460938
0.8814,12.529234886169434
0.8816,12.534564018249512
0.8818,12.539892196655273
0.882,12.545225143432617
0.8822,12.550559043884277
0.8824,12.555895805358887
0.8826,12.561233520507812
0.8828,12.566569328308105
0.883,12.571910858154297
0.8832,12.577251434326172
0.8834,12.582594871520996
0.8836,12.587942123413086
0.8838,12.593289375305176
0.884,12.598639488220215
0.8842,12.603987693786621
0.8844,12.60934066772461
0.8846,12.614692687988281
0.8848,12.620049476623535
0.885,12.625408172607422
0.8852,12.630767822265625
0.8854,12.636129379272461
0.8856,12.641489028930664
0.8858,12.646855354309082
0.886,12.652217864990234
0.8862,12.657587051391602
0.8864,12.662956237792969
0.8866,12.668329238891602
0.8868,12.673702239990234
0.887,12.679078102111816
0.8872,12.684452056884766
0.8874,12.689827919006348
0.8876,12.695208549499512
0.8878,12.700590133666992
0.888,12.705973625183105
0.8882,12.711360931396484
0.8884,12.71674633026123
0.8886,12.722132682800293
0.8888,12.727523803710938
0.889,12.73291301727295
0.8892,12.738306999206543
0.8894,12.74370288848877
0.8896,12.749101638793945
0.8898,12.754500389099121
0.89,12.75989818572998
0.8902,12.765300750732422
0.8904,12.770702362060547
0.8906,12.776107788085938
0.8908,12.781516075134277
0.891,12.786925315856934
0.8912,12.792337417602539
0.8914,12.797746658325195
0.8916,12.80316162109375
0.8918,12.808575630187988
0.892,12.813992500305176
0.8922,12.819413185119629
0.8924,12.824835777282715
0.8926,12.830257415771484
0.8928,12.83568000793457
0.893,12.841107368469238
0.8932,12.846531867980957
0.8934,12.851962089538574
0.8936,12.85739517211914
0.8938,12.86282730102539
0.894,12.868264198303223
0.8942,12.873700141906738
0.8944,12.879136085510254
0.8946,12.884573936462402
0.8948,12.890016555786133
0.895,12.89546012878418
0.8952,12.90090560913086
0.8954,12.906353950500488
0.8956,12.911802291870117
0.8958,12.91724967956543
0.896,12.92270278930664
0.8962,12.928153038024902
0.8964,12.933609962463379
0.8966,12.939068794250488
0.8968,12.944527626037598
0.897,12.94998836517334
0.8972,12.955448150634766
0.8974,12.960912704467773
0.8976,12.966376304626465
0.8978,12.971844673156738
0.898,12.977315902709961
0.8982,12.982787132263184
0.8984,12.988259315490723
0.8986,12.993731498718262
0.8988,12.999208450317383
0.899,13.004683494567871
0.8992,13.010164260864258
0.8994,13.015646934509277
0.8996,13.021129608154297
0.8998,13.026615142822266
0.9,13.032099723815918
0.9002,13.037588119506836
0.9004,13.043075561523438
0.9006,13.048567771911621
0.9008,13.054062843322754
0.901,13.059557914733887
0.9012,13.065054893493652
0.9014,13.070555686950684
0.9016,13.076053619384766
0.9018,13.08155345916748
0.902,13.087057113647461
0.9022,13.09256362915039
0.9024,13.098072052001953
0.9026,13.103581428527832
0.9028,13.109092712402344
0.903,13.114602088928223
0.9032,13.120115280151367
0.9034,13.125630378723145
0.9036,13.131150245666504
0.9038,13.136670112609863
0.904,13.142192840576172
0.9042,13.147716522216797
0.9044,13.153237342834473
0.9046,13.158764839172363
0.9048,13.164290428161621
0.905,13.169821739196777
0.9052,13.17535400390625
0.9054,13.180888175964355
0.9056,13.186424255371094
0.9058,13.1919584274292
0.906,13.197498321533203
0.9062,13.203035354614258
0.9064,13.208579063415527
0.9066,13.214122772216797
0.9068,13.219670295715332
0.907,13.22521686553955
0.9072,13.230764389038086
0.9074,13.236315727233887
0.9076,13.241866111755371
0.9078,13.247421264648438
0.908,13.252978324890137
0.9082,13.258535385131836
0.9084,13.264097213745117
0.9086,13.26965618133545
0.9088,13.275219917297363
0.909,13.280781745910645
0.9092,13.286349296569824
0.9094,13.29191780090332
0.9096,13.297490119934082
0.9098,13.303061485290527
0.91,13.308636665344238
0.9102,13.314208030700684
0.9104,13.319784164428711
0.9106,13.325362205505371
0.9108,13.330945014953613
0.911,13.336527824401855
0.9112,13.342111587524414
0.9114,13.347699165344238
0.9116,13.35328483581543
0.9118,13.35887336730957
0.912,13.364462852478027
0.9122,13.37005615234375
0.9124,13.375651359558105
0.9126,13.381248474121094
0.9128,13.386847496032715
0.913,13.392444610595703
0.9132,13.39804744720459
0.9134,13.403647422790527
0.9136,13.40925407409668
0.9138,13.414862632751465
0.914,13.42047119140625
0.9142,13.426082611083984
0.9144,13.431692123413086
0.9146,13.43730640411377
0.9148,13.442919731140137
0.915,13.448538780212402
0.9152,13.454157829284668
0.9154,13.459779739379883
0.9156,13.465402603149414
0.9158,13.471024513244629
0.916,13.476652145385742
0.9162,13.482276916503906
0.9164,13.487908363342285
0.9166,13.49354076385498
0.9168,13.499175071716309
0.917,13.50481128692627
0.9172,13.51044750213623
0.9174,13.516084671020508
0.9176,13.521721839904785
0.9178,13.527364730834961
0.918,13.533010482788086
0.9182,13.538656234741211
0.9184,13.544304847717285
0.9186,13.54995346069336
0.9188,13.55560302734375
0.919,13.561256408691406
0.9192,13.56690788269043
0.9194,13.572565078735352
0.9196,13.578224182128906
0.9198,13.583885192871094
0.92,13.589546203613281
0.9202,13.595208168029785
0.9204,13.600873947143555
0.9206,13.606537818908691
0.9208,13.612207412719727
0.921,13.617878913879395
0.9212,13.623551368713379
0.9214,13.629226684570312
0.9216,13.634899139404297
0.9218,13.64057731628418
0.922,13.646254539489746
0.9222,13.651935577392578
0.9224,13.65761947631836
0.9226,13.66330623626709
0.9228,13.66899299621582
0.923,13.674678802490234
0.9232,13.68036937713623
0.9234,13.686058044433594
0.9236,13.691752433776855
0.9238,13.69744873046875
0.924,13.703145980834961
0.9242,13.708845138549805
0.9244,13.714544296264648
0.9246,13.720247268676758
0.9248,13.725948333740234
0.925,13.73165512084961
0.9252,13.737363815307617
0.9254,13.743073463439941
0.9256,13.748785972595215
0.9258,13.754499435424805
0.926,13.760211944580078
0.9262,13.765926361083984
0.9264,13.771645545959473
0.9266,13.777366638183594
0.9268,13.783089637756348
0.927,13.788813591003418
0.9272,13.794539451599121
0.9274,13.800264358520508
0.9276,13.805994987487793
0.9278,13.811721801757812
0.928,13.817456245422363
0.9282,13.82319164276123
0.9284,13.828927993774414
0.9286,13.83466625213623
0.9288,13.840404510498047
0.929,13.846145629882812
0.9292,13.851887702941895
0.9294,13.857633590698242
0.9296,13.863381385803223
0.9298,13.869131088256836
0.93,13.874881744384766
0.9302,13.880631446838379
0.9304,13.88638687133789
0.9306,13.892139434814453
0.9308,13.897897720336914
0.931,13.903657913208008
0.9312,13.909420013427734
0.9314,13.915184020996094
0.9316,13.920947074890137
0.9318,13.926713943481445
0.932,13.932480812072754
0.9322,13.938251495361328
0.9324,13.944023132324219
0.9326,13.949797630310059
0.9328,13.955574035644531
0.933,13.961352348327637
0.9332,13.967129707336426
0.9334,13.972907066345215
0.9336,13.978691101074219
0.9338,13.984476089477539
0.934,13.990262985229492
0.9342,13.996052742004395
0.9344,14.001843452453613
0.9346,14.0076322555542
0.9348,14.013426780700684
0.935,14.019219398498535
0.9352,14.025016784667969
0.9354,14.030817031860352
0.9356,14.036617279052734
0.9358,14.042421340942383
0.936,14.048223495483398
0.9362,14.054030418395996
0.9364,14.059835433959961
0.9366,14.065645217895508
0.9368,14.07145881652832
0.937,14.077272415161133
0.9372,14.083088874816895
0.9374,14.088902473449707
0.9376,14.094722747802734
0.9378,14.100540161132812
0.938,14.106363296508789
0.9382,14.112187385559082
0.9384,14.11801528930664
0.9386,14.1238431930542
0.9388,14.129670143127441
0.939,14.135501861572266
0.9392,14.141332626342773
0.9394,14.147168159484863
0.9396,14.153005599975586
0.9398,14.158844947814941
0.94,14.16468620300293
0.9402,14.170526504516602
0.9404,14.176371574401855
0.9406,14.182214736938477
0.9408,14.18806266784668
0.941,14.193912506103516
0.9412,14.1997652053833
0.9414,14.205617904663086
0.9416,14.211474418640137
0.9418,14.217328071594238
0.942,14.223183631896973
0.9422,14.229044914245605
0.9424,14.234908103942871
0.9426,14.240772247314453
0.9428,14.246639251708984
0.943,14.252507209777832
0.9432,14.258374214172363
0.9434,14.264245986938477
0.9436,14.270116806030273
0.9438,14.275991439819336
0.944,14.281867980957031
0.9442,14.287749290466309
0.9444,14.29362964630127
0.9446,14.299508094787598
0.9448,14.30539321899414
0.945,14.31127643585205
0.9452,14.317164421081543
0.9454,14.323054313659668
0.9456,14.328946113586426
0.9458,14.334839820861816
0.946,14.34073257446289
0.9462,14.346630096435547
0.9464,14.352524757385254
0.9466,14.358426094055176
0.9468,14.36432933807373
0.947,14.370233535766602
0.9472,14.376139640808105
0.9474,14.382044792175293
0.9476,14.387954711914062
0.9478,14.3938627243042
0.948,14.399776458740234
0.9482,14.405692100524902
0.9484,14.41161060333252
0.9486,14.417529106140137
0.9488,14.423450469970703
0.949,14.429369926452637
0.9492,14.435290336608887
0.9494,14.441217422485352
0.9496,14.447145462036133
0.9498,14.453075408935547
0.95,14.459007263183594
0.9502,14.464941024780273
0.9504,14.470873832702637
0.9506,14.476811408996582
0.9508,14.482747077941895
0.951,14.488687515258789
0.9512,14.494629859924316
0.9514,14.50057601928711
0.9516,14.506522178649902
0.9518,14.512466430664062
0.952,14.518417358398438
0.9522,14.524365425109863
0.9524,14.530319213867188
0.9526,14.536275863647461
0.9528,14.542232513427734
0.953,14.548192024230957
0.9532,14.554150581359863
0.9534,14.560112953186035
0.9536,14.56607437133789
0.9538,14.572041511535645
0.954,14.578009605407715
0.9542,14.583980560302734
0.9544,14.589951515197754
0.9546,14.595922470092773
0.9548,14.601899147033691
0.955,14.607872009277344
0.9552,14.613852500915527
0.9554,14.619832992553711
0.9556,14.625816345214844
0.9558,14.63180160522461
0.956,14.637785911560059
0.9562,14.64377498626709
0.9564,14.649761199951172
0.9566,14.655753135681152
0.9568,14.661747932434082
0.957,14.667743682861328
0.9572,14.673741340637207
0.9574,14.679741859436035
0.9576,14.685739517211914
0.9578,14.691739082336426
0.958,14.697744369506836
0.9582,14.703751564025879
0.9584,14.709760665893555
0.9586,14.715771675109863
0.9588,14.721784591674805
0.959,14.727795600891113
0.9592,14.73381233215332
0.9594,14.739826202392578
0.9596,14.745845794677734
0.9598,14.75186824798584
0.96,14.757892608642578
0.9602,14.763917922973633
0.9604,14.769940376281738
0.9606,14.775970458984375
0.9608,14.781997680664062
0.961,14.788031578063965
0.9612,14.794065475463867
0.9614,14.800102233886719
0.9616,14.806140899658203
0.9618,14.812177658081055
0.962,14.818220138549805
0.9622,14.824259757995605
0.9624,14.830306053161621
0.9626,14.836353302001953
0.9628,14.842403411865234
0.963,14.848454475402832
0.9632,14.854504585266113
0.9634,14.860559463500977
0.9636,14.86661148071289
0.9638,14.872671127319336
0.964,14.878732681274414
0.9642,14.884795188903809
0.9644,14.890859603881836
0.9646,14.89692497253418
0.9648,14.902989387512207
0.965,14.909055709838867
0.9652,14.915127754211426
0.9654,14.921201705932617
0.9656,14.927275657653809
0.9658,14.933354377746582
0.966,14.939434051513672
0.9662,14.945510864257812
0.9664,14.951593399047852
0.9666,14.957674980163574
0.9668,14.963761329650879
0.967,14.969850540161133
0.9672,14.975939750671387
0.9674,14.982032775878906
0.9676,14.988122940063477
0.9678,14.994219779968262
0.968,15.000312805175781
0.9682,15.0064115524292
0.9684,15.012513160705566
0.9686,15.018616676330566
0.9688,15.024723052978516
0.969,15.030826568603516
0.9692,15.036934852600098
0.9694,15.043042182922363
0.9696,15.049155235290527
0.9698,15.055269241333008
0.97,15.061386108398438
0.9702,15.067503929138184
0.9704,15.073619842529297
0.9706,15.079741477966309
0.9708,15.085862159729004
0.971,15.091988563537598
0.9712,15.098115921020508
0.9714,15.10424518585205
0.9716,15.110376358032227
0.9718,15.116509437561035
0.972,15.122641563415527
0.9722,15.128774642944336
0.9724,15.134913444519043
0.9726,15.141054153442383
0.9728,15.147195816040039
0.973,15.153341293334961
0.9732,15.159486770629883
0.9734,15.165631294250488
0.9736,15.171777725219727
0.9738,15.177929878234863
0.974,15.184082984924316
0.9742,15.190238952636719
0.9744,15.196395874023438
0.9746,15.202555656433105
0.9748,15.20871353149414
0.975,15.214875221252441
0.9752,15.221036911010742
0.9754,15.227203369140625
0.9756,15.233372688293457
0.9758,15.239542961120605
0.976,15.245716094970703
0.9762,15.251886367797852
0.9764,15.258063316345215
0.9766,15.264237403869629
0.9768,15.270417213439941
0.977,15.276598930358887
0.9772,15.282782554626465
0.9774,15.28896713256836
0.9776,15.29515266418457
0.9778,15.30134105682373
0.978,15.307528495788574
0.9782,15.313721656799316
0.9784,15.319917678833008
0.9786,15.3261137008667
0.9788,15.33231258392334
0.979,15.338509559631348
0.9792,15.344711303710938
0.9794,15.350912094116211
0.9796,15.357118606567383
0.9798,15.363327026367188
0.98,15.369537353515625
0.9802,15.375747680664062
0.9804,15.381962776184082
0.9806,15.388175010681152
0.9808,15.394388198852539
0.981,15.400607109069824
0.9812,15.406828880310059
0.9814,15.413052558898926
0.9816,15.41927719116211
0.9818,15.425503730773926
0.982,15.431729316711426
0.9822,15.437959671020508
0.9824,15.444189071655273
0.9826,15.450424194335938
0.9828,15.456660270690918
0.983,15.462898254394531
0.9832,15.469139099121094
0.9834,15.475377082824707
0.9836,15.481620788574219
0.9838,15.487863540649414
0.984,15.494111061096191
0.9842,15.500359535217285
0.9844,15.506610870361328
0.9846,15.51286506652832
0.9848,15.519116401672363
0.985,15.525373458862305
0.9852,15.53162956237793
0.9854,15.537890434265137
0.9856,15.54415225982666
0.9858,15.550416946411133
0.986,15.556683540344238
0.9862,15.562949180603027
0.9864,15.569219589233398
0.9866,15.57548713684082
0.9868,15.581762313842773
0.987,15.588038444519043
0.9872,15.594315528869629
0.9874,15.60059642791748
0.9876,15.606878280639648
0.9878,15.613157272338867
0.988,15.619439125061035
0.9882,15.625727653503418
0.9884,15.6320161819458
0.9886,15.638307571411133
0.9888,15.644600868225098
0.989,15.650896072387695
0.9892,15.65718936920166
0.9894,15.663487434387207
0.9896,15.669785499572754
0.9898,15.676087379455566
0.99,15.682392120361328
0.9902,15.688699722290039
0.9904,15.69500732421875
0.9906,15.701313972473145
0.9908,15.707625389099121
0.991,15.713936805725098
0.9912,15.72025203704834
0.9914,15.726570129394531
0.9916,15.732890129089355
0.9918,15.739212036132812
0.992,15.74553108215332
0.9922,15.751856803894043
0.9924,15.758180618286133
0.9926,15.764510154724121
0.9928,15.770840644836426
0.993,15.77717399597168
0.9932,15.783509254455566
0.9934,15.78984260559082
0.9936,15.796181678771973
0.9938,15.802517890930176
0.994,15.80886173248291
0.9942,15.815205574035645
0.9944,15.821552276611328
0.9946,15.827899932861328
0.9948,15.834246635437012
0.995,15.840599060058594
0.9952,15.846949577331543
0.9954,15.85330581665039
0.9956,15.859663009643555
0.9958,15.866023063659668
0.996,15.872385025024414
0.9962,15.878748893737793
0.9964,15.885110855102539
0.9966,15.891473770141602
0.9968,15.897844314575195
0.997,15.904214859008789
0.9972,15.910589218139648
0.9974,15.916963577270508
0.9976,15.92333984375
0.9978,15.929716110229492
0.998,15.936097145080566
0.9982,15.942476272583008
0.9984,15.948860168457031
0.9986,15.955246925354004
0.9988,15.96163558959961
0.999,15.968026161193848
0.9992,15.974414825439453
0.9994,15.980810165405273
0.9996,15.987201690673828
0.9998,15.993599891662598


==> figures/data/predictions_vs_scaling_atom_7_r2.csv <==
Step,Prediction
0.0,1.0
0.0002,1.0
0.0004,1.0
0.0006,1.0
0.0008,1.0
0.001,1.0
0.0012,1.0
0.0014,1.0
0.0016,1.0
0.0018,1.0
0.002,1.0
0.0022,1.0
0.0024,1.0
0.0026,1.0
0.0028,1.0
0.003,1.0
0.0032,1.0
0.0034,1.0
0.0036,1.0
0.0038,1.0
0.004,1.0
0.0042,1.0
0.0044,1.0
0.0046,1.0
0.0048,1.0
0.005,1.0
0.0052,1.0
0.0054,1.0
0.0056,1.0
0.0058,1.0
0.006,1.0
0.0062,1.0
0.0064,1.0
0.0066,1.0
0.0068,1.0
0.007,1.0
0.0072,1.0
0.0074,1.0
0.0076,1.0
0.0078,1.0
0.008,1.0
0.0082,1.0
0.0084,1.0
0.0086,1.0
0.0088,1.0
0.009,1.0
0.0092,1.0
0.0094,1.0
0.0096,1.0
0.0098,1.0
0.01,1.0
0.0102,1.0
0.0104,1.0
0.0106,1.0
0.0108,1.0
0.011,1.0
0.0112,1.0
0.0114,1.0
0.0116,1.0
0.0118,1.0
0.012,1.0
0.0122,1.0
0.0124,1.0
0.0126,1.0
0.0128,1.0
0.013,1.0
0.0132,1.0
0.0134,1.0
0.0136,1.0
0.0138,1.0
0.014,1.0
0.0142,1.0
0.0144,1.0
0.0146,1.0
0.0148,1.0
0.015,1.0
0.0152,1.0
0.0154,1.0
0.0156,1.0
0.0158,1.0
0.016,1.0
0.0162,1.0
0.0164,1.0
0.0166,1.0
0.0168,1.0
0.017,1.0
0.0172,1.0
0.0174,1.0
0.0176,1.0
0.0178,1.0
0.018,1.0
0.0182,1.0
0.0184,1.0
0.0186,1.0
0.0188,1.0
0.019,1.0
0.0192,1.0
0.0194,1.0
0.0196,1.0
0.0198,1.0
0.02,1.0
0.0202,1.0
0.0204,1.0
0.0206,1.0
0.0208,1.0
0.021,1.0
0.0212,1.0
0.0214,1.0
0.0216,1.0
0.0218,1.0
0.022,1.0
0.0222,1.0
0.0224,1.0
0.0226,1.0
0.0228,1.0
0.023,1.0
0.0232,1.0
0.0234,1.0
0.0236,1.0
0.0238,1.0
0.024,1.0
0.0242,1.0
0.0244,1.0
0.0246,1.0
0.0248,1.0
0.025,1.0
0.0252,1.0
0.0254,1.0
0.0256,1.0
0.0258,1.0
0.026,1.0
0.0262,1.0
0.0264,1.0
0.0266,1.0
0.0268,1.0
0.027,1.0
0.0272,1.0
0.0274,1.0
0.0276,1.0
0.0278,1.0
0.028,1.0
0.0282,1.0
0.0284,1.0
0.0286,1.0
0.0288,1.0
0.029,1.0
0.0292,1.0
0.0294,1.0
0.0296,1.0
0.0298,1.0
0.03,1.0
0.0302,1.0
0.0304,1.0
0.0306,1.0
0.0308,1.0
0.031,1.0
0.0312,1.0
0.0314,1.0
0.0316,1.0
0.0318,1.0
0.032,1.0
0.0322,1.0
0.0324,1.0
0.0326,1.0
0.0328,1.0
0.033,1.0
0.0332,1.0
0.0334,1.0
0.0336,1.0
0.0338,1.0
0.034,1.0
0.0342,1.0
0.0344,1.0
0.0346,1.0
0.0348,1.0
0.035,1.0
0.0352,1.0
0.0354,1.0
0.0356,1.0
0.0358,1.0
0.036,1.0
0.0362,1.0
0.0364,1.0
0.0366,1.0
0.0368,1.0
0.037,1.0
0.0372,1.0
0.0374,1.0
0.0376,1.0
0.0378,1.0
0.038,1.0
0.0382,1.0
0.0384,1.0
0.0386,1.0
0.0388,1.0
0.039,1.0
0.0392,1.0
0.0394,1.0
0.0396,1.0
0.0398,1.0
0.04,1.0
0.0402,1.0
0.0404,1.0
0.0406,1.0
0.0408,1.0
0.041,1.0
0.0412,1.0
0.0414,1.0
0.0416,1.0
0.0418,1.0
0.042,1.0
0.0422,1.0
0.0424,1.0
0.0426,1.0
0.0428,1.0
0.043,1.0
0.0432,1.0
0.0434,1.0
0.0436,1.0
0.0438,1.0
0.044,1.0
0.0442,1.0
0.0444,1.0
0.0446,1.0
0.0448,1.0
0.045,1.0
0.0452,1.0
0.0454,1.0
0.0456,1.0
0.0458,1.0
0.046,1.0
0.0462,1.0
0.0464,1.0
0.0466,1.0
0.0468,1.0
0.047,1.0
0.0472,1.0
0.0474,1.0
0.0476,1.0
0.0478,1.0
0.048,1.0
0.0482,1.0
0.0484,1.0
0.0486,1.0
0.0488,1.0
0.049,1.0
0.0492,1.0
0.0494,1.0
0.0496,1.0
0.0498,1.0
0.05,1.0
0.0502,1.0
0.0504,1.0
0.0506,1.0
0.0508,1.0
0.051,1.0
0.0512,1.0
0.0514,1.0
0.0516,1.0
0.0518,1.0
0.052,1.0
0.0522,1.0
0.0524,1.0
0.0526,1.0
0.0528,1.0
0.053,1.0
0.0532,1.0
0.0534,1.0
0.0536,1.0
0.0538,1.0
0.054,1.0
0.0542,1.0
0.0544,1.0
0.0546,1.0
0.0548,1.0
0.055,1.0
0.0552,1.0
0.0554,1.0
0.0556,1.0
0.0558,1.0
0.056,1.0
0.0562,1.0
0.0564,1.0
0.0566,1.0
0.0568,1.0
0.057,1.0
0.0572,1.0
0.0574,1.0
0.0576,1.0
0.0578,1.0
0.058,1.0
0.0582,1.0
0.0584,1.0
0.0586,1.0
0.0588,1.0
0.059,1.0
0.0592,1.0
0.0594,1.0
0.0596,1.0
0.0598,1.0
0.06,1.0
0.0602,1.0
0.0604,1.0
0.0606,1.0
0.0608,1.0
0.061,1.0
0.0612,1.0
0.0614,1.0
0.0616,1.0
0.0618,1.0
0.062,1.0
0.0622,1.0
0.0624,1.0
0.0626,1.0
0.0628,1.0
0.063,1.0
0.0632,1.0
0.0634,1.0
0.0636,1.0
0.0638,1.0
0.064,1.0
0.0642,1.0
0.0644,1.0
0.0646,1.0
0.0648,1.0
0.065,1.0
0.0652,1.0
0.0654,1.0
0.0656,1.0
0.0658,1.0
0.066,1.0
0.0662,1.0
0.0664,1.0
0.0666,1.0
0.0668,1.0
0.067,1.0
0.0672,1.0
0.0674,1.0
0.0676,1.0
0.0678,1.0
0.068,1.0
0.0682,1.0
0.0684,1.0
0.0686,1.0
0.0688,1.0
0.069,1.0
0.0692,1.0
0.0694,1.0
0.0696,1.0
0.0698,1.0
0.07,1.0
0.0702,1.0
0.0704,1.0
0.0706,1.0
0.0708,1.0
0.071,1.0
0.0712,1.0
0.0714,1.0
0.0716,1.0
0.0718,1.0
0.072,1.0
0.0722,1.0
0.0724,1.0
0.0726,1.0
0.0728,1.0
0.073,1.0
0.0732,1.0
0.0734,1.0
0.0736,1.0
0.0738,1.0
0.074,1.0
0.0742,1.0
0.0744,1.0
0.0746,1.0
0.0748,1.0
0.075,1.0
0.0752,1.0
0.0754,1.0
0.0756,1.0
0.0758,1.0
0.076,1.0
0.0762,1.0
0.0764,1.0
0.0766,1.0
0.0768,1.0
0.077,1.0
0.0772,1.0
0.0774,1.0
0.0776,1.0
0.0778,1.0
0.078,1.0
0.0782,1.0
0.0784,1.0
0.0786,1.0
0.0788,1.0
0.079,1.0
0.0792,1.0
0.0794,1.0
0.0796,1.0
0.0798,1.0
0.08,1.0
0.0802,1.0
0.0804,1.0
0.0806,1.0
0.0808,1.0
0.081,1.0
0.0812,1.0
0.0814,1.0
0.0816,1.0
0.0818,1.0
0.082,1.0
0.0822,1.0
0.0824,1.0
0.0826,1.0
0.0828,1.0
0.083,1.0
0.0832,1.0
0.0834,1.0
0.0836,1.0
0.0838,1.0
0.084,1.0
0.0842,1.0
0.0844,1.0
0.0846,1.0
0.0848,1.0
0.085,1.0
0.0852,1.0
0.0854,1.0
0.0856,1.0
0.0858,1.0
0.086,1.0
0.0862,1.0
0.0864,1.0
0.0866,1.0
0.0868,1.0
0.087,1.0
0.0872,1.0
0.0874,1.0
0.0876,1.0
0.0878,1.0
0.088,1.0
0.0882,1.0
0.0884,1.0
0.0886,1.0
0.0888,1.0
0.089,1.0
0.0892,1.0
0.0894,1.0
0.0896,1.0
0.0898,1.0
0.09,1.0
0.0902,1.0
0.0904,1.0
0.0906,1.0
0.0908,1.0
0.091,1.0
0.0912,1.0
0.0914,1.0
0.0916,1.0
0.0918,1.0
0.092,1.0
0.0922,1.0
0.0924,1.0
0.0926,1.0
0.0928,1.0
0.093,1.0
0.0932,1.0
0.0934,1.0
0.0936,1.0
0.0938,1.0
0.094,1.0
0.0942,1.0
0.0944,1.0
0.0946,1.0
0.0948,1.0
0.095,1.0
0.0952,1.0
0.0954,1.0
0.0956,1.0
0.0958,1.0
0.096,1.0
0.0962,1.0
0.0964,1.0
0.0966,1.0
0.0968,1.0
0.097,1.0
0.0972,1.0
0.0974,1.0
0.0976,1.0
0.0978,1.0
0.098,1.0
0.0982,1.0
0.0984,1.0
0.0986,1.0
0.0988,1.0
0.099,1.0
0.0992,1.0
0.0994,1.0
0.0996,1.0
0.0998,1.0
0.1,1.0
0.1002,1.0
0.1004,1.0
0.1006,1.0
0.1008,1.0
0.101,1.0
0.1012,1.0
0.1014,1.0
0.1016,1.0
0.1018,1.0
0.102,1.0
0.1022,1.0
0.1024,1.0
0.1026,1.0
0.1028,1.0
0.103,1.0
0.1032,1.0
0.1034,1.0
0.1036,1.0
0.1038,1.0
0.104,1.0
0.1042,1.0
0.1044,1.0
0.1046,1.0
0.1048,1.0
0.105,1.0
0.1052,1.0
0.1054,1.0
0.1056,1.0
0.1058,1.0
0.106,1.0
0.1062,1.0
0.1064,1.0
0.1066,1.0
0.1068,1.0
0.107,1.0
0.1072,1.0
0.1074,1.0
0.1076,1.0
0.1078,1.0
0.108,1.0
0.1082,1.0
0.1084,1.0
0.1086,1.0
0.1088,1.0
0.109,1.0
0.1092,1.0
0.1094,1.0
0.1096,1.0
0.1098,1.0
0.11,1.0
0.1102,1.0
0.1104,1.0
0.1106,1.0
0.1108,1.0
0.111,1.0
0.1112,1.0
0.1114,1.0
0.1116,1.0
0.1118,1.0
0.112,1.0
0.1122,1.0
0.1124,1.0
0.1126,1.0
0.1128,1.0
0.113,1.0
0.1132,1.0
0.1134,1.0
0.1136,1.0
0.1138,1.0
0.114,1.0
0.1142,1.0
0.1144,1.0
0.1146,1.0
0.1148,1.0
0.115,1.0
0.1152,1.0
0.1154,1.0
0.1156,1.0
0.1158,1.0
0.116,1.0
0.1162,1.0
0.1164,1.0
0.1166,1.0
0.1168,1.0
0.117,1.0
0.1172,1.0
0.1174,1.0
0.1176,1.0
0.1178,1.0
0.118,1.0
0.1182,1.0
0.1184,1.0
0.1186,1.0
0.1188,1.0
0.119,1.0
0.1192,1.0
0.1194,1.0
0.1196,1.0
0.1198,1.0
0.12,1.0
0.1202,1.0
0.1204,1.0
0.1206,1.0
0.1208,1.0
0.121,1.0
0.1212,1.0
0.1214,1.0
0.1216,1.0
0.1218,1.0
0.122,1.0
0.1222,1.0
0.1224,1.0
0.1226,1.0
0.1228,1.0
0.123,1.0
0.1232,1.0
0.1234,1.0
0.1236,1.0
0.1238,1.0
0.124,1.0
0.1242,1.0
0.1244,1.0
0.1246,1.0
0.1248,1.0
0.125,1.0
0.1252,1.0
0.1254,1.0
0.1256,1.0
0.1258,1.0
0.126,1.0
0.1262,1.0
0.1264,1.0
0.1266,1.0
0.1268,1.0
0.127,1.0
0.1272,1.0
0.1274,1.0
0.1276,1.0
0.1278,1.0
0.128,1.0
0.1282,1.0
0.1284,1.0
0.1286,1.0
0.1288,1.0
0.129,1.0
0.1292,1.0
0.1294,1.0
0.1296,1.0
0.1298,1.0
0.13,1.0
0.1302,1.0
0.1304,1.0
0.1306,1.0
0.1308,1.0
0.131,1.0
0.1312,1.0
0.1314,1.0
0.1316,1.0
0.1318,1.0
0.132,1.0
0.1322,1.0
0.1324,1.0
0.1326,1.0
0.1328,1.0
0.133,1.0
0.1332,1.0
0.1334,1.0
0.1336,1.0
0.1338,1.0
0.134,1.0
0.1342,1.0
0.1344,1.0
0.1346,1.0
0.1348,1.0
0.135,1.0
0.1352,1.0
0.1354,1.0
0.1356,1.0
0.1358,1.0
0.136,1.0
0.1362,1.0
0.1364,1.0
0.1366,1.0
0.1368,1.0
0.137,1.0
0.1372,1.0
0.1374,1.0
0.1376,1.0
0.1378,1.0
0.138,1.0
0.1382,1.0
0.1384,1.0
0.1386,1.0
0.1388,1.0
0.139,1.0
0.1392,1.0
0.1394,1.0
0.1396,1.0
0.1398,1.0
0.14,1.0
0.1402,1.0
0.1404,1.0
0.1406,1.0
0.1408,1.0
0.141,1.0
0.1412,1.0
0.1414,1.0
0.1416,1.0
0.1418,1.0
0.142,1.0
0.1422,1.0
0.1424,1.0
0.1426,1.0
0.1428,1.0
0.143,1.0
0.1432,1.0
0.1434,1.0
0.1436,1.0
0.1438,1.0
0.144,1.0
0.1442,1.0
0.1444,1.0
0.1446,1.0
0.1448,1.0
0.145,1.0
0.1452,1.0
0.1454,1.0
0.1456,1.0
0.1458,1.0
0.146,1.0
0.1462,1.0
0.1464,1.0
0.1466,1.0
0.1468,1.0
0.147,1.0
0.1472,1.0
0.1474,1.0
0.1476,1.0
0.1478,1.0
0.148,1.0
0.1482,1.0
0.1484,1.0
0.1486,1.0
0.1488,1.0
0.149,1.0
0.1492,1.0
0.1494,1.0
0.1496,1.0
0.1498,1.0
0.15,1.0
0.1502,1.0
0.1504,1.0
0.1506,1.0
0.1508,1.0
0.151,1.0
0.1512,1.0
0.1514,1.0
0.1516,1.0
0.1518,1.0
0.152,1.0
0.1522,1.0
0.1524,1.0
0.1526,1.0
0.1528,1.0
0.153,1.0
0.1532,1.0
0.1534,1.0
0.1536,1.0
0.1538,1.0
0.154,1.0
0.1542,1.0
0.1544,1.0
0.1546,1.0
0.1548,1.0
0.155,1.0
0.1552,1.0
0.1554,1.0
0.1556,1.0
0.1558,1.0
0.156,1.0
0.1562,1.0
0.1564,1.0
0.1566,1.0
0.1568,1.0
0.157,1.0
0.1572,1.0
0.1574,1.0
0.1576,1.0
0.1578,1.0
0.158,1.0
0.1582,1.0
0.1584,1.0
0.1586,1.0
0.1588,1.0
0.159,1.0
0.1592,1.0
0.1594,1.0
0.1596,1.0
0.1598,1.0
0.16,1.0
0.1602,1.0
0.1604,1.0
0.1606,1.0
0.1608,1.0
0.161,1.0
0.1612,1.0
0.1614,1.0
0.1616,1.0
0.1618,1.0
0.162,1.0
0.1622,1.0
0.1624,1.0
0.1626,1.0
0.1628,1.0
0.163,1.0
0.1632,1.0
0.1634,1.0
0.1636,1.0
0.1638,1.0
0.164,1.0
0.1642,1.0
0.1644,1.0
0.1646,1.0
0.1648,1.0
0.165,1.0
0.1652,1.0
0.1654,1.0
0.1656,1.0
0.1658,1.0
0.166,1.0
0.1662,1.0
0.1664,1.0
0.1666,1.0
0.1668,1.0
0.167,1.0
0.1672,1.0
0.1674,1.0
0.1676,1.0
0.1678,1.0
0.168,1.0
0.1682,1.0
0.1684,1.0
0.1686,1.0
0.1688,1.0
0.169,1.0
0.1692,1.0
0.1694,1.0
0.1696,1.0
0.1698,1.0
0.17,1.0
0.1702,1.0
0.1704,1.0
0.1706,1.0
0.1708,1.0
0.171,1.0
0.1712,1.0
0.1714,1.0
0.1716,1.0
0.1718,1.0
0.172,1.0
0.1722,1.0
0.1724,1.0
0.1726,1.0
0.1728,1.0
0.173,1.0
0.1732,1.0
0.1734,1.0
0.1736,1.0
0.1738,1.0
0.174,1.0
0.1742,1.0
0.1744,1.0
0.1746,1.0
0.1748,1.0
0.175,1.0
0.1752,1.0
0.1754,1.0
0.1756,1.0
0.1758,1.0
0.176,1.0
0.1762,1.0
0.1764,1.0
0.1766,1.0
0.1768,1.0
0.177,1.0
0.1772,1.0
0.1774,1.0
0.1776,1.0
0.1778,1.0
0.178,1.0
0.1782,1.0
0.1784,1.0
0.1786,1.0
0.1788,1.0
0.179,1.0
0.1792,1.0
0.1794,1.0
0.1796,1.0
0.1798,1.0
0.18,1.0
0.1802,1.0
0.1804,1.0
0.1806,1.0
0.1808,1.0
0.181,1.0
0.1812,1.0
0.1814,1.0
0.1816,1.0
0.1818,1.0
0.182,1.0
0.1822,1.0
0.1824,1.0
0.1826,1.0
0.1828,1.0
0.183,1.0
0.1832,1.0
0.1834,1.0
0.1836,1.0
0.1838,1.0
0.184,1.0
0.1842,1.0
0.1844,1.0
0.1846,1.0
0.1848,1.0
0.185,1.0
0.1852,1.0
0.1854,1.0
0.1856,1.0
0.1858,1.0
0.186,1.0
0.1862,1.0
0.1864,1.0
0.1866,1.0
0.1868,1.0
0.187,1.0
0.1872,1.0
0.1874,1.0
0.1876,1.0
0.1878,1.0
0.188,1.0
0.1882,1.0
0.1884,1.0
0.1886,1.0
0.1888,1.0
0.189,1.0
0.1892,1.0
0.1894,1.0
0.1896,1.0
0.1898,1.0
0.19,1.0
0.1902,1.0
0.1904,1.0
0.1906,1.0
0.1908,1.0
0.191,1.0
0.1912,1.0
0.1914,1.0
0.1916,1.0
0.1918,1.0
0.192,1.0
0.1922,1.0
0.1924,1.0
0.1926,1.0
0.1928,1.0
0.193,1.0
0.1932,1.0
0.1934,1.0
0.1936,1.0
0.1938,1.0
0.194,1.0
0.1942,1.0
0.1944,1.0
0.1946,1.0
0.1948,1.0
0.195,1.0
0.1952,1.0
0.1954,1.0
0.1956,1.0
0.1958,1.0
0.196,1.0
0.1962,1.0
0.1964,1.0
0.1966,1.0
0.1968,1.0
0.197,1.0
0.1972,1.0
0.1974,1.0
0.1976,1.0
0.1978,1.0
0.198,1.0
0.1982,1.0
0.1984,1.0
0.1986,1.0
0.1988,1.0
0.199,1.0
0.1992,1.0
0.1994,1.0
0.1996,1.0
0.1998,1.0
0.2,1.0
0.2002,1.0
0.2004,1.0
0.2006,1.0
0.2008,1.0
0.201,1.0
0.2012,1.0
0.2014,1.0
0.2016,1.0
0.2018,1.0
0.202,1.0
0.2022,1.0
0.2024,1.0
0.2026,1.0
0.2028,1.0
0.203,1.0
0.2032,1.0
0.2034,1.0
0.2036,1.0
0.2038,1.0
0.204,1.0
0.2042,1.0
0.2044,1.0
0.2046,1.0
0.2048,1.0
0.205,1.0
0.2052,1.0
0.2054,1.0
0.2056,1.0
0.2058,1.0
0.206,1.0
0.2062,1.0
0.2064,1.0
0.2066,1.0
0.2068,1.0
0.207,1.0
0.2072,1.0
0.2074,1.0
0.2076,1.0
0.2078,1.0
0.208,1.0
0.2082,1.0
0.2084,1.0
0.2086,1.0
0.2088,1.0
0.209,1.0
0.2092,1.0
0.2094,1.0
0.2096,1.0
0.2098,1.0
0.21,1.0
0.2102,1.0
0.2104,1.0
0.2106,1.0
0.2108,1.0
0.211,1.0
0.2112,1.0
0.2114,1.0
0.2116,1.0
0.2118,1.0
0.212,1.0
0.2122,1.0
0.2124,1.0
0.2126,1.0
0.2128,1.0
0.213,1.0
0.2132,1.0
0.2134,1.0
0.2136,1.0
0.2138,1.0
0.214,1.0
0.2142,1.0
0.2144,1.0
0.2146,1.0
0.2148,1.0
0.215,1.0
0.2152,1.0
0.2154,1.0
0.2156,1.0
0.2158,1.0
0.216,1.0
0.2162,1.0
0.2164,1.0
0.2166,1.0
0.2168,1.0
0.217,1.0
0.2172,1.0
0.2174,1.0
0.2176,1.0
0.2178,1.0
0.218,1.0
0.2182,1.0
0.2184,1.0
0.2186,1.0
0.2188,1.0
0.219,1.0
0.2192,1.0
0.2194,1.0
0.2196,1.0
0.2198,1.0
0.22,1.0
0.2202,1.0
0.2204,1.0
0.2206,1.0
0.2208,1.0
0.221,1.0
0.2212,1.0
0.2214,1.0
0.2216,1.0
0.2218,1.0
0.222,1.0
0.2222,1.0
0.2224,1.0
0.2226,1.0
0.2228,1.0
0.223,1.0
0.2232,1.0
0.2234,1.0
0.2236,1.0
0.2238,1.0
0.224,1.0
0.2242,1.0
0.2244,1.0
0.2246,1.0
0.2248,1.0
0.225,1.0
0.2252,1.0
0.2254,1.0
0.2256,1.0
0.2258,1.0
0.226,1.0
0.2262,1.0
0.2264,1.0
0.2266,1.0
0.2268,1.0
0.227,1.0
0.2272,1.0
0.2274,1.0
0.2276,1.0
0.2278,1.0
0.228,1.0
0.2282,1.0
0.2284,1.0
0.2286,1.0
0.2288,1.0
0.229,1.0
0.2292,1.0
0.2294,1.0
0.2296,1.0
0.2298,1.0
0.23,1.0
0.2302,1.0
0.2304,1.0
0.2306,1.0
0.2308,1.0
0.231,1.0
0.2312,1.0
0.2314,1.0
0.2316,1.0
0.2318,1.0
0.232,1.0
0.2322,1.0
0.2324,1.0
0.2326,1.0
0.2328,1.0
0.233,1.0
0.2332,1.0
0.2334,1.0
0.2336,1.0
0.2338,1.0
0.234,1.0
0.2342,1.0
0.2344,1.0
0.2346,1.0
0.2348,1.0
0.235,1.0
0.2352,1.0
0.2354,1.0
0.2356,1.0
0.2358,1.0
0.236,1.0
0.2362,1.0
0.2364,1.0
0.2366,1.0
0.2368,1.0
0.237,1.0
0.2372,1.0
0.2374,1.0
0.2376,1.0
0.2378,1.0
0.238,1.0
0.2382,1.0
0.2384,1.0
0.2386,1.0
0.2388,1.0
0.239,1.0
0.2392,1.0
0.2394,1.0
0.2396,1.0
0.2398,1.0
0.24,1.0
0.2402,1.0
0.2404,1.0
0.2406,1.0
0.2408,1.0
0.241,1.0
0.2412,1.0
0.2414,1.0
0.2416,1.0
0.2418,1.0
0.242,1.0
0.2422,1.0
0.2424,1.0
0.2426,1.0
0.2428,1.0
0.243,1.0
0.2432,1.0
0.2434,1.0
0.2436,1.0
0.2438,1.0
0.244,1.0
0.2442,1.0
0.2444,1.0
0.2446,1.0
0.2448,1.0
0.245,1.0
0.2452,1.0
0.2454,1.0
0.2456,1.0
0.2458,1.0
0.246,1.0
0.2462,1.0
0.2464,1.0
0.2466,1.0
0.2468,1.0
0.247,1.0
0.2472,1.0
0.2474,1.0
0.2476,1.0
0.2478,1.0
0.248,1.0
0.2482,1.0
0.2484,1.0
0.2486,1.0
0.2488,1.0
0.249,1.0
0.2492,1.0
0.2494,1.0
0.2496,1.0
0.2498,1.0
0.25,1.0
0.2502,1.0
0.2504,1.0
0.2506,1.0
0.2508,1.0
0.251,1.0
0.2512,1.0
0.2514,1.0
0.2516,1.0
0.2518,1.0
0.252,1.0
0.2522,1.0
0.2524,1.0
0.2526,1.0
0.2528,1.0
0.253,1.0
0.2532,1.0
0.2534,1.0
0.2536,1.0
0.2538,1.0
0.254,1.0
0.2542,1.0
0.2544,1.0
0.2546,1.0
0.2548,1.0
0.255,1.0
0.2552,1.0
0.2554,1.0
0.2556,1.0
0.2558,1.0
0.256,1.0
0.2562,1.0
0.2564,1.0
0.2566,1.0
0.2568,1.0
0.257,1.0
0.2572,1.0
0.2574,1.0
0.2576,1.0
0.2578,1.0
0.258,1.0
0.2582,1.0
0.2584,1.0
0.2586,1.0
0.2588,1.0
0.259,1.0
0.2592,1.0
0.2594,1.0
0.2596,1.0
0.2598,1.0
0.26,1.0
0.2602,1.0
0.2604,1.0
0.2606,1.0
0.2608,1.0
0.261,1.0
0.2612,1.0
0.2614,1.0
0.2616,1.0
0.2618,1.0
0.262,1.0
0.2622,1.0
0.2624,1.0
0.2626,1.0
0.2628,1.0
0.263,1.0
0.2632,1.0
0.2634,1.0
0.2636,1.0
0.2638,1.0
0.264,1.0
0.2642,1.0
0.2644,1.0
0.2646,1.0
0.2648,1.0
0.265,1.0
0.2652,1.0
0.2654,1.0
0.2656,1.0
0.2658,1.0
0.266,1.0
0.2662,1.0
0.2664,1.0
0.2666,1.0
0.2668,1.0
0.267,1.0
0.2672,1.0
0.2674,1.0
0.2676,1.0
0.2678,1.0
0.268,1.0
0.2682,1.0
0.2684,1.0
0.2686,1.0
0.2688,1.0
0.269,1.0
0.2692,1.0
0.2694,1.0
0.2696,1.0
0.2698,1.0
0.27,1.0
0.2702,1.0
0.2704,1.0
0.2706,1.0
0.2708,1.0
0.271,1.0
0.2712,1.0
0.2714,1.0
0.2716,1.0
0.2718,1.0
0.272,1.0
0.2722,1.0
0.2724,1.0
0.2726,1.0
0.2728,1.0
0.273,1.0
0.2732,1.0
0.2734,1.0
0.2736,1.0
0.2738,1.0
0.274,1.0
0.2742,1.0
0.2744,1.0
0.2746,1.0
0.2748,1.0
0.275,1.0
0.2752,1.0
0.2754,1.0
0.2756,1.0
0.2758,1.0
0.276,1.0
0.2762,1.0
0.2764,1.0
0.2766,1.0
0.2768,1.0
0.277,1.0
0.2772,1.0
0.2774,1.0
0.2776,1.0
0.2778,1.0
0.278,1.0
0.2782,1.0
0.2784,1.0
0.2786,1.0
0.2788,1.0
0.279,1.0
0.2792,1.0
0.2794,1.0
0.2796,1.0
0.2798,1.0
0.28,1.0
0.2802,1.0
0.2804,1.0
0.2806,1.0
0.2808,1.0
0.281,1.0
0.2812,1.0
0.2814,1.0
0.2816,1.0
0.2818,1.0
0.282,1.0
0.2822,1.0
0.2824,1.0
0.2826,1.0
0.2828,1.0
0.283,1.0
0.2832,1.0
0.2834,1.0
0.2836,1.0
0.2838,1.0
0.284,1.0
0.2842,1.0
0.2844,1.0
0.2846,1.0
0.2848,1.0
0.285,1.0
0.2852,1.0
0.2854,1.0
0.2856,1.0
0.2858,1.0
0.286,1.0
0.2862,1.0
0.2864,1.0
0.2866,1.0
0.2868,1.0
0.287,1.0
0.2872,1.0
0.2874,1.0
0.2876,1.0
0.2878,1.0
0.288,1.0
0.2882,1.0
0.2884,1.0
0.2886,1.0
0.2888,1.0
0.289,1.0
0.2892,1.0
0.2894,1.0
0.2896,1.0
0.2898,1.0
0.29,1.0
0.2902,1.0
0.2904,1.0
0.2906,1.0
0.2908,1.0
0.291,1.0
0.2912,1.0
0.2914,1.0
0.2916,1.0
0.2918,1.0
0.292,1.0
0.2922,1.0
0.2924,1.0
0.2926,1.0
0.2928,1.0
0.293,1.0
0.2932,1.0
0.2934,1.0
0.2936,1.0
0.2938,1.0
0.294,1.0
0.2942,1.0
0.2944,1.0
0.2946,1.0
0.2948,1.0
0.295,1.0
0.2952,1.0
0.2954,1.0
0.2956,1.0
0.2958,1.0
0.296,1.0
0.2962,1.0
0.2964,1.0
0.2966,1.0
0.2968,1.0
0.297,1.0
0.2972,1.0
0.2974,1.0
0.2976,1.0
0.2978,1.0
0.298,1.0
0.2982,1.0
0.2984,1.0
0.2986,1.0
0.2988,1.0
0.299,1.0
0.2992,1.0
0.2994,1.0
0.2996,1.0
0.2998,1.0
0.3,1.0
0.3002,1.0
0.3004,1.0
0.3006,1.0
0.3008,1.0
0.301,1.0
0.3012,1.0
0.3014,1.0
0.3016,1.0
0.3018,1.0
0.302,1.0
0.3022,1.0
0.3024,1.0
0.3026,1.0
0.3028,1.0
0.303,1.0
0.3032,1.0
0.3034,1.0
0.3036,1.0
0.3038,1.0
0.304,1.0
0.3042,1.0
0.3044,1.0
0.3046,1.0
0.3048,1.0
0.305,1.0
0.3052,1.0
0.3054,1.0
0.3056,1.0
0.3058,1.0
0.306,1.0
0.3062,1.0
0.3064,1.0
0.3066,1.0
0.3068,1.0
0.307,1.0
0.3072,1.0
0.3074,1.0
0.3076,1.0
0.3078,1.0
0.308,1.0
0.3082,1.0
0.3084,1.0
0.3086,1.0
0.3088,1.0
0.309,1.0
0.3092,1.0
0.3094,1.0
0.3096,1.0
0.3098,1.0
0.31,1.0
0.3102,1.0
0.3104,1.0
0.3106,1.0
0.3108,1.0
0.311,1.0
0.3112,1.0
0.3114,1.0
0.3116,1.0
0.3118,1.0
0.312,1.0
0.3122,1.0
0.3124,1.0
0.3126,1.0
0.3128,1.0
0.313,1.0
0.3132,1.0
0.3134,1.0
0.3136,1.0
0.3138,1.0
0.314,1.0
0.3142,1.0
0.3144,1.0
0.3146,1.0
0.3148,1.0
0.315,1.0
0.3152,1.0
0.3154,1.0
0.3156,1.0
0.3158,1.0
0.316,1.0
0.3162,1.0
0.3164,1.0
0.3166,1.0
0.3168,1.0
0.317,1.0
0.3172,1.0
0.3174,1.0
0.3176,1.0
0.3178,1.0
0.318,1.0
0.3182,1.0
0.3184,1.0
0.3186,1.0
0.3188,1.0
0.319,1.0
0.3192,1.0
0.3194,1.0
0.3196,1.0
0.3198,1.0
0.32,1.0
0.3202,1.0
0.3204,1.0
0.3206,1.0
0.3208,1.0
0.321,1.0
0.3212,1.0
0.3214,1.0
0.3216,1.0
0.3218,1.0
0.322,1.0
0.3222,1.0
0.3224,1.0
0.3226,1.0
0.3228,1.0
0.323,1.0
0.3232,1.0
0.3234,1.0
0.3236,1.0
0.3238,1.0
0.324,1.0
0.3242,1.0
0.3244,1.0
0.3246,1.0
0.3248,1.0
0.325,1.0
0.3252,1.0
0.3254,1.0
0.3256,1.0
0.3258,1.0
0.326,1.0
0.3262,1.0
0.3264,1.0
0.3266,1.0
0.3268,1.0
0.327,1.0
0.3272,1.0
0.3274,1.0
0.3276,1.0
0.3278,1.0
0.328,1.0
0.3282,1.0
0.3284,1.0
0.3286,1.0
0.3288,1.0
0.329,1.0
0.3292,1.0
0.3294,1.0
0.3296,1.0
0.3298,1.0
0.33,1.0
0.3302,1.0
0.3304,1.0
0.3306,1.0
0.3308,1.0
0.331,1.0
0.3312,1.0
0.3314,1.0
0.3316,1.0
0.3318,1.0
0.332,1.0
0.3322,1.0
0.3324,1.0
0.3326,1.0
0.3328,1.0
0.333,1.0
0.3332,1.0
0.3334,1.0
0.3336,1.0
0.3338,1.0
0.334,1.0
0.3342,1.0
0.3344,1.0
0.3346,1.0
0.3348,1.0
0.335,1.0
0.3352,1.0
0.3354,1.0
0.3356,1.0
0.3358,1.0
0.336,1.0
0.3362,1.0
0.3364,1.0
0.3366,1.0
0.3368,1.0
0.337,1.0
0.3372,1.0
0.3374,1.0
0.3376,1.0
0.3378,1.0
0.338,1.0
0.3382,1.0
0.3384,1.0
0.3386,1.0
0.3388,1.0
0.339,1.0
0.3392,1.0
0.3394,1.0
0.3396,1.0
0.3398,1.0
0.34,1.0
0.3402,1.0
0.3404,1.0
0.3406,1.0
0.3408,1.0
0.341,1.0
0.3412,1.0
0.3414,1.0
0.3416,1.0
0.3418,1.0
0.342,1.0
0.3422,1.0
0.3424,1.0
0.3426,1.0
0.3428,1.0
0.343,1.0
0.3432,1.0
0.3434,1.0
0.3436,1.0
0.3438,1.0
0.344,1.0
0.3442,1.0
0.3444,1.0
0.3446,1.0
0.3448,1.0
0.345,1.0
0.3452,1.0
0.3454,1.0
0.3456,1.0
0.3458,1.0
0.346,1.0
0.3462,1.0
0.3464,1.0
0.3466,1.0
0.3468,1.0
0.347,1.0
0.3472,1.0
0.3474,1.0
0.3476,1.0
0.3478,1.0
0.348,1.0
0.3482,1.0
0.3484,1.0
0.3486,1.0
0.3488,1.0
0.349,1.0
0.3492,1.0
0.3494,1.0
0.3496,1.0
0.3498,1.0
0.35,1.0
0.3502,1.0
0.3504,1.0
0.3506,1.0
0.3508,1.0
0.351,1.0
0.3512,1.0
0.3514,1.0
0.3516,1.0
0.3518,1.0
0.352,1.0
0.3522,1.0
0.3524,1.0
0.3526,1.0
0.3528,1.0
0.353,1.0
0.3532,1.0
0.3534,1.0
0.3536,1.0
0.3538,1.0
0.354,1.0
0.3542,1.0
0.3544,1.0
0.3546,1.0
0.3548,1.0
0.355,1.0
0.3552,1.0
0.3554,1.0
0.3556,1.0
0.3558,1.0
0.356,1.0
0.3562,1.0
0.3564,1.0
0.3566,1.0
0.3568,1.0
0.357,1.0
0.3572,1.0
0.3574,1.0
0.3576,1.0
0.3578,1.0
0.358,1.0
0.3582,1.0
0.3584,1.0
0.3586,1.0
0.3588,1.0
0.359,1.0
0.3592,1.0
0.3594,1.0
0.3596,1.0
0.3598,1.0
0.36,1.0
0.3602,1.0
0.3604,1.0
0.3606,1.0
0.3608,1.0
0.361,1.0
0.3612,1.0
0.3614,1.0
0.3616,1.0
0.3618,1.0
0.362,1.0
0.3622,1.0
0.3624,1.0
0.3626,1.0
0.3628,1.0
0.363,1.0
0.3632,1.0
0.3634,1.0
0.3636,1.0
0.3638,1.0
0.364,1.0
0.3642,1.0
0.3644,1.0
0.3646,1.0
0.3648,1.0
0.365,1.0
0.3652,1.0
0.3654,1.0
0.3656,1.0
0.3658,1.0
0.366,1.0
0.3662,1.0
0.3664,1.0
0.3666,1.0
0.3668,1.0
0.367,1.0
0.3672,1.0
0.3674,1.0
0.3676,1.0
0.3678,1.0
0.368,1.0
0.3682,1.0
0.3684,1.0
0.3686,1.0
0.3688,1.0
0.369,1.0
0.3692,1.0
0.3694,1.0
0.3696,1.0
0.3698,1.0
0.37,1.0
0.3702,1.0
0.3704,1.0
0.3706,1.0
0.3708,1.0
0.371,1.0
0.3712,1.0
0.3714,1.0
0.3716,1.0
0.3718,1.0
0.372,1.0
0.3722,1.0
0.3724,1.0
0.3726,1.0
0.3728,1.0
0.373,1.0
0.3732,1.0
0.3734,1.0
0.3736,1.0
0.3738,1.0
0.374,1.0
0.3742,1.0
0.3744,1.0
0.3746,1.0
0.3748,1.0
0.375,1.0
0.3752,1.0
0.3754,1.0
0.3756,1.0
0.3758,1.0
0.376,1.0
0.3762,1.0
0.3764,1.0
0.3766,1.0
0.3768,1.0
0.377,1.0
0.3772,1.0
0.3774,1.0
0.3776,1.0
0.3778,1.0
0.378,1.0
0.3782,1.0
0.3784,1.0
0.3786,1.0
0.3788,1.0
0.379,1.0
0.3792,1.0
0.3794,1.0
0.3796,1.0
0.3798,1.0
0.38,1.0
0.3802,1.0
0.3804,1.0
0.3806,1.0
0.3808,1.0
0.381,1.0
0.3812,1.0
0.3814,1.0
0.3816,1.0
0.3818,1.0
0.382,1.0
0.3822,1.0
0.3824,1.0
0.3826,1.0
0.3828,1.0
0.383,1.0
0.3832,1.0
0.3834,1.0
0.3836,1.0
0.3838,1.0
0.384,1.0
0.3842,1.0
0.3844,1.0
0.3846,1.0
0.3848,1.0
0.385,1.0
0.3852,1.0
0.3854,1.0
0.3856,1.0
0.3858,1.0
0.386,1.0
0.3862,1.0
0.3864,1.0
0.3866,1.0
0.3868,1.0
0.387,1.0
0.3872,1.0
0.3874,1.0
0.3876,1.0
0.3878,1.0
0.388,1.0
0.3882,1.0
0.3884,1.0
0.3886,1.0
0.3888,1.0
0.389,1.0
0.3892,1.0
0.3894,1.0
0.3896,1.0
0.3898,1.0
0.39,1.0
0.3902,1.0
0.3904,1.0
0.3906,1.0
0.3908,1.0
0.391,1.0
0.3912,1.0
0.3914,1.0
0.3916,1.0
0.3918,1.0
0.392,1.0
0.3922,1.0
0.3924,1.0
0.3926,1.0
0.3928,1.0
0.393,1.0
0.3932,1.0
0.3934,1.0
0.3936,1.0
0.3938,1.0
0.394,1.0
0.3942,1.0
0.3944,1.0
0.3946,1.0
0.3948,1.0
0.395,1.0
0.3952,1.0
0.3954,1.0
0.3956,1.0
0.3958,1.0
0.396,1.0
0.3962,1.0
0.3964,1.0
0.3966,1.0
0.3968,1.0
0.397,1.0
0.3972,1.0
0.3974,1.0
0.3976,1.0
0.3978,1.0
0.398,1.0
0.3982,1.0
0.3984,1.0
0.3986,1.0
0.3988,1.0
0.399,1.0
0.3992,1.0
0.3994,1.0
0.3996,1.0
0.3998,1.0
0.4,1.0
0.4002,1.0
0.4004,1.0
0.4006,1.0
0.4008,1.0
0.401,1.0
0.4012,1.0
0.4014,1.0
0.4016,1.0
0.4018,1.0
0.402,1.0
0.4022,1.0
0.4024,1.0
0.4026,1.0
0.4028,1.0
0.403,1.0
0.4032,1.0
0.4034,1.0
0.4036,1.0
0.4038,1.0
0.404,1.0
0.4042,1.0
0.4044,1.0
0.4046,1.0
0.4048,1.0
0.405,1.0
0.4052,1.0
0.4054,1.0
0.4056,1.0
0.4058,1.0
0.406,1.0
0.4062,1.0
0.4064,1.0
0.4066,1.0
0.4068,1.0
0.407,1.0
0.4072,1.0
0.4074,1.0
0.4076,1.0
0.4078,1.0
0.408,1.0
0.4082,1.0
0.4084,1.0
0.4086,1.0
0.4088,1.0
0.409,1.0
0.4092,1.0
0.4094,1.0
0.4096,1.0
0.4098,1.0
0.41,1.0
0.4102,1.0
0.4104,1.0
0.4106,1.0
0.4108,1.0
0.411,1.0
0.4112,1.0
0.4114,1.0
0.4116,1.0
0.4118,1.0
0.412,1.0
0.4122,1.0
0.4124,1.0
0.4126,1.0
0.4128,1.0
0.413,1.0
0.4132,1.0
0.4134,1.0
0.4136,1.0
0.4138,1.0
0.414,1.0
0.4142,1.0
0.4144,1.0
0.4146,1.0
0.4148,1.0
0.415,1.0
0.4152,1.0
0.4154,1.0
0.4156,1.0
0.4158,1.0
0.416,1.0
0.4162,1.0
0.4164,1.0
0.4166,1.0
0.4168,1.0
0.417,1.0
0.4172,1.0
0.4174,1.0
0.4176,1.0
0.4178,1.0
0.418,1.0
0.4182,1.0
0.4184,1.0
0.4186,1.0
0.4188,1.0
0.419,1.0
0.4192,1.0
0.4194,1.0
0.4196,1.0
0.4198,1.0
0.42,1.0
0.4202,1.0
0.4204,1.0
0.4206,1.0
0.4208,1.0
0.421,1.0
0.4212,1.0
0.4214,1.0
0.4216,1.0
0.4218,1.0
0.422,1.0
0.4222,1.0
0.4224,1.0
0.4226,1.0
0.4228,1.0
0.423,1.0
0.4232,1.0
0.4234,1.0
0.4236,1.0
0.4238,1.0
0.424,1.0
0.4242,1.0
0.4244,1.0
0.4246,1.0
0.4248,1.0
0.425,1.0
0.4252,1.0
0.4254,1.0
0.4256,1.0
0.4258,1.0
0.426,1.0
0.4262,1.0
0.4264,1.0
0.4266,1.0
0.4268,1.0
0.427,1.0
0.4272,1.0
0.4274,1.0
0.4276,1.0
0.4278,1.0
0.428,1.0
0.4282,1.0
0.4284,1.0
0.4286,1.0
0.4288,1.0
0.429,1.0
0.4292,1.0
0.4294,1.0
0.4296,1.0
0.4298,1.0
0.43,1.0
0.4302,1.0
0.4304,1.0
0.4306,1.0
0.4308,1.0
0.431,1.0
0.4312,1.0
0.4314,1.0
0.4316,1.0
0.4318,1.0
0.432,1.0
0.4322,1.0
0.4324,1.0
0.4326,1.0
0.4328,1.0
0.433,1.0
0.4332,1.0
0.4334,1.0
0.4336,1.0
0.4338,1.0
0.434,1.0
0.4342,1.0
0.4344,1.0
0.4346,1.0
0.4348,1.0
0.435,1.0
0.4352,1.0
0.4354,1.0
0.4356,1.0
0.4358,1.0
0.436,1.0
0.4362,1.0
0.4364,1.0
0.4366,1.0
0.4368,1.0
0.437,1.0
0.4372,1.0
0.4374,1.0
0.4376,1.0
0.4378,1.0
0.438,1.0
0.4382,1.0
0.4384,1.0
0.4386,1.0
0.4388,1.0
0.439,1.0
0.4392,1.0
0.4394,1.0
0.4396,1.0
0.4398,1.0
0.44,1.0
0.4402,1.0
0.4404,1.0
0.4406,1.0
0.4408,1.0
0.441,1.0
0.4412,1.0
0.4414,1.0
0.4416,1.0
0.4418,1.0
0.442,1.0
0.4422,1.0
0.4424,1.0
0.4426,1.0
0.4428,1.0
0.443,1.0
0.4432,1.0
0.4434,1.0
0.4436,1.0
0.4438,1.0
0.444,1.0
0.4442,1.0
0.4444,1.0
0.4446,1.0
0.4448,1.0
0.445,1.0
0.4452,1.0
0.4454,1.0
0.4456,1.0
0.4458,1.0
0.446,1.0
0.4462,1.0
0.4464,1.0
0.4466,1.0
0.4468,1.0
0.447,1.0
0.4472,1.0
0.4474,1.0
0.4476,1.0
0.4478,1.0
0.448,1.0
0.4482,1.0
0.4484,1.0
0.4486,1.0
0.4488,1.0
0.449,1.0
0.4492,1.0
0.4494,1.0
0.4496,1.0
0.4498,1.0
0.45,1.0
0.4502,1.0
0.4504,1.0
0.4506,1.0
0.4508,1.0
0.451,1.0
0.4512,1.0
0.4514,1.0
0.4516,1.0
0.4518,1.0
0.452,1.0
0.4522,1.0
0.4524,1.0
0.4526,1.0
0.4528,1.0
0.453,1.0
0.4532,1.0
0.4534,1.0
0.4536,1.0
0.4538,1.0
0.454,1.0
0.4542,1.0
0.4544,1.0
0.4546,1.0
0.4548,1.0
0.455,1.0
0.4552,1.0
0.4554,1.0
0.4556,1.0
0.4558,1.0
0.456,1.0
0.4562,1.0
0.4564,1.0
0.4566,1.0
0.4568,1.0
0.457,1.0
0.4572,1.0
0.4574,1.0
0.4576,1.0
0.4578,1.0
0.458,1.0
0.4582,1.0
0.4584,1.0
0.4586,1.0
0.4588,1.0
0.459,1.0
0.4592,1.0
0.4594,1.0
0.4596,1.0
0.4598,1.0
0.46,1.0
0.4602,1.0
0.4604,1.0
0.4606,1.0
0.4608,1.0
0.461,1.0
0.4612,1.0
0.4614,1.0
0.4616,1.0
0.4618,1.0
0.462,1.0
0.4622,1.0
0.4624,1.0
0.4626,1.0
0.4628,1.0
0.463,1.0
0.4632,1.0
0.4634,1.0
0.4636,1.0
0.4638,1.0
0.464,1.0
0.4642,1.0
0.4644,1.0
0.4646,1.0
0.4648,1.0
0.465,1.0
0.4652,1.0
0.4654,1.0
0.4656,1.0
0.4658,1.0
0.466,1.0
0.4662,1.0
0.4664,1.0
0.4666,1.0
0.4668,1.0
0.467,1.0
0.4672,1.0
0.4674,1.0
0.4676,1.0
0.4678,1.0
0.468,1.0
0.4682,1.0
0.4684,1.0
0.4686,1.0
0.4688,1.0
0.469,1.0
0.4692,1.0
0.4694,1.0
0.4696,1.0
0.4698,1.0
0.47,1.0
0.4702,1.0
0.4704,1.0
0.4706,1.0
0.4708,1.0
0.471,1.0
0.4712,1.0
0.4714,1.0
0.4716,1.0
0.4718,1.0
0.472,1.0
0.4722,1.0
0.4724,1.0
0.4726,1.0
0.4728,1.0
0.473,1.0
0.4732,1.0
0.4734,1.0
0.4736,1.0
0.4738,1.0
0.474,1.0
0.4742,1.0
0.4744,1.0
0.4746,1.0
0.4748,1.0
0.475,1.0
0.4752,1.0
0.4754,1.0
0.4756,1.0
0.4758,1.0
0.476,1.0
0.4762,1.0
0.4764,1.0
0.4766,1.0
0.4768,1.0
0.477,1.0
0.4772,1.0
0.4774,1.0
0.4776,1.0
0.4778,1.0
0.478,1.0
0.4782,1.0
0.4784,1.0
0.4786,1.0
0.4788,1.0
0.479,1.0
0.4792,1.0
0.4794,1.0
0.4796,1.0
0.4798,1.0
0.48,1.0
0.4802,1.0
0.4804,1.0
0.4806,1.0
0.4808,1.0
0.481,1.0
0.4812,1.0
0.4814,1.0
0.4816,1.0
0.4818,1.0
0.482,1.0
0.4822,1.0
0.4824,1.0
0.4826,1.0
0.4828,1.0
0.483,1.0
0.4832,1.0
0.4834,1.0
0.4836,1.0
0.4838,1.0
0.484,1.0
0.4842,1.0
0.4844,1.0
0.4846,1.0
0.4848,1.0
0.485,1.0
0.4852,1.0
0.4854,1.0
0.4856,1.0
0.4858,1.0
0.486,1.0
0.4862,1.0
0.4864,1.0
0.4866,1.0
0.4868,1.0
0.487,1.0
0.4872,1.0
0.4874,1.0
0.4876,1.0
0.4878,1.0
0.488,1.0
0.4882,1.0
0.4884,1.0
0.4886,1.0
0.4888,1.0
0.489,1.0
0.4892,1.0
0.4894,1.0
0.4896,1.0
0.4898,1.0
0.49,1.0
0.4902,1.0
0.4904,1.0
0.4906,1.0
0.4908,1.0
0.491,1.0
0.4912,1.0
0.4914,1.0
0.4916,1.0
0.4918,1.0
0.492,1.0
0.4922,1.0
0.4924,1.0
0.4926,1.0
0.4928,1.0
0.493,1.0
0.4932,1.0
0.4934,1.0
0.4936,1.0
0.4938,1.0
0.494,1.0
0.4942,1.0
0.4944,1.0
0.4946,1.0
0.4948,1.0
0.495,1.0
0.4952,1.0
0.4954,1.0
0.4956,1.0
0.4958,1.0
0.496,1.0
0.4962,1.0
0.4964,1.0
0.4966,1.0
0.4968,1.0
0.497,1.0
0.4972,1.0
0.4974,1.0
0.4976,1.0
0.4978,1.0
0.498,1.0
0.4982,1.0
0.4984,1.0
0.4986,1.0
0.4988,1.0
0.499,1.0
0.4992,1.0
0.4994,1.0
0.4996,1.0
0.4998,1.0
0.5,1.0
0.5002,1.0
0.5004,1.0
0.5006,1.0
0.5008,1.0
0.501,1.0
0.5012,1.0
0.5014,1.0
0.5016,1.0
0.5018,1.0
0.502,1.0
0.5022,1.0
0.5024,1.0
0.5026,1.0
0.5028,1.0
0.503,1.0
0.5032,1.0
0.5034,1.0
0.5036,1.0
0.5038,1.0
0.504,1.0
0.5042,1.0
0.5044,1.0
0.5046,1.0
0.5048,1.0
0.505,1.0
0.5052,1.0
0.5054,1.0
0.5056,1.0
0.5058,1.0
0.506,1.0
0.5062,1.0
0.5064,1.0
0.5066,1.0
0.5068,1.0
0.507,1.0
0.5072,1.0
0.5074,1.0
0.5076,1.0
0.5078,1.0
0.508,1.0
0.5082,1.0
0.5084,1.0
0.5086,1.0
0.5088,1.0
0.509,1.0
0.5092,1.0
0.5094,1.0
0.5096,1.0
0.5098,1.0
0.51,1.0
0.5102,1.0
0.5104,1.0
0.5106,1.0
0.5108,1.0
0.511,1.0
0.5112,1.0
0.5114,1.0
0.5116,1.0
0.5118,1.0
0.512,1.0
0.5122,1.0
0.5124,1.0
0.5126,1.0
0.5128,1.0
0.513,1.0
0.5132,1.0
0.5134,1.0
0.5136,1.0
0.5138,1.0
0.514,1.0
0.5142,1.0
0.5144,1.0
0.5146,1.0
0.5148,1.0
0.515,1.0
0.5152,1.0
0.5154,1.0
0.5156,1.0
0.5158,1.0
0.516,1.0
0.5162,1.0
0.5164,1.0
0.5166,1.0
0.5168,1.0
0.517,1.0
0.5172,1.0
0.5174,1.0
0.5176,1.0
0.5178,1.0
0.518,1.0
0.5182,1.0
0.5184,1.0
0.5186,1.0
0.5188,1.0
0.519,1.0
0.5192,1.0
0.5194,1.0
0.5196,1.0
0.5198,1.0
0.52,1.0
0.5202,1.0
0.5204,1.0
0.5206,1.0
0.5208,1.0
0.521,1.0
0.5212,1.0
0.5214,1.0
0.5216,1.0
0.5218,1.0
0.522,1.0
0.5222,1.0
0.5224,1.0
0.5226,1.0
0.5228,1.0
0.523,1.0
0.5232,1.0
0.5234,1.0
0.5236,1.0
0.5238,1.0
0.524,1.0
0.5242,1.0
0.5244,1.0
0.5246,1.0
0.5248,1.0
0.525,1.0
0.5252,1.0
0.5254,1.0
0.5256,1.0
0.5258,1.0
0.526,1.0
0.5262,1.0
0.5264,1.0
0.5266,1.0
0.5268,1.0
0.527,1.0
0.5272,1.0
0.5274,1.0
0.5276,1.0
0.5278,1.0
0.528,1.0
0.5282,1.0
0.5284,1.0
0.5286,1.0
0.5288,1.0
0.529,1.0
0.5292,1.0
0.5294,1.0
0.5296,1.0
0.5298,1.0
0.53,1.0
0.5302,1.0
0.5304,1.0
0.5306,1.0
0.5308,1.0
0.531,1.0
0.5312,1.0
0.5314,1.0
0.5316,1.0
0.5318,1.0
0.532,1.0
0.5322,1.0
0.5324,1.0
0.5326,1.0
0.5328,1.0
0.533,1.0
0.5332,1.0
0.5334,1.0
0.5336,1.0
0.5338,1.0
0.534,1.0
0.5342,1.0
0.5344,1.0
0.5346,1.0
0.5348,1.0
0.535,1.0
0.5352,1.0
0.5354,1.0
0.5356,1.0
0.5358,1.0
0.536,1.0
0.5362,1.0
0.5364,1.0
0.5366,1.0
0.5368,1.0
0.537,1.0
0.5372,1.0
0.5374,1.0
0.5376,1.0
0.5378,1.0
0.538,1.0
0.5382,1.0
0.5384,1.0
0.5386,1.0
0.5388,1.0
0.539,1.0
0.5392,1.0
0.5394,1.0
0.5396,1.0
0.5398,1.0
0.54,1.0
0.5402,1.0
0.5404,1.0
0.5406,1.0
0.5408,1.0
0.541,1.0
0.5412,1.0
0.5414,1.0
0.5416,1.0
0.5418,1.0
0.542,1.0
0.5422,1.0
0.5424,1.0
0.5426,1.0
0.5428,1.0
0.543,1.0
0.5432,1.0
0.5434,1.0
0.5436,1.0
0.5438,1.0
0.544,1.0
0.5442,1.0
0.5444,1.0
0.5446,1.0
0.5448,1.0
0.545,1.0
0.5452,1.0
0.5454,1.0
0.5456,1.0
0.5458,1.0
0.546,1.0
0.5462,1.0
0.5464,1.0
0.5466,1.0
0.5468,1.0
0.547,1.0
0.5472,1.0
0.5474,1.0
0.5476,1.0
0.5478,1.0
0.548,1.0
0.5482,1.0
0.5484,1.0
0.5486,1.0
0.5488,1.0
0.549,1.0
0.5492,1.0
0.5494,1.0
0.5496,1.0
0.5498,1.0
0.55,1.0
0.5502,1.0
0.5504,1.0
0.5506,1.0
0.5508,1.0
0.551,1.0
0.5512,1.0
0.5514,1.0
0.5516,1.0
0.5518,1.0
0.552,1.0
0.5522,1.0
0.5524,1.0
0.5526,1.0
0.5528,1.0
0.553,1.0
0.5532,1.0
0.5534,1.0
0.5536,1.0
0.5538,1.0
0.554,1.0
0.5542,1.0
0.5544,1.0
0.5546,1.0
0.5548,1.0
0.555,1.0
0.5552,1.0
0.5554,1.0
0.5556,1.0
0.5558,1.0
0.556,1.0
0.5562,1.0
0.5564,1.0
0.5566,1.0
0.5568,1.0
0.557,1.0
0.5572,1.0
0.5574,1.0
0.5576,1.0
0.5578,1.0
0.558,1.0
0.5582,1.0
0.5584,1.0
0.5586,1.0
0.5588,1.0
0.559,1.0
0.5592,1.0
0.5594,1.0
0.5596,1.0
0.5598,1.0
0.56,1.0
0.5602,1.0
0.5604,1.0
0.5606,1.0
0.5608,1.0
0.561,1.0
0.5612,1.0
0.5614,1.0
0.5616,1.0
0.5618,1.0
0.562,1.0
0.5622,1.0
0.5624,1.0
0.5626,1.0
0.5628,1.0
0.563,1.0
0.5632,1.0
0.5634,1.0
0.5636,1.0
0.5638,1.0
0.564,1.0
0.5642,1.0
0.5644,1.0
0.5646,1.0
0.5648,1.0
0.565,1.0
0.5652,1.0
0.5654,1.0
0.5656,1.0
0.5658,1.0
0.566,1.0
0.5662,1.0
0.5664,1.0
0.5666,1.0
0.5668,1.0
0.567,1.0
0.5672,1.0
0.5674,1.0
0.5676,1.0
0.5678,1.0
0.568,1.0
0.5682,1.0
0.5684,1.0
0.5686,1.0
0.5688,1.0
0.569,1.0
0.5692,1.0
0.5694,1.0
0.5696,1.0
0.5698,1.0
0.57,1.0
0.5702,1.0
0.5704,1.0
0.5706,1.0
0.5708,1.0
0.571,1.0
0.5712,1.0
0.5714,1.0
0.5716,1.0
0.5718,1.0
0.572,1.0
0.5722,1.0
0.5724,1.0
0.5726,1.0
0.5728,1.0
0.573,1.0
0.5732,1.0
0.5734,1.0
0.5736,1.0
0.5738,1.0
0.574,1.0
0.5742,1.0
0.5744,1.0
0.5746,1.0
0.5748,1.0
0.575,1.0
0.5752,1.0
0.5754,1.0
0.5756,1.0
0.5758,1.0
0.576,1.0
0.5762,1.0
0.5764,1.0
0.5766,1.0
0.5768,1.0
0.577,1.0
0.5772,1.0
0.5774,1.0
0.5776,1.0
0.5778,1.0
0.578,1.0
0.5782,1.0
0.5784,1.0
0.5786,1.0
0.5788,1.0
0.579,1.0
0.5792,1.0
0.5794,1.0
0.5796,1.0
0.5798,1.0
0.58,1.0
0.5802,1.0
0.5804,1.0
0.5806,1.0
0.5808,1.0
0.581,1.0
0.5812,1.0
0.5814,1.0
0.5816,1.0
0.5818,1.0
0.582,1.0
0.5822,1.0
0.5824,1.0
0.5826,1.0
0.5828,1.0
0.583,1.0
0.5832,1.0
0.5834,1.0
0.5836,1.0
0.5838,1.0
0.584,1.0
0.5842,1.0
0.5844,1.0
0.5846,1.0
0.5848,1.0
0.585,1.0
0.5852,1.0
0.5854,1.0
0.5856,1.0
0.5858,1.0
0.586,1.0
0.5862,1.0
0.5864,1.0
0.5866,1.0
0.5868,1.0
0.587,1.0
0.5872,1.0
0.5874,1.0
0.5876,1.0
0.5878,1.0
0.588,1.0
0.5882,1.0
0.5884,1.0
0.5886,1.0
0.5888,1.0
0.589,1.0
0.5892,1.0
0.5894,1.0
0.5896,1.0
0.5898,1.0
0.59,1.0
0.5902,1.0
0.5904,1.0
0.5906,1.0
0.5908,1.0
0.591,1.0
0.5912,1.0
0.5914,1.0
0.5916,1.0
0.5918,1.0
0.592,1.0
0.5922,1.0
0.5924,1.0
0.5926,1.0
0.5928,1.0
0.593,1.0
0.5932,1.0
0.5934,1.0
0.5936,1.0
0.5938,1.0
0.594,1.0
0.5942,1.0
0.5944,1.0
0.5946,1.0
0.5948,1.0
0.595,1.0
0.5952,1.0
0.5954,1.0
0.5956,1.0
0.5958,1.0
0.596,1.0
0.5962,1.0
0.5964,1.0
0.5966,1.0
0.5968,1.0
0.597,1.0
0.5972,1.0
0.5974,1.0
0.5976,1.0
0.5978,1.0
0.598,1.0
0.5982,1.0
0.5984,1.0
0.5986,1.0
0.5988,1.0
0.599,1.0
0.5992,1.0
0.5994,1.0
0.5996,1.0
0.5998,1.0
0.6,1.0
0.6002,1.0
0.6004,1.0
0.6006,1.0
0.6008,1.0
0.601,1.0
0.6012,1.0
0.6014,1.0
0.6016,1.0
0.6018,1.0
0.602,1.0
0.6022,1.0
0.6024,1.0
0.6026,1.0
0.6028,1.0
0.603,1.0
0.6032,1.0
0.6034,1.0
0.6036,1.0
0.6038,1.0
0.604,1.0
0.6042,1.0
0.6044,1.0
0.6046,1.0
0.6048,1.0
0.605,1.0
0.6052,1.0
0.6054,1.0
0.6056,1.0
0.6058,1.0
0.606,1.0
0.6062,1.0
0.6064,1.0
0.6066,1.0
0.6068,1.0
0.607,1.0
0.6072,1.0
0.6074,1.0
0.6076,1.0
0.6078,1.0
0.608,1.0
0.6082,1.0
0.6084,1.0
0.6086,1.0
0.6088,1.0
0.609,1.0
0.6092,1.0
0.6094,1.0
0.6096,1.0
0.6098,1.0
0.61,1.0
0.6102,1.0
0.6104,1.0
0.6106,1.0
0.6108,1.0
0.611,1.0
0.6112,1.0
0.6114,1.0
0.6116,1.0
0.6118,1.0
0.612,1.0
0.6122,1.0
0.6124,1.0
0.6126,1.0
0.6128,1.0
0.613,1.0
0.6132,1.0
0.6134,1.0
0.6136,1.0
0.6138,1.0
0.614,1.0
0.6142,1.0
0.6144,1.0
0.6146,1.0
0.6148,1.0
0.615,1.0
0.6152,1.0
0.6154,1.0
0.6156,1.0
0.6158,1.0
0.616,1.0
0.6162,1.0
0.6164,1.0
0.6166,1.0
0.6168,1.0
0.617,1.0
0.6172,1.0
0.6174,1.0
0.6176,1.0
0.6178,1.0
0.618,1.0
0.6182,1.0
0.6184,1.0
0.6186,1.0
0.6188,1.0
0.619,1.0
0.6192,1.0
0.6194,1.0
0.6196,1.0
0.6198,1.0
0.62,1.0
0.6202,1.0
0.6204,1.0
0.6206,1.0
0.6208,1.0
0.621,1.0
0.6212,1.0
0.6214,1.0
0.6216,1.0
0.6218,1.0
0.622,1.0
0.6222,1.0
0.6224,1.0
0.6226,1.0
0.6228,1.0
0.623,1.0
0.6232,1.0
0.6234,1.0
0.6236,1.0
0.6238,1.0
0.624,1.0
0.6242,1.0
0.6244,1.0
0.6246,1.0
0.6248,1.0
0.625,1.0
0.6252,1.0
0.6254,1.0
0.6256,1.0
0.6258,1.0
0.626,1.0
0.6262,1.0
0.6264,1.0
0.6266,1.0
0.6268,1.0
0.627,1.0
0.6272,1.0
0.6274,1.0
0.6276,1.0
0.6278,1.0
0.628,1.0
0.6282,1.0
0.6284,1.0
0.6286,1.0
0.6288,1.0
0.629,1.0
0.6292,1.0
0.6294,1.0
0.6296,1.0
0.6298,1.0
0.63,1.0
0.6302,1.0
0.6304,1.0
0.6306,1.0
0.6308,1.0
0.631,1.0
0.6312,1.0
0.6314,1.0
0.6316,1.0
0.6318,1.0
0.632,1.0
0.6322,1.0
0.6324,1.0
0.6326,1.0
0.6328,1.0
0.633,1.0
0.6332,1.0
0.6334,1.0
0.6336,1.0
0.6338,1.0
0.634,1.0
0.6342,1.0
0.6344,1.0
0.6346,1.0
0.6348,1.0
0.635,1.0
0.6352,1.0
0.6354,1.0
0.6356,1.0
0.6358,1.0
0.636,1.0
0.6362,1.0
0.6364,1.0
0.6366,1.0
0.6368,1.0
0.637,1.0
0.6372,1.0
0.6374,1.0
0.6376,1.0
0.6378,1.0
0.638,1.0
0.6382,1.0
0.6384,1.0
0.6386,1.0
0.6388,1.0
0.639,1.0
0.6392,1.0
0.6394,1.0
0.6396,1.0
0.6398,1.0
0.64,1.0
0.6402,1.0
0.6404,1.0
0.6406,1.0
0.6408,1.0
0.641,1.0
0.6412,1.0
0.6414,1.0
0.6416,1.0
0.6418,1.0
0.642,1.0
0.6422,1.0
0.6424,1.0
0.6426,1.0
0.6428,1.0
0.643,1.0
0.6432,1.0
0.6434,1.0
0.6436,1.0
0.6438,1.0
0.644,1.0
0.6442,1.0
0.6444,1.0
0.6446,1.0
0.6448,1.0
0.645,1.0
0.6452,1.0
0.6454,1.0
0.6456,1.0
0.6458,1.0
0.646,1.0
0.6462,1.0
0.6464,1.0
0.6466,1.0
0.6468,1.0
0.647,1.0
0.6472,1.0
0.6474,1.0
0.6476,1.0
0.6478,1.0
0.648,1.0
0.6482,1.0
0.6484,1.0
0.6486,1.0
0.6488,1.0
0.649,1.0
0.6492,1.0
0.6494,1.0
0.6496,1.0
0.6498,1.0
0.65,1.0
0.6502,1.0
0.6504,1.0
0.6506,1.0
0.6508,1.0
0.651,1.0
0.6512,1.0
0.6514,1.0
0.6516,1.0
0.6518,1.0
0.652,1.0
0.6522,1.0
0.6524,1.0
0.6526,1.0
0.6528,1.0
0.653,1.0
0.6532,1.0
0.6534,1.0
0.6536,1.0
0.6538,1.0
0.654,1.0
0.6542,1.0
0.6544,1.0
0.6546,1.0
0.6548,1.0
0.655,1.0
0.6552,1.0
0.6554,1.0
0.6556,1.0
0.6558,1.0
0.656,1.0
0.6562,1.0
0.6564,1.0
0.6566,1.0
0.6568,1.0
0.657,1.0
0.6572,1.0
0.6574,1.0
0.6576,1.0
0.6578,1.0
0.658,1.0
0.6582,1.0
0.6584,1.0
0.6586,1.0
0.6588,1.0
0.659,1.0
0.6592,1.0
0.6594,1.0
0.6596,1.0
0.6598,1.0
0.66,1.0
0.6602,1.0
0.6604,1.0
0.6606,1.0
0.6608,1.0
0.661,1.0
0.6612,1.0
0.6614,1.0
0.6616,1.0
0.6618,1.0
0.662,1.0
0.6622,1.0
0.6624,1.0
0.6626,1.0
0.6628,1.0
0.663,1.0
0.6632,1.0
0.6634,1.0
0.6636,1.0
0.6638,1.0
0.664,1.0
0.6642,1.0
0.6644,1.0
0.6646,1.0
0.6648,1.0
0.665,1.0
0.6652,1.0
0.6654,1.0
0.6656,1.0
0.6658,1.0
0.666,1.0
0.6662,1.0
0.6664,1.0
0.6666,1.0
0.6668,1.0
0.667,1.0
0.6672,1.0
0.6674,1.0
0.6676,1.0
0.6678,1.0
0.668,1.0
0.6682,1.0
0.6684,1.0
0.6686,1.0
0.6688,1.0
0.669,1.0
0.6692,1.0
0.6694,1.0
0.6696,1.0
0.6698,1.0
0.67,1.0
0.6702,1.0
0.6704,1.0
0.6706,1.0
0.6708,1.0
0.671,1.0
0.6712,1.0
0.6714,1.0
0.6716,1.0
0.6718,1.0
0.672,1.0
0.6722,1.0
0.6724,1.0
0.6726,1.0
0.6728,1.0
0.673,1.0
0.6732,1.0
0.6734,1.0
0.6736,1.0
0.6738,1.0
0.674,1.0
0.6742,1.0
0.6744,1.0
0.6746,1.0
0.6748,1.0
0.675,1.0
0.6752,1.0
0.6754,1.0
0.6756,1.0
0.6758,1.0
0.676,1.0
0.6762,1.0
0.6764,1.0
0.6766,1.0
0.6768,1.0
0.677,1.0
0.6772,1.0
0.6774,1.0
0.6776,1.0
0.6778,1.0
0.678,1.0
0.6782,1.0
0.6784,1.0
0.6786,1.0
0.6788,1.0
0.679,1.0
0.6792,1.0
0.6794,1.0
0.6796,1.0
0.6798,1.0
0.68,1.0
0.6802,1.0
0.6804,1.0
0.6806,1.0
0.6808,1.0
0.681,1.0
0.6812,1.0
0.6814,1.0
0.6816,1.0
0.6818,1.0
0.682,1.0
0.6822,1.0
0.6824,1.0
0.6826,1.0
0.6828,1.0
0.683,1.0
0.6832,1.0
0.6834,1.0
0.6836,1.0
0.6838,1.0
0.684,1.0
0.6842,1.0
0.6844,1.0
0.6846,1.0
0.6848,1.0
0.685,1.0
0.6852,1.0
0.6854,1.0
0.6856,1.0
0.6858,1.0
0.686,1.0
0.6862,1.0
0.6864,1.0
0.6866,1.0
0.6868,1.0
0.687,1.0
0.6872,1.0
0.6874,1.0
0.6876,1.0
0.6878,1.0
0.688,1.0
0.6882,1.0
0.6884,1.0
0.6886,1.0
0.6888,1.0
0.689,1.0
0.6892,1.0
0.6894,1.0
0.6896,1.0
0.6898,1.0
0.69,1.0
0.6902,1.0
0.6904,1.0
0.6906,1.0
0.6908,1.0
0.691,1.0
0.6912,1.0
0.6914,1.0
0.6916,1.0
0.6918,1.0
0.692,1.0
0.6922,1.0
0.6924,1.0
0.6926,1.0
0.6928,1.0
0.693,1.0
0.6932,1.0
0.6934,1.0
0.6936,1.0
0.6938,1.0
0.694,1.0
0.6942,1.0
0.6944,1.0
0.6946,1.0
0.6948,1.0
0.695,1.0
0.6952,1.0
0.6954,1.0
0.6956,1.0
0.6958,1.0
0.696,1.0
0.6962,1.0
0.6964,1.0
0.6966,1.0
0.6968,1.0
0.697,1.0
0.6972,1.0
0.6974,1.0
0.6976,1.0
0.6978,1.0
0.698,1.0
0.6982,1.0
0.6984,1.0
0.6986,1.0
0.6988,1.0
0.699,1.0
0.6992,1.0
0.6994,1.0
0.6996,1.0
0.6998,1.0
0.7,1.0
0.7002,1.0
0.7004,1.0
0.7006,1.0
0.7008,1.0
0.701,1.0
0.7012,1.0
0.7014,1.0
0.7016,1.0
0.7018,1.0
0.702,1.0
0.7022,1.0
0.7024,1.0
0.7026,1.0
0.7028,1.0
0.703,1.0
0.7032,1.0
0.7034,1.0
0.7036,1.0
0.7038,1.0
0.704,1.0
0.7042,1.0
0.7044,1.0
0.7046,1.0
0.7048,1.0
0.705,1.0
0.7052,1.0
0.7054,1.0
0.7056,1.0
0.7058,1.0
0.706,1.0
0.7062,1.0
0.7064,1.0
0.7066,1.0
0.7068,1.0
0.707,1.0
0.7072,1.0
0.7074,1.0
0.7076,1.0
0.7078,1.0
0.708,1.0
0.7082,1.0
0.7084,1.0
0.7086,1.0
0.7088,1.0
0.709,1.0
0.7092,1.0
0.7094,1.0
0.7096,1.0
0.7098,1.0
0.71,1.0
0.7102,1.0
0.7104,1.0
0.7106,1.0
0.7108,1.0
0.711,1.0
0.7112,1.0
0.7114,1.0
0.7116,1.0
0.7118,1.0
0.712,1.0
0.7122,1.0
0.7124,1.0
0.7126,1.0
0.7128,1.0
0.713,1.0
0.7132,1.0
0.7134,1.0
0.7136,1.0
0.7138,1.0
0.714,1.0
0.7142,1.0
0.7144,1.0
0.7146,1.0
0.7148,1.0
0.715,1.0
0.7152,1.0
0.7154,1.0
0.7156,1.0
0.7158,1.0
0.716,1.0
0.7162,1.0
0.7164,1.0
0.7166,1.0
0.7168,1.0
0.717,1.0
0.7172,1.0
0.7174,1.0
0.7176,1.0
0.7178,1.0
0.718,1.0
0.7182,1.0
0.7184,1.0
0.7186,1.0
0.7188,1.0
0.719,1.0
0.7192,1.0
0.7194,1.0
0.7196,1.0
0.7198,1.0
0.72,1.0
0.7202,1.0
0.7204,1.0
0.7206,1.0
0.7208,1.0
0.721,1.0
0.7212,1.0
0.7214,1.0
0.7216,1.0
0.7218,1.0
0.722,1.0
0.7222,1.0
0.7224,1.0
0.7226,1.0
0.7228,1.0
0.723,1.0
0.7232,1.0
0.7234,1.0
0.7236,1.0
0.7238,1.0
0.724,1.0
0.7242,1.0
0.7244,1.0
0.7246,1.0
0.7248,1.0
0.725,1.0
0.7252,1.0
0.7254,1.0
0.7256,1.0
0.7258,1.0
0.726,1.0
0.7262,1.0
0.7264,1.0
0.7266,1.0
0.7268,1.0
0.727,1.0
0.7272,1.0
0.7274,1.0
0.7276,1.0
0.7278,1.0
0.728,1.0
0.7282,1.0
0.7284,1.0
0.7286,1.0
0.7288,1.0
0.729,1.0
0.7292,1.0
0.7294,1.0
0.7296,1.0
0.7298,1.0
0.73,1.0
0.7302,1.0
0.7304,1.0
0.7306,1.0
0.7308,1.0
0.731,1.0
0.7312,1.0
0.7314,1.0
0.7316,1.0
0.7318,1.0
0.732,1.0
0.7322,1.0
0.7324,1.0
0.7326,1.0
0.7328,1.0
0.733,1.0
0.7332,1.0
0.7334,1.0
0.7336,1.0
0.7338,1.0
0.734,1.0
0.7342,1.0
0.7344,1.0
0.7346,1.0
0.7348,1.0
0.735,1.0
0.7352,1.0
0.7354,1.0
0.7356,1.0
0.7358,1.0
0.736,1.0
0.7362,1.0
0.7364,1.0
0.7366,1.0
0.7368,1.0
0.737,1.0
0.7372,1.0
0.7374,1.0
0.7376,1.0
0.7378,1.0
0.738,1.0
0.7382,1.0
0.7384,1.0
0.7386,1.0
0.7388,1.0
0.739,1.0
0.7392,1.0
0.7394,1.0
0.7396,1.0
0.7398,1.0
0.74,1.0
0.7402,1.0
0.7404,1.0
0.7406,1.0
0.7408,1.0
0.741,1.0
0.7412,1.0
0.7414,1.0
0.7416,1.0
0.7418,1.0
0.742,1.0
0.7422,1.0
0.7424,1.0
0.7426,1.0
0.7428,1.0
0.743,1.0
0.7432,1.0
0.7434,1.0
0.7436,1.0
0.7438,1.0
0.744,1.0
0.7442,1.0
0.7444,1.0
0.7446,1.0
0.7448,1.0
0.745,1.0
0.7452,1.0
0.7454,1.0
0.7456,1.0
0.7458,1.0
0.746,1.0
0.7462,1.0
0.7464,1.0
0.7466,1.0
0.7468,1.0
0.747,1.0
0.7472,1.0
0.7474,1.0
0.7476,1.0
0.7478,1.0
0.748,1.0
0.7482,1.0
0.7484,1.0
0.7486,1.0
0.7488,1.0
0.749,1.0
0.7492,1.0
0.7494,1.0
0.7496,1.0
0.7498,1.0
0.75,1.0
0.7502,1.0
0.7504,1.0
0.7506,1.0
0.7508,1.0
0.751,1.0
0.7512,1.0
0.7514,1.0
0.7516,1.0
0.7518,1.0
0.752,1.0
0.7522,1.0
0.7524,1.0
0.7526,1.0
0.7528,1.0
0.753,1.0
0.7532,1.0
0.7534,1.0
0.7536,1.0
0.7538,1.0
0.754,1.0
0.7542,1.0
0.7544,1.0
0.7546,1.0
0.7548,1.0
0.755,1.0
0.7552,1.0
0.7554,1.0
0.7556,1.0
0.7558,1.0
0.756,1.0
0.7562,1.0
0.7564,1.0
0.7566,1.0
0.7568,1.0
0.757,1.0
0.7572,1.0
0.7574,1.0
0.7576,1.0
0.7578,1.0
0.758,1.0
0.7582,1.0
0.7584,1.0
0.7586,1.0
0.7588,1.0
0.759,1.0
0.7592,1.0
0.7594,1.0
0.7596,1.0
0.7598,1.0
0.76,1.0
0.7602,1.0
0.7604,1.0
0.7606,1.0
0.7608,1.0
0.761,1.0
0.7612,1.0
0.7614,1.0
0.7616,1.0
0.7618,1.0
0.762,1.0
0.7622,1.0
0.7624,1.0
0.7626,1.0
0.7628,1.0
0.763,1.0
0.7632,1.0
0.7634,1.0
0.7636,1.0
0.7638,1.0
0.764,1.0
0.7642,1.0
0.7644,1.0
0.7646,1.0
0.7648,1.0
0.765,1.0
0.7652,1.0
0.7654,1.0
0.7656,1.0
0.7658,1.0
0.766,1.0
0.7662,1.0
0.7664,1.0
0.7666,1.0
0.7668,1.0
0.767,1.0
0.7672,1.0
0.7674,1.0
0.7676,1.0
0.7678,1.0
0.768,1.0
0.7682,1.0
0.7684,1.0
0.7686,1.0
0.7688,1.0
0.769,1.0
0.7692,1.0
0.7694,1.0
0.7696,1.0
0.7698,1.0
0.77,1.0
0.7702,1.0
0.7704,1.0
0.7706,1.0
0.7708,1.0
0.771,1.0
0.7712,1.0
0.7714,1.0
0.7716,1.0
0.7718,1.0
0.772,1.0
0.7722,1.0
0.7724,1.0
0.7726,1.0
0.7728,1.0
0.773,1.0
0.7732,1.0
0.7734,1.0
0.7736,1.0
0.7738,1.0
0.774,1.0
0.7742,1.0
0.7744,1.0
0.7746,1.0
0.7748,1.0
0.775,1.0
0.7752,1.0
0.7754,1.0
0.7756,1.0
0.7758,1.0
0.776,1.0
0.7762,1.0
0.7764,1.0
0.7766,1.0
0.7768,1.0
0.777,1.0
0.7772,1.0
0.7774,1.0
0.7776,1.0
0.7778,1.0
0.778,1.0
0.7782,1.0
0.7784,1.0
0.7786,1.0
0.7788,1.0
0.779,1.0
0.7792,1.0
0.7794,1.0
0.7796,1.0
0.7798,1.0
0.78,1.0
0.7802,1.0
0.7804,1.0
0.7806,1.0
0.7808,1.0
0.781,1.0
0.7812,1.0
0.7814,1.0
0.7816,1.0
0.7818,1.0
0.782,1.0
0.7822,1.0
0.7824,1.0
0.7826,1.0
0.7828,1.0
0.783,1.0
0.7832,1.0
0.7834,1.0
0.7836,1.0
0.7838,1.0
0.784,1.0
0.7842,1.0
0.7844,1.0
0.7846,1.0
0.7848,1.0
0.785,1.0
0.7852,1.0
0.7854,1.0
0.7856,1.0
0.7858,1.0
0.786,1.0
0.7862,1.0
0.7864,1.0
0.7866,1.0
0.7868,1.0
0.787,1.0
0.7872,1.0
0.7874,1.0
0.7876,1.0
0.7878,1.0
0.788,1.0
0.7882,1.0
0.7884,1.0
0.7886,1.0
0.7888,1.0
0.789,1.0
0.7892,1.0
0.7894,1.0
0.7896,1.0
0.7898,1.0
0.79,1.0
0.7902,1.0
0.7904,1.0
0.7906,1.0
0.7908,1.0
0.791,1.0
0.7912,1.0
0.7914,1.0
0.7916,1.0
0.7918,1.0
0.792,1.0
0.7922,1.0
0.7924,1.0
0.7926,1.0
0.7928,1.0
0.793,1.0
0.7932,1.0
0.7934,1.0
0.7936,1.0
0.7938,1.0
0.794,1.0
0.7942,1.0
0.7944,1.0
0.7946,1.0
0.7948,1.0
0.795,1.0
0.7952,1.0
0.7954,1.0
0.7956,1.0
0.7958,1.0
0.796,1.0
0.7962,1.0
0.7964,1.0
0.7966,1.0
0.7968,1.0
0.797,1.0
0.7972,1.0
0.7974,1.0
0.7976,1.0
0.7978,1.0
0.798,1.0
0.7982,1.0
0.7984,1.0
0.7986,1.0
0.7988,1.0
0.799,1.0
0.7992,1.0
0.7994,1.0
0.7996,1.0
0.7998,1.0
0.8,1.0
0.8002,1.0
0.8004,1.0
0.8006,1.0
0.8008,1.0
0.801,1.0
0.8012,1.0
0.8014,1.0
0.8016,1.0
0.8018,1.0
0.802,1.0
0.8022,1.0
0.8024,1.0
0.8026,1.0
0.8028,1.0
0.803,1.0
0.8032,1.0
0.8034,1.0
0.8036,1.0
0.8038,1.0
0.804,1.0
0.8042,1.0
0.8044,1.0
0.8046,1.0
0.8048,1.0
0.805,1.0
0.8052,1.0
0.8054,1.0
0.8056,1.0
0.8058,1.0
0.806,1.0
0.8062,1.0
0.8064,1.0
0.8066,1.0
0.8068,1.0
0.807,1.0
0.8072,1.0
0.8074,1.0
0.8076,1.0
0.8078,1.0
0.808,1.0
0.8082,1.0
0.8084,1.0
0.8086,1.0
0.8088,1.0
0.809,1.0
0.8092,1.0
0.8094,1.0
0.8096,1.0
0.8098,1.0
0.81,1.0
0.8102,1.0
0.8104,1.0
0.8106,1.0
0.8108,1.0
0.811,1.0
0.8112,1.0
0.8114,1.0
0.8116,1.0
0.8118,1.0
0.812,1.0
0.8122,1.0
0.8124,1.0
0.8126,1.0
0.8128,1.0
0.813,1.0
0.8132,1.0
0.8134,1.0
0.8136,1.0
0.8138,1.0
0.814,1.0
0.8142,1.0
0.8144,1.0
0.8146,1.0
0.8148,1.0
0.815,1.0
0.8152,1.0
0.8154,1.0
0.8156,1.0
0.8158,1.0
0.816,1.0
0.8162,1.0
0.8164,1.0
0.8166,1.0
0.8168,1.0
0.817,1.0
0.8172,1.0
0.8174,1.0
0.8176,1.0
0.8178,1.0
0.818,1.0
0.8182,1.0
0.8184,1.0
0.8186,1.0
0.8188,1.0
0.819,1.0
0.8192,1.0
0.8194,1.0
0.8196,1.0
0.8198,1.0
0.82,1.0
0.8202,1.0
0.8204,1.0
0.8206,1.0
0.8208,1.0
0.821,1.0
0.8212,1.0
0.8214,1.0
0.8216,1.0
0.8218,1.0
0.822,1.0
0.8222,1.0
0.8224,1.0
0.8226,1.0
0.8228,1.0
0.823,1.0
0.8232,1.0
0.8234,1.0
0.8236,1.0
0.8238,1.0
0.824,1.0
0.8242,1.0
0.8244,1.0
0.8246,1.0
0.8248,1.0
0.825,1.0
0.8252,1.0
0.8254,1.0
0.8256,1.0
0.8258,1.0
0.826,1.0
0.8262,1.0
0.8264,1.0
0.8266,1.0
0.8268,1.0
0.827,1.0
0.8272,1.0
0.8274,1.0
0.8276,1.0
0.8278,1.0
0.828,1.0
0.8282,1.0
0.8284,1.0
0.8286,1.0
0.8288,1.0
0.829,1.0
0.8292,1.0
0.8294,1.0
0.8296,1.0
0.8298,1.0
0.83,1.0
0.8302,1.0
0.8304,1.0
0.8306,1.0
0.8308,1.0
0.831,1.0
0.8312,1.0
0.8314,1.0
0.8316,1.0
0.8318,1.0
0.832,1.0
0.8322,1.0
0.8324,1.0
0.8326,1.0
0.8328,1.0
0.833,1.0
0.8332,1.0
0.8334,1.0
0.8336,1.0
0.8338,1.0
0.834,1.0
0.8342,1.0
0.8344,1.0
0.8346,1.0
0.8348,1.0
0.835,1.0
0.8352,1.0
0.8354,1.0
0.8356,1.0
0.8358,1.0
0.836,1.0
0.8362,1.0
0.8364,1.0
0.8366,1.0
0.8368,1.0
0.837,1.0
0.8372,1.0
0.8374,1.0
0.8376,1.0
0.8378,1.0
0.838,1.0
0.8382,1.0
0.8384,1.0
0.8386,1.0
0.8388,1.0
0.839,1.0
0.8392,1.0
0.8394,1.0
0.8396,1.0
0.8398,1.0
0.84,1.0
0.8402,1.0
0.8404,1.0
0.8406,1.0
0.8408,1.0
0.841,1.0
0.8412,1.0
0.8414,1.0
0.8416,1.0
0.8418,1.0
0.842,1.0
0.8422,1.0
0.8424,1.0
0.8426,1.0
0.8428,1.0
0.843,1.0
0.8432,1.0
0.8434,1.0
0.8436,1.0
0.8438,1.0
0.844,1.0
0.8442,1.0
0.8444,1.0
0.8446,1.0
0.8448,1.0
0.845,1.0
0.8452,1.0
0.8454,1.0
0.8456,1.0
0.8458,1.0
0.846,1.0
0.8462,1.0
0.8464,1.0
0.8466,1.0
0.8468,1.0
0.847,1.0
0.8472,1.0
0.8474,1.0
0.8476,1.0
0.8478,1.0
0.848,1.0
0.8482,1.0
0.8484,1.0
0.8486,1.0
0.8488,1.0
0.849,1.0
0.8492,1.0
0.8494,1.0
0.8496,1.0
0.8498,1.0
0.85,1.0
0.8502,1.0
0.8504,1.0
0.8506,1.0
0.8508,1.0
0.851,1.0
0.8512,1.0
0.8514,1.0
0.8516,1.0
0.8518,1.0
0.852,1.0
0.8522,1.0
0.8524,1.0
0.8526,1.0
0.8528,1.0
0.853,1.0
0.8532,1.0
0.8534,1.0
0.8536,1.0
0.8538,1.0
0.854,1.0
0.8542,1.0
0.8544,1.0
0.8546,1.0
0.8548,1.0
0.855,1.0
0.8552,1.0
0.8554,1.0
0.8556,1.0
0.8558,1.0
0.856,1.0
0.8562,1.0
0.8564,1.0
0.8566,1.0
0.8568,1.0
0.857,1.0
0.8572,1.0
0.8574,1.0
0.8576,1.0
0.8578,1.0
0.858,1.0
0.8582,1.0
0.8584,1.0
0.8586,1.0
0.8588,1.0
0.859,1.0
0.8592,1.0
0.8594,1.0
0.8596,1.0
0.8598,1.0
0.86,1.0
0.8602,1.0
0.8604,1.0
0.8606,1.0
0.8608,1.0
0.861,1.0
0.8612,1.0
0.8614,1.0
0.8616,1.0
0.8618,1.0
0.862,1.0
0.8622,1.0
0.8624,1.0
0.8626,1.0
0.8628,1.0
0.863,1.0
0.8632,1.0
0.8634,1.0
0.8636,1.0
0.8638,1.0
0.864,1.0
0.8642,1.0
0.8644,1.0
0.8646,1.0
0.8648,1.0
0.865,1.0
0.8652,1.0
0.8654,1.0
0.8656,1.0
0.8658,1.0
0.866,1.0
0.8662,1.0
0.8664,1.0
0.8666,1.0
0.8668,1.0
0.867,1.0
0.8672,1.0
0.8674,1.0
0.8676,1.0
0.8678,1.0
0.868,1.0
0.8682,1.0
0.8684,1.0
0.8686,1.0
0.8688,1.0
0.869,1.0
0.8692,1.0
0.8694,1.0
0.8696,1.0
0.8698,1.0
0.87,1.0
0.8702,1.0
0.8704,1.0
0.8706,1.0
0.8708,1.0
0.871,1.0
0.8712,1.0
0.8714,1.0
0.8716,1.0
0.8718,1.0
0.872,1.0
0.8722,1.0
0.8724,1.0
0.8726,1.0
0.8728,1.0
0.873,1.0
0.8732,1.0
0.8734,1.0
0.8736,1.0
0.8738,1.0
0.874,1.0
0.8742,1.0
0.8744,1.0
0.8746,1.0
0.8748,1.0
0.875,1.0
0.8752,1.0
0.8754,1.0
0.8756,1.0
0.8758,1.0
0.876,1.0
0.8762,1.0
0.8764,1.0
0.8766,1.0
0.8768,1.0
0.877,1.0
0.8772,1.0
0.8774,1.0
0.8776,1.0
0.8778,1.0
0.878,1.0
0.8782,1.0
0.8784,1.0
0.8786,1.0
0.8788,1.0
0.879,1.0
0.8792,1.0
0.8794,1.0
0.8796,1.0
0.8798,1.0
0.88,1.0
0.8802,1.0
0.8804,1.0
0.8806,1.0
0.8808,1.0
0.881,1.0
0.8812,1.0
0.8814,1.0
0.8816,1.0
0.8818,1.0
0.882,1.0
0.8822,1.0
0.8824,1.0
0.8826,1.0
0.8828,1.0
0.883,1.0
0.8832,1.0
0.8834,1.0
0.8836,1.0
0.8838,1.0
0.884,1.0
0.8842,1.0
0.8844,1.0
0.8846,1.0
0.8848,1.0
0.885,1.0
0.8852,1.0
0.8854,1.0
0.8856,1.0
0.8858,1.0
0.886,1.0
0.8862,1.0
0.8864,1.0
0.8866,1.0
0.8868,1.0
0.887,1.0
0.8872,1.0
0.8874,1.0
0.8876,1.0
0.8878,1.0
0.888,1.0
0.8882,1.0
0.8884,1.0
0.8886,1.0
0.8888,1.0
0.889,1.0
0.8892,1.0
0.8894,1.0
0.8896,1.0
0.8898,1.0
0.89,1.0
0.8902,1.0
0.8904,1.0
0.8906,1.0
0.8908,1.0
0.891,1.0
0.8912,1.0
0.8914,1.0
0.8916,1.0
0.8918,1.0
0.892,1.0
0.8922,1.0
0.8924,1.0
0.8926,1.0
0.8928,1.0
0.893,1.0
0.8932,1.0
0.8934,1.0
0.8936,1.0
0.8938,1.0
0.894,1.0
0.8942,1.0
0.8944,1.0
0.8946,1.0
0.8948,1.0
0.895,1.0
0.8952,1.0
0.8954,1.0
0.8956,1.0
0.8958,1.0
0.896,1.0
0.8962,1.0
0.8964,1.0
0.8966,1.0
0.8968,1.0
0.897,1.0
0.8972,1.0
0.8974,1.0
0.8976,1.0
0.8978,1.0
0.898,1.0
0.8982,1.0
0.8984,1.0
0.8986,1.0
0.8988,1.0
0.899,1.0
0.8992,1.0
0.8994,1.0
0.8996,1.0
0.8998,1.0
0.9,1.0
0.9002,1.0
0.9004,1.0
0.9006,1.0
0.9008,1.0
0.901,1.0
0.9012,1.0
0.9014,1.0
0.9016,1.0
0.9018,1.0
0.902,1.0
0.9022,1.0
0.9024,1.0
0.9026,1.0
0.9028,1.0
0.903,1.0
0.9032,1.0
0.9034,1.0
0.9036,1.0
0.9038,1.0
0.904,1.0
0.9042,1.0
0.9044,1.0
0.9046,1.0
0.9048,1.0
0.905,1.0
0.9052,1.0
0.9054,1.0
0.9056,1.0
0.9058,1.0
0.906,1.0
0.9062,1.0
0.9064,1.0
0.9066,1.0
0.9068,1.0
0.907,1.0
0.9072,1.0
0.9074,1.0
0.9076,1.0
0.9078,1.0
0.908,1.0
0.9082,1.0
0.9084,1.0
0.9086,1.0
0.9088,1.0
0.909,1.0
0.9092,1.0
0.9094,1.0
0.9096,1.0
0.9098,1.0
0.91,1.0
0.9102,1.0
0.9104,1.0
0.9106,1.0
0.9108,1.0
0.911,1.0
0.9112,1.0
0.9114,1.0
0.9116,1.0
0.9118,1.0
0.912,1.0
0.9122,1.0
0.9124,1.0
0.9126,1.0
0.9128,1.0
0.913,1.0
0.9132,1.0
0.9134,1.0
0.9136,1.0
0.9138,1.0
0.914,1.0
0.9142,1.0
0.9144,1.0
0.9146,1.0
0.9148,1.0
0.915,1.0
0.9152,1.0
0.9154,1.0
0.9156,1.0
0.9158,1.0
0.916,1.0
0.9162,1.0
0.9164,1.0
0.9166,1.0
0.9168,1.0
0.917,1.0
0.9172,1.0
0.9174,1.0
0.9176,1.0
0.9178,1.0
0.918,1.0
0.9182,1.0
0.9184,1.0
0.9186,1.0
0.9188,1.0
0.919,1.0
0.9192,1.0
0.9194,1.0
0.9196,1.0
0.9198,1.0
0.92,1.0
0.9202,1.0
0.9204,1.0
0.9206,1.0
0.9208,1.0
0.921,1.0
0.9212,1.0
0.9214,1.0
0.9216,1.0
0.9218,1.0
0.922,1.0
0.9222,1.0
0.9224,1.0
0.9226,1.0
0.9228,1.0
0.923,1.0
0.9232,1.0
0.9234,1.0
0.9236,1.0
0.9238,1.0
0.924,1.0
0.9242,1.0
0.9244,1.0
0.9246,1.0
0.9248,1.0
0.925,1.0
0.9252,1.0
0.9254,1.0
0.9256,1.0
0.9258,1.0
0.926,1.0
0.9262,1.0
0.9264,1.0
0.9266,1.0
0.9268,1.0
0.927,1.0
0.9272,1.0
0.9274,1.0
0.9276,1.0
0.9278,1.0
0.928,1.0
0.9282,1.0
0.9284,1.0
0.9286,1.0
0.9288,1.0
0.929,1.0
0.9292,1.0
0.9294,1.0
0.9296,1.0
0.9298,1.0
0.93,1.0
0.9302,1.0
0.9304,1.0
0.9306,1.0
0.9308,1.0
0.931,1.0
0.9312,1.0
0.9314,1.0
0.9316,1.0
0.9318,1.0
0.932,1.0
0.9322,1.0
0.9324,1.0
0.9326,1.0
0.9328,1.0
0.933,1.0
0.9332,1.0
0.9334,1.0
0.9336,1.0
0.9338,1.0
0.934,1.0
0.9342,1.0
0.9344,1.0
0.9346,1.0
0.9348,1.0
0.935,1.0
0.9352,1.0
0.9354,1.0
0.9356,1.0
0.9358,1.0
0.936,1.0
0.9362,1.0
0.9364,1.0
0.9366,1.0
0.9368,1.0
0.937,1.0
0.9372,1.0
0.9374,1.0
0.9376,1.0
0.9378,1.0
0.938,1.0
0.9382,1.0
0.9384,1.0
0.9386,1.0
0.9388,1.0
0.939,1.0
0.9392,1.0
0.9394,1.0
0.9396,1.0
0.9398,1.0
0.94,1.0
0.9402,1.0
0.9404,1.0
0.9406,1.0
0.9408,1.0
0.941,1.0
0.9412,1.0
0.9414,1.0
0.9416,1.0
0.9418,1.0
0.942,1.0
0.9422,1.0
0.9424,1.0
0.9426,1.0
0.9428,1.0
0.943,1.0
0.9432,1.0
0.9434,1.0
0.9436,1.0
0.9438,1.0
0.944,1.0
0.9442,1.0
0.9444,1.0
0.9446,1.0
0.9448,1.0
0.945,1.0
0.9452,1.0
0.9454,1.0
0.9456,1.0
0.9458,1.0
0.946,1.0
0.9462,1.0
0.9464,1.0
0.9466,1.0
0.9468,1.0
0.947,1.0
0.9472,1.0
0.9474,1.0
0.9476,1.0
0.9478,1.0
0.948,1.0
0.9482,1.0
0.9484,1.0
0.9486,1.0
0.9488,1.0
0.949,1.0
0.9492,1.0
0.9494,1.0
0.9496,1.0
0.9498,1.0
0.95,1.0
0.9502,1.0
0.9504,1.0
0.9506,1.0
0.9508,1.0
0.951,1.0
0.9512,1.0
0.9514,1.0
0.9516,1.0
0.9518,1.0
0.952,1.0
0.9522,1.0
0.9524,1.0
0.9526,1.0
0.9528,1.0
0.953,1.0
0.9532,1.0
0.9534,1.0
0.9536,1.0
0.9538,1.0
0.954,1.0
0.9542,1.0
0.9544,1.0
0.9546,1.0
0.9548,1.0
0.955,1.0
0.9552,1.0
0.9554,1.0
0.9556,1.0
0.9558,1.0
0.956,1.0
0.9562,1.0
0.9564,1.0
0.9566,1.0
0.9568,1.0
0.957,1.0
0.9572,1.0
0.9574,1.0
0.9576,1.0
0.9578,1.0
0.958,1.0
0.9582,1.0
0.9584,1.0
0.9586,1.0
0.9588,1.0
0.959,1.0
0.9592,1.0
0.9594,1.0
0.9596,1.0
0.9598,1.0
0.96,1.0
0.9602,1.0
0.9604,1.0
0.9606,1.0
0.9608,1.0
0.961,1.0
0.9612,1.0
0.9614,1.0
0.9616,1.0
0.9618,1.0
0.962,1.0
0.9622,1.0
0.9624,1.0
0.9626,1.0
0.9628,1.0
0.963,1.0
0.9632,1.0
0.9634,1.0
0.9636,1.0
0.9638,1.0
0.964,1.0
0.9642,1.0
0.9644,1.0
0.9646,1.0
0.9648,1.0
0.965,1.0
0.9652,1.0
0.9654,1.0
0.9656,1.0
0.9658,1.0
0.966,1.0
0.9662,1.0
0.9664,1.0
0.9666,1.0
0.9668,1.0
0.967,1.0
0.9672,1.0
0.9674,1.0
0.9676,1.0
0.9678,1.0
0.968,1.0
0.9682,1.0
0.9684,1.0
0.9686,1.0
0.9688,1.0
0.969,1.0
0.9692,1.0
0.9694,1.0
0.9696,1.0
0.9698,1.0
0.97,1.0
0.9702,1.0
0.9704,1.0
0.9706,1.0
0.9708,1.0
0.971,1.0
0.9712,1.0
0.9714,1.0
0.9716,1.0
0.9718,1.0
0.972,1.0
0.9722,1.0
0.9724,1.0
0.9726,1.0
0.9728,1.0
0.973,1.0
0.9732,1.0
0.9734,1.0
0.9736,1.0
0.9738,1.0
0.974,1.0
0.9742,1.0
0.9744,1.0
0.9746,1.0
0.9748,1.0
0.975,1.0
0.9752,1.0
0.9754,1.0
0.9756,1.0
0.9758,1.0
0.976,1.0
0.9762,1.0
0.9764,1.0
0.9766,1.0
0.9768,1.0
0.977,1.0
0.9772,1.0
0.9774,1.0
0.9776,1.0
0.9778,1.0
0.978,1.0
0.9782,1.0
0.9784,1.0
0.9786,1.0
0.9788,1.0
0.979,1.0
0.9792,1.0
0.9794,1.0
0.9796,1.0
0.9798,1.0
0.98,1.0
0.9802,1.0
0.9804,1.0
0.9806,1.0
0.9808,1.0
0.981,1.0
0.9812,1.0
0.9814,1.0
0.9816,1.0
0.9818,1.0
0.982,1.0
0.9822,1.0
0.9824,1.0
0.9826,1.0
0.9828,1.0
0.983,1.0
0.9832,1.0
0.9834,1.0
0.9836,1.0
0.9838,1.0
0.984,1.0
0.9842,1.0
0.9844,1.0
0.9846,1.0
0.9848,1.0
0.985,1.0
0.9852,1.0
0.9854,1.0
0.9856,1.0
0.9858,1.0
0.986,1.0
0.9862,1.0
0.9864,1.0
0.9866,1.0
0.9868,1.0
0.987,1.0
0.9872,1.0
0.9874,1.0
0.9876,1.0
0.9878,1.0
0.988,1.0
0.9882,1.0
0.9884,1.0
0.9886,1.0
0.9888,1.0
0.989,1.0
0.9892,1.0
0.9894,1.0
0.9896,1.0
0.9898,1.0
0.99,1.0
0.9902,1.0
0.9904,1.0
0.9906,1.0
0.9908,1.0
0.991,1.0
0.9912,1.0
0.9914,1.0
0.9916,1.0
0.9918,1.0
0.992,1.0
0.9922,1.0
0.9924,1.0
0.9926,1.0
0.9928,1.0
0.993,1.0
0.9932,1.0
0.9934,1.0
0.9936,1.0
0.9938,1.0
0.994,1.0
0.9942,1.0
0.9944,1.0
0.9946,1.0
0.9948,1.0
0.995,1.0
0.9952,1.0
0.9954,1.0
0.9956,1.0
0.9958,1.0
0.996,1.0
0.9962,1.0
0.9964,1.0
0.9966,1.0
0.9968,1.0
0.997,1.0
0.9972,1.0
0.9974,1.0
0.9976,1.0
0.9978,1.0
0.998,1.0
0.9982,1.0
0.9984,1.0
0.9986,1.0
0.9988,1.0
0.999,1.0
0.9992,1.0
0.9994,1.0
0.9996,1.0
0.9998,1.0


==> figures/data_other/activation_means.csv <==
index,Positive,Negative
0,1.0476501305483028,0.0012
1,2.207627118644068,0.1494
2,1.0,0.0
3,1.5558487247141601,0.0969
4,1.2903225806451613,0.0
5,3.5666065705128207,0.0
6,1.1232232232232233,0.0
7,1.1926770708283314,0.0
8,1.1085193713084394,0.0
9,2.192912203423766,0.0
10,2.8403840384038403,1.6241
11,3.253825382538254,3.4597
12,1.145443633089927,0.5543
13,5.2593,5.0985


==> figures/data_other/activation_total_means.csv <==
index,Positive,Negative
0,26.992819843342037,48.2024
1,25.79237288135593,62.2852
2,24.09090909090909,49.8302
3,45.49692172383465,46.1017
4,25.548387096774192,71.0614
5,37.0146233974359,29.0961
6,29.05935935935936,35.8724
7,41.55972388955582,36.1608
8,35.332265492041245,33.813
9,30.44338772649915,31.7865
10,31.76857685768577,35.4904
11,33.13971397139714,36.56
12,57.197259177753324,34.6754
13,26.9536,31.9391


==> figures/data_other/mean_aurocs.csv <==
index,mean_auroc
0,0.6510221479189203
1,0.7084007094600315
2,0.59375
3,0.6137955173854218
4,0.6312951161741485
5,1.0
6,0.7527328499169346
7,0.7873902658602258
8,0.8563714870488658
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0


==> figures/data_other/shap_improvement.csv <==
Index,Whitebox,SHAP 100,SHAP 500,Pattern Size
0,MoleculeCDetector,0.85,1.0,10
1,MoleculeEDetector,0.6063829787234043,1.0,14
2,MoleculeFDetector,0.13636363636363635,1.0,16
3,MoleculeGDetector,0.6,1.0,13
4,MoleculeHDetector,0.6451612903225806,1.0,13
5,MoleculeIDetector,0.78,0.98,6
6,MoleculeJDetector,0.97,1.0,6
7,MoleculeKDetector,0.88,0.99,7
8,MoleculeLDetector,0.97,1.0,7
9,MoleculeMDetector,0.95,1.0,4
10,MoleculeNDetector,0.98,0.99,4
11,MoleculeODetector,1.0,1.0,3
12,MoleculePDetector,0.99,1.0,5
13,MoleculeQDetector,1.0,1.0,3


==> figures/data_pattern_4/a36_activations_vs_scaling_atom_3.csv <==
Step,Activation
0.97,0.11921240389347076
0.9702,0.11947344988584518
0.9704,0.1197344958782196
0.9706,0.11999553442001343
0.9708,0.12025685608386993
0.971,0.12051799148321152
0.9712,0.12077903747558594
0.9714,0.12104035168886185
0.9716,0.12130140513181686
0.9718,0.12156244367361069
0.972,0.12182386219501495
0.9722,0.12208480387926102
0.9724,0.1223459467291832
0.9726,0.12260688841342926
0.9728,0.12286829948425293
0.973,0.12312925606966019
0.9732,0.12339038401842117
0.9734,0.1236514300107956
0.9736,0.1239127591252327
0.9738,0.12417388707399368
0.974,0.12443484365940094
0.9742,0.12469625473022461
0.9744,0.12495719641447067
0.9746,0.12521834671497345
0.9748,0.12547965347766876
0.975,0.12574069201946259
0.9752,0.12600183486938477
0.9754,0.12626278400421143
0.9756,0.1265241950750351
0.9758,0.12678523361682892
0.976,0.12704628705978394
0.9762,0.1273072361946106
0.9764,0.12756864726543427
0.9766,0.12782977521419525
0.9768,0.1280907392501831
0.977,0.1283518671989441
0.9772,0.1286131888628006
0.9774,0.12887424230575562
0.9776,0.12913517653942108
0.9778,0.12939660251140594
0.978,0.12965764105319977
0.9782,0.1299186795949936
0.9784,0.1301800161600113
0.9786,0.13044114410877228
0.9788,0.1307021826505661
0.979,0.13096322119235992
0.9792,0.1312246322631836
0.9794,0.13148559629917145
0.9796,0.13174663484096527
0.9798,0.1320076733827591
0.98,0.13226909935474396
0.9802,0.13253013789653778
0.9804,0.1327911764383316
0.9806,0.13305258750915527
0.9808,0.13331353664398193
0.981,0.13357457518577576
0.9812,0.13383561372756958
0.9814,0.13409703969955444
0.9816,0.1343579888343811
0.9818,0.1346191167831421
0.982,0.13488052785396576
0.9822,0.1351414918899536
0.9824,0.13540253043174744
0.9826,0.13566356897354126
0.9828,0.13592499494552612
0.983,0.1361859291791916
0.9832,0.13644707202911377
0.9834,0.13670839369297028
0.9836,0.1369694322347641
0.9838,0.13723057508468628
0.984,0.1374918818473816
0.9842,0.1377529352903366
0.9844,0.13801388442516327
0.9846,0.13827501237392426
0.9848,0.13853596150875092
0.985,0.13879738748073578
0.9852,0.1390584260225296
0.9854,0.13931946456432343
0.9856,0.1395808905363083
0.9858,0.13984182476997375
0.986,0.14010296761989594
0.9862,0.14036428928375244
0.9864,0.14062532782554626
0.9866,0.1408863663673401
0.9868,0.14114779233932495
0.987,0.1414087414741516
0.9872,0.1416698694229126
0.9874,0.14193090796470642
0.9876,0.14219224452972412
0.9878,0.14245328307151794
0.988,0.14271432161331177
0.9882,0.1429753601551056
0.9884,0.1432366818189621
0.9886,0.14349782466888428
0.9888,0.1437588632106781
0.989,0.1440201848745346
0.9892,0.14428122341632843
0.9894,0.14454226195812225
0.9896,0.14480330049991608
0.9898,0.14506463706493378
0.99,0.14532576501369476
0.9902,0.14558671414852142
0.9904,0.1458481401205063
0.9906,0.1461091786623001
0.9908,0.14637021720409393
0.991,0.14663125574588776
0.9912,0.14689257740974426
0.9914,0.14715372025966644
0.9916,0.1474146544933319
0.9918,0.14767608046531677
0.992,0.1479371190071106
0.9922,0.14819815754890442
0.9924,0.14845919609069824
0.9926,0.14872053265571594
0.9928,0.14898166060447693
0.993,0.1492426097393036
0.9932,0.14950403571128845
0.9934,0.14976507425308228
0.9936,0.1500261127948761
0.9938,0.15028706192970276
0.994,0.15054857730865479
0.9942,0.1508096158504486
0.9944,0.15107056498527527
0.9946,0.15133197605609894
0.9948,0.15159301459789276
0.995,0.15185405313968658
0.9952,0.1521151065826416
0.9954,0.15237651765346527
0.9956,0.15263746678829193
0.9958,0.15289852023124695
0.996,0.15315964818000793
0.9962,0.15342096984386444
0.9964,0.15368200838565826
0.9966,0.15394306182861328
0.9968,0.15420447289943695
0.997,0.15446540713310242
0.9972,0.15472646057605743
0.9974,0.1549878716468811
0.9976,0.15524891018867493
0.9978,0.15550994873046875
0.998,0.15577128529548645
0.9982,0.15603241324424744
0.9984,0.1562933623790741
0.9986,0.15655449032783508
0.9988,0.15681545436382294
0.999,0.1570768654346466
0.9992,0.15733781456947327
0.9994,0.15759895741939545
0.9996,0.15786036849021912
0.9998,0.15812131762504578


==> figures/data_pattern_4/a47_activations_vs_scaling_atom_3.csv <==
Step,Activation
0.97,0.1464533805847168
0.9702,0.1467740684747696
0.9704,0.1470947563648224
0.9706,0.14741545915603638
0.9708,0.14773648977279663
0.971,0.14805729687213898
0.9712,0.14837798476219177
0.9714,0.14869901537895203
0.9716,0.14901971817016602
0.9718,0.14934042096138
0.972,0.1496615707874298
0.9722,0.14998213946819305
0.9724,0.1503029614686966
0.9726,0.15062351524829865
0.9728,0.15094466507434845
0.973,0.1512652486562729
0.9732,0.15158605575561523
0.9734,0.15190674364566803
0.9736,0.15222780406475067
0.9738,0.15254859626293182
0.974,0.15286916494369507
0.9742,0.15319032967090607
0.9744,0.1535108983516693
0.9746,0.15383172035217285
0.9748,0.15415272116661072
0.975,0.1544734239578247
0.9752,0.15479424595832825
0.9754,0.15511482954025269
0.9756,0.1554359644651413
0.9758,0.1557566374540329
0.976,0.15607735514640808
0.9762,0.15639792382717133
0.9764,0.15671907365322113
0.9766,0.15703988075256348
0.9768,0.1573604792356491
0.977,0.15768127143383026
0.9772,0.15800230205059052
0.9774,0.1583230197429657
0.9776,0.15864357352256775
0.9778,0.15896473824977875
0.978,0.15928542613983154
0.9782,0.15960611402988434
0.9784,0.1599271595478058
0.9786,0.16024796664714813
0.9788,0.16056865453720093
0.979,0.16088932752609253
0.9792,0.16121049225330353
0.9794,0.16153107583522797
0.9796,0.16185177862644196
0.9798,0.16217245161533356
0.98,0.16249363124370575
0.9802,0.16281430423259735
0.9804,0.16313499212265015
0.9806,0.16345614194869995
0.9808,0.1637767255306244
0.981,0.16409741342067719
0.9812,0.1644180864095688
0.9814,0.16473926603794098
0.9816,0.16505983471870422
0.9818,0.16538064181804657
0.982,0.16570177674293518
0.9822,0.166022390127182
0.9824,0.1663430631160736
0.9826,0.1666637510061264
0.9828,0.1669849157333374
0.983,0.16730546951293945
0.9832,0.167626291513443
0.9834,0.16794732213020325
0.9836,0.16826802492141724
0.9838,0.16858883202075958
0.984,0.16890986263751984
0.9842,0.16923055052757263
0.9844,0.16955113410949707
0.9846,0.16987194120883942
0.9848,0.17019250988960266
0.985,0.17051367461681366
0.9852,0.17083436250686646
0.9854,0.17115505039691925
0.9856,0.17147621512413025
0.9858,0.1717967838048935
0.986,0.17211759090423584
0.9862,0.1724386215209961
0.9864,0.1727593094110489
0.9866,0.17307999730110168
0.9868,0.17340116202831268
0.987,0.17372173070907593
0.9872,0.17404255270957947
0.9874,0.17436322569847107
0.9876,0.1746842861175537
0.9878,0.1750049740076065
0.988,0.1753256469964981
0.9882,0.1756463497877121
0.9884,0.17596738040447235
0.9886,0.1762882024049759
0.9888,0.1766088902950287
0.989,0.17692992091178894
0.9892,0.17725060880184174
0.9894,0.17757129669189453
0.9896,0.17789198458194733
0.9898,0.17821304500102997
0.99,0.17853383719921112
0.9902,0.17885440587997437
0.9904,0.17917558550834656
0.9906,0.17949625849723816
0.9908,0.17981696128845215
0.991,0.18013764917850494
0.9912,0.1804586797952652
0.9914,0.18077950179576874
0.9916,0.1811000406742096
0.9918,0.1814212203025818
0.992,0.18174190819263458
0.9922,0.18206259608268738
0.9924,0.18238328397274017
0.9926,0.18270434439182281
0.9928,0.18302513659000397
0.993,0.1833457201719284
0.9932,0.1836668699979782
0.9934,0.183987557888031
0.9936,0.184308260679245
0.9938,0.18462882936000824
0.994,0.1849501132965088
0.9942,0.1852707862854004
0.9944,0.18559136986732483
0.9946,0.18591251969337463
0.9948,0.18623319268226624
0.995,0.18655389547348022
0.9952,0.1868745982646942
0.9954,0.18719574809074402
0.9956,0.18751631677150726
0.9958,0.18783703446388245
0.996,0.1881578266620636
0.9962,0.18847885727882385
0.9964,0.18879954516887665
0.9966,0.18912024796009064
0.9968,0.18944139778614044
0.997,0.1897619515657425
0.9972,0.19008266925811768
0.9974,0.1904038041830063
0.9976,0.19072450697422028
0.9978,0.19104517996311188
0.998,0.19136624038219452
0.9982,0.19168704748153687
0.9984,0.1920076161623001
0.9986,0.19232842326164246
0.9988,0.1926490068435669
0.999,0.1929701566696167
0.9992,0.19329072535037994
0.9994,0.19361154735088348
0.9996,0.1939326971769333
0.9998,0.19425328075885773


==> figures/data_pattern_4/atom_2_activations_vs_scaling_atom_3.csv <==
Step,Activation
0.97,0.6506922245025635
0.9702,0.6508803367614746
0.9704,0.6510684490203857
0.9706,0.6512565612792969
0.9708,0.6514449119567871
0.971,0.6516330242156982
0.9712,0.6518211364746094
0.9714,0.6520094871520996
0.9716,0.6521975994110107
0.9718,0.6523857116699219
0.972,0.6525740623474121
0.9722,0.6527621746063232
0.9724,0.6529502868652344
0.9726,0.6531383991241455
0.9728,0.6533267498016357
0.973,0.6535148620605469
0.9732,0.653702974319458
0.9734,0.6538910865783691
0.9736,0.6540794372558594
0.9738,0.6542675495147705
0.974,0.6544556617736816
0.9742,0.6546440124511719
0.9744,0.654832124710083
0.9746,0.6550202369689941
0.9748,0.6552085876464844
0.975,0.6553966999053955
0.9752,0.6555848121643066
0.9754,0.6557729244232178
0.9756,0.655961275100708
0.9758,0.6561493873596191
0.976,0.6563374996185303
0.9762,0.6565256118774414
0.9764,0.6567139625549316
0.9766,0.6569020748138428
0.9768,0.6570901870727539
0.977,0.657278299331665
0.9772,0.6574666500091553
0.9774,0.6576547622680664
0.9776,0.6578428745269775
0.9778,0.6580312252044678
0.978,0.6582193374633789
0.9782,0.65840744972229
0.9784,0.6585958003997803
0.9786,0.6587839126586914
0.9788,0.6589720249176025
0.979,0.6591601371765137
0.9792,0.6593484878540039
0.9794,0.659536600112915
0.9796,0.6597247123718262
0.9798,0.6599128246307373
0.98,0.6601011753082275
0.9802,0.6602892875671387
0.9804,0.6604773998260498
0.9806,0.66066575050354
0.9808,0.6608538627624512
0.981,0.6610419750213623
0.9812,0.6612300872802734
0.9814,0.6614184379577637
0.9816,0.6616065502166748
0.9818,0.6617946624755859
0.982,0.6619830131530762
0.9822,0.6621711254119873
0.9824,0.6623592376708984
0.9826,0.6625473499298096
0.9828,0.6627357006072998
0.983,0.6629238128662109
0.9832,0.6631119251251221
0.9834,0.6633002758026123
0.9836,0.6634883880615234
0.9838,0.6636765003204346
0.984,0.6638648509979248
0.9842,0.6640529632568359
0.9844,0.6642410755157471
0.9846,0.6644291877746582
0.9848,0.6646173000335693
0.985,0.6648056507110596
0.9852,0.6649937629699707
0.9854,0.6651818752288818
0.9856,0.6653702259063721
0.9858,0.6655583381652832
0.986,0.6657464504241943
0.9862,0.6659348011016846
0.9864,0.6661229133605957
0.9866,0.6663110256195068
0.9868,0.6664993762969971
0.987,0.6666874885559082
0.9872,0.6668756008148193
0.9874,0.6670637130737305
0.9876,0.6672520637512207
0.9878,0.6674401760101318
0.988,0.667628288269043
0.9882,0.6678164005279541
0.9884,0.6680047512054443
0.9886,0.6681928634643555
0.9888,0.6683809757232666
0.989,0.6685693264007568
0.9892,0.668757438659668
0.9894,0.6689455509185791
0.9896,0.6691336631774902
0.9898,0.6693220138549805
0.99,0.6695101261138916
0.9902,0.6696982383728027
0.9904,0.669886589050293
0.9906,0.6700747013092041
0.9908,0.6702628135681152
0.991,0.6704509258270264
0.9912,0.6706392765045166
0.9914,0.6708273887634277
0.9916,0.6710155010223389
0.9918,0.6712038516998291
0.992,0.6713919639587402
0.9922,0.6715800762176514
0.9924,0.6717681884765625
0.9926,0.6719565391540527
0.9928,0.6721446514129639
0.993,0.672332763671875
0.9932,0.6725211143493652
0.9934,0.6727092266082764
0.9936,0.6728973388671875
0.9938,0.6730854511260986
0.994,0.6732738018035889
0.9942,0.6734619140625
0.9944,0.6736500263214111
0.9946,0.6738383769989014
0.9948,0.6740264892578125
0.995,0.6742146015167236
0.9952,0.6744027137756348
0.9954,0.674591064453125
0.9956,0.6747791767120361
0.9958,0.6749672889709473
0.996,0.6751554012298584
0.9962,0.6753437519073486
0.9964,0.6755318641662598
0.9966,0.6757199764251709
0.9968,0.6759083271026611
0.997,0.6760964393615723
0.9972,0.6762845516204834
0.9974,0.6764729022979736
0.9976,0.6766610145568848
0.9978,0.6768491268157959
0.998,0.6770374774932861
0.9982,0.6772255897521973
0.9984,0.6774137020111084
0.9986,0.6776018142700195
0.9988,0.6777899265289307
0.999,0.6779782772064209
0.9992,0.678166389465332
0.9994,0.6783545017242432
0.9996,0.6785428524017334
0.9998,0.6787309646606445


==> figures/data_pattern_4/atom_3_feats_gradients.csv <==
Step,Atom Gradient
0.0,0.0
0.0002,0.0
0.0004,0.0
0.0006,0.0
0.0008,0.0
0.001,0.0
0.0012,0.0
0.0014,0.0
0.0016,0.0
0.0018,0.0
0.002,0.0
0.0022,0.0
0.0024,0.0
0.0026,0.0
0.0028,0.0
0.003,0.0
0.0032,0.0
0.0034,0.0
0.0036,0.0
0.0038,0.0
0.004,0.0
0.0042,0.0
0.0044,0.0
0.0046,0.0
0.0048,0.0
0.005,0.0
0.0052,0.0
0.0054,0.0
0.0056,0.0
0.0058,0.0
0.006,0.0
0.0062,0.0
0.0064,0.0
0.0066,0.0
0.0068,0.0
0.007,0.0
0.0072,0.0
0.0074,0.0
0.0076,0.0
0.0078,0.0
0.008,0.0
0.0082,0.0
0.0084,0.0
0.0086,0.0
0.0088,0.0
0.009,0.0
0.0092,0.0
0.0094,0.0
0.0096,0.0
0.0098,0.0
0.01,0.0
0.0102,0.0
0.0104,0.0
0.0106,0.0
0.0108,0.0
0.011,0.0
0.0112,0.0
0.0114,0.0
0.0116,0.0
0.0118,0.0
0.012,0.0
0.0122,0.0
0.0124,0.0
0.0126,0.0
0.0128,0.0
0.013,0.0
0.0132,0.0
0.0134,0.0
0.0136,0.0
0.0138,0.0
0.014,0.0
0.0142,0.0
0.0144,0.0
0.0146,0.0
0.0148,0.0
0.015,0.0
0.0152,0.0
0.0154,0.0
0.0156,0.0
0.0158,0.0
0.016,0.0
0.0162,0.0
0.0164,0.0
0.0166,0.0
0.0168,0.0
0.017,0.0
0.0172,0.0
0.0174,0.0
0.0176,0.0
0.0178,0.0
0.018,0.0
0.0182,0.0
0.0184,0.0
0.0186,0.0
0.0188,0.0
0.019,0.0
0.0192,0.0
0.0194,0.0
0.0196,0.0
0.0198,0.0
0.02,0.0
0.0202,0.0
0.0204,0.0
0.0206,0.0
0.0208,0.0
0.021,0.0
0.0212,0.0
0.0214,0.0
0.0216,0.0
0.0218,0.0
0.022,0.0
0.0222,0.0
0.0224,0.0
0.0226,0.0
0.0228,0.0
0.023,0.0
0.0232,0.0
0.0234,0.0
0.0236,0.0
0.0238,0.0
0.024,0.0
0.0242,0.0
0.0244,0.0
0.0246,0.0
0.0248,0.0
0.025,0.0
0.0252,0.0
0.0254,0.0
0.0256,0.0
0.0258,0.0
0.026,0.0
0.0262,0.0
0.0264,0.0
0.0266,0.0
0.0268,0.0
0.027,0.0
0.0272,0.0
0.0274,0.0
0.0276,0.0
0.0278,0.0
0.028,0.0
0.0282,0.0
0.0284,0.0
0.0286,0.0
0.0288,0.0
0.029,0.0
0.0292,0.0
0.0294,0.0
0.0296,0.0
0.0298,0.0
0.03,0.0
0.0302,0.0
0.0304,0.0
0.0306,0.0
0.0308,0.0
0.031,0.0
0.0312,0.0
0.0314,0.0
0.0316,0.0
0.0318,0.0
0.032,0.0
0.0322,0.0
0.0324,0.0
0.0326,0.0
0.0328,0.0
0.033,0.0
0.0332,0.0
0.0334,0.0
0.0336,0.0
0.0338,0.0
0.034,0.0
0.0342,0.0
0.0344,0.0
0.0346,0.0
0.0348,0.0
0.035,0.0
0.0352,0.0
0.0354,0.0
0.0356,0.0
0.0358,0.0
0.036,0.0
0.0362,0.0
0.0364,0.0
0.0366,0.0
0.0368,0.0
0.037,0.0
0.0372,0.0
0.0374,0.0
0.0376,0.0
0.0378,0.0
0.038,0.0
0.0382,0.0
0.0384,0.0
0.0386,0.0
0.0388,0.0
0.039,0.0
0.0392,0.0
0.0394,0.0
0.0396,0.0
0.0398,0.0
0.04,0.0
0.0402,0.0
0.0404,0.0
0.0406,0.0
0.0408,0.0
0.041,0.0
0.0412,0.0
0.0414,0.0
0.0416,0.0
0.0418,0.0
0.042,0.0
0.0422,0.0
0.0424,0.0
0.0426,0.0
0.0428,0.0
0.043,0.0
0.0432,0.0
0.0434,0.0
0.0436,0.0
0.0438,0.0
0.044,0.0
0.0442,0.0
0.0444,0.0
0.0446,0.0
0.0448,0.0
0.045,0.0
0.0452,0.0
0.0454,0.0
0.0456,0.0
0.0458,0.0
0.046,0.0
0.0462,0.0
0.0464,0.0
0.0466,0.0
0.0468,0.0
0.047,0.0
0.0472,0.0
0.0474,0.0
0.0476,0.0
0.0478,0.0
0.048,0.0
0.0482,0.0
0.0484,0.0
0.0486,0.0
0.0488,0.0
0.049,0.0
0.0492,0.0
0.0494,0.0
0.0496,0.0
0.0498,0.0
0.05,0.0
0.0502,0.0
0.0504,0.0
0.0506,0.0
0.0508,0.0
0.051,0.0
0.0512,0.0
0.0514,0.0
0.0516,0.0
0.0518,0.0
0.052,0.0
0.0522,0.0
0.0524,0.0
0.0526,0.0
0.0528,0.0
0.053,0.0
0.0532,0.0
0.0534,0.0
0.0536,0.0
0.0538,0.0
0.054,0.0
0.0542,0.0
0.0544,0.0
0.0546,0.0
0.0548,0.0
0.055,0.0
0.0552,0.0
0.0554,0.0
0.0556,0.0
0.0558,0.0
0.056,0.0
0.0562,0.0
0.0564,0.0
0.0566,0.0
0.0568,0.0
0.057,0.0
0.0572,0.0
0.0574,0.0
0.0576,0.0
0.0578,0.0
0.058,0.0
0.0582,0.0
0.0584,0.0
0.0586,0.0
0.0588,0.0
0.059,0.0
0.0592,0.0
0.0594,0.0
0.0596,0.0
0.0598,0.0
0.06,0.0
0.0602,0.0
0.0604,0.0
0.0606,0.0
0.0608,0.0
0.061,0.0
0.0612,0.0
0.0614,0.0
0.0616,0.0
0.0618,0.0
0.062,0.0
0.0622,0.0
0.0624,0.0
0.0626,0.0
0.0628,0.0
0.063,0.0
0.0632,0.0
0.0634,0.0
0.0636,0.0
0.0638,0.0
0.064,0.0
0.0642,0.0
0.0644,0.0
0.0646,0.0
0.0648,0.0
0.065,0.0
0.0652,0.0
0.0654,0.0
0.0656,0.0
0.0658,0.0
0.066,0.0
0.0662,0.0
0.0664,0.0
0.0666,0.0
0.0668,0.0
0.067,0.0
0.0672,0.0
0.0674,0.0
0.0676,0.0
0.0678,0.0
0.068,0.0
0.0682,0.0
0.0684,0.0
0.0686,0.0
0.0688,0.0
0.069,0.0
0.0692,0.0
0.0694,0.0
0.0696,0.0
0.0698,0.0
0.07,0.0
0.0702,0.0
0.0704,0.0
0.0706,0.0
0.0708,0.0
0.071,0.0
0.0712,0.0
0.0714,0.0
0.0716,0.0
0.0718,0.0
0.072,0.0
0.0722,0.0
0.0724,0.0
0.0726,0.0
0.0728,0.0
0.073,0.0
0.0732,0.0
0.0734,0.0
0.0736,0.0
0.0738,0.0
0.074,0.0
0.0742,0.0
0.0744,0.0
0.0746,0.0
0.0748,0.0
0.075,0.0
0.0752,0.0
0.0754,0.0
0.0756,0.0
0.0758,0.0
0.076,0.0
0.0762,0.0
0.0764,0.0
0.0766,0.0
0.0768,0.0
0.077,0.0
0.0772,0.0
0.0774,0.0
0.0776,0.0
0.0778,0.0
0.078,0.0
0.0782,0.0
0.0784,0.0
0.0786,0.0
0.0788,0.0
0.079,0.0
0.0792,0.0
0.0794,0.0
0.0796,0.0
0.0798,0.0
0.08,0.0
0.0802,0.0
0.0804,0.0
0.0806,0.0
0.0808,0.0
0.081,0.0
0.0812,0.0
0.0814,0.0
0.0816,0.0
0.0818,0.0
0.082,0.0
0.0822,0.0
0.0824,0.0
0.0826,0.0
0.0828,0.0
0.083,0.0
0.0832,0.0
0.0834,0.0
0.0836,0.0
0.0838,0.0
0.084,0.0
0.0842,0.0
0.0844,0.0
0.0846,0.0
0.0848,0.0
0.085,0.0
0.0852,0.0
0.0854,0.0
0.0856,0.0
0.0858,0.0
0.086,0.0
0.0862,0.0
0.0864,0.0
0.0866,0.0
0.0868,0.0
0.087,0.0
0.0872,0.0
0.0874,0.0
0.0876,0.0
0.0878,0.0
0.088,0.0
0.0882,0.0
0.0884,0.0
0.0886,0.0
0.0888,0.0
0.089,0.0
0.0892,0.0
0.0894,0.0
0.0896,0.0
0.0898,0.0
0.09,0.0
0.0902,0.0
0.0904,0.0
0.0906,0.0
0.0908,0.0
0.091,0.0
0.0912,0.0
0.0914,0.0
0.0916,0.0
0.0918,0.0
0.092,0.0
0.0922,0.0
0.0924,0.0
0.0926,0.0
0.0928,0.0
0.093,0.0
0.0932,0.0
0.0934,0.0
0.0936,0.0
0.0938,0.0
0.094,0.0
0.0942,0.0
0.0944,0.0
0.0946,0.0
0.0948,0.0
0.095,0.0
0.0952,0.0
0.0954,0.0
0.0956,0.0
0.0958,0.0
0.096,0.0
0.0962,0.0
0.0964,0.0
0.0966,0.0
0.0968,0.0
0.097,0.0
0.0972,0.0
0.0974,0.0
0.0976,0.0
0.0978,0.0
0.098,0.0
0.0982,0.0
0.0984,0.0
0.0986,0.0
0.0988,0.0
0.099,0.0
0.0992,0.0
0.0994,0.0
0.0996,0.0
0.0998,0.0
0.1,0.0
0.1002,0.0
0.1004,0.0
0.1006,0.0
0.1008,0.0
0.101,0.0
0.1012,0.0
0.1014,0.0
0.1016,0.0
0.1018,0.0
0.102,0.0
0.1022,0.0
0.1024,0.0
0.1026,0.0
0.1028,0.0
0.103,0.0
0.1032,0.0
0.1034,0.0
0.1036,0.0
0.1038,0.0
0.104,0.0
0.1042,0.0
0.1044,0.0
0.1046,0.0
0.1048,0.0
0.105,0.0
0.1052,0.0
0.1054,0.0
0.1056,0.0
0.1058,0.0
0.106,0.0
0.1062,0.0
0.1064,0.0
0.1066,0.0
0.1068,0.0
0.107,0.0
0.1072,0.0
0.1074,0.0
0.1076,0.0
0.1078,0.0
0.108,0.0
0.1082,0.0
0.1084,0.0
0.1086,0.0
0.1088,0.0
0.109,0.0
0.1092,0.0
0.1094,0.0
0.1096,0.0
0.1098,0.0
0.11,0.0
0.1102,0.0
0.1104,0.0
0.1106,0.0
0.1108,0.0
0.111,0.0
0.1112,0.0
0.1114,0.0
0.1116,0.0
0.1118,0.0
0.112,0.0
0.1122,0.0
0.1124,0.0
0.1126,0.0
0.1128,0.0
0.113,0.0
0.1132,0.0
0.1134,0.0
0.1136,0.0
0.1138,0.0
0.114,0.0
0.1142,0.0
0.1144,0.0
0.1146,0.0
0.1148,0.0
0.115,0.0
0.1152,0.0
0.1154,0.0
0.1156,0.0
0.1158,0.0
0.116,0.0
0.1162,0.0
0.1164,0.0
0.1166,0.0
0.1168,0.0
0.117,0.0
0.1172,0.0
0.1174,0.0
0.1176,0.0
0.1178,0.0
0.118,0.0
0.1182,0.0
0.1184,0.0
0.1186,0.0
0.1188,0.0
0.119,0.0
0.1192,0.0
0.1194,0.0
0.1196,0.0
0.1198,0.0
0.12,0.0
0.1202,0.0
0.1204,0.0
0.1206,0.0
0.1208,0.0
0.121,0.0
0.1212,0.0
0.1214,0.0
0.1216,0.0
0.1218,0.0
0.122,0.0
0.1222,0.0
0.1224,0.0
0.1226,0.0
0.1228,0.0
0.123,0.0
0.1232,0.0
0.1234,0.0
0.1236,0.0
0.1238,0.0
0.124,0.0
0.1242,0.0
0.1244,0.0
0.1246,0.0
0.1248,0.0
0.125,0.0
0.1252,0.0
0.1254,0.0
0.1256,0.0
0.1258,0.0
0.126,0.0
0.1262,0.0
0.1264,0.0
0.1266,0.0
0.1268,0.0
0.127,0.0
0.1272,0.0
0.1274,0.0
0.1276,0.0
0.1278,0.0
0.128,0.0
0.1282,0.0
0.1284,0.0
0.1286,0.0
0.1288,0.0
0.129,0.0
0.1292,0.0
0.1294,0.0
0.1296,0.0
0.1298,0.0
0.13,0.0
0.1302,0.0
0.1304,0.0
0.1306,0.0
0.1308,0.0
0.131,0.0
0.1312,0.0
0.1314,0.0
0.1316,0.0
0.1318,0.0
0.132,0.0
0.1322,0.0
0.1324,0.0
0.1326,0.0
0.1328,0.0
0.133,0.0
0.1332,0.0
0.1334,0.0
0.1336,0.0
0.1338,0.0
0.134,0.0
0.1342,0.0
0.1344,0.0
0.1346,0.0
0.1348,0.0
0.135,0.0
0.1352,0.0
0.1354,0.0
0.1356,0.0
0.1358,0.0
0.136,0.0
0.1362,0.0
0.1364,0.0
0.1366,0.0
0.1368,0.0
0.137,0.0
0.1372,0.0
0.1374,0.0
0.1376,0.0
0.1378,0.0
0.138,0.0
0.1382,0.0
0.1384,0.0
0.1386,0.0
0.1388,0.0
0.139,0.0
0.1392,0.0
0.1394,0.0
0.1396,0.0
0.1398,0.0
0.14,0.0
0.1402,0.0
0.1404,0.0
0.1406,0.0
0.1408,0.0
0.141,0.0
0.1412,0.0
0.1414,0.0
0.1416,0.0
0.1418,0.0
0.142,0.0
0.1422,0.0
0.1424,0.0
0.1426,0.0
0.1428,0.0
0.143,0.0
0.1432,0.0
0.1434,0.0
0.1436,0.0
0.1438,0.0
0.144,0.0
0.1442,0.0
0.1444,0.0
0.1446,0.0
0.1448,0.0
0.145,0.0
0.1452,0.0
0.1454,0.0
0.1456,0.0
0.1458,0.0
0.146,0.0
0.1462,0.0
0.1464,0.0
0.1466,0.0
0.1468,0.0
0.147,0.0
0.1472,0.0
0.1474,0.0
0.1476,0.0
0.1478,0.0
0.148,0.0
0.1482,0.0
0.1484,0.0
0.1486,0.0
0.1488,0.0
0.149,0.0
0.1492,0.0
0.1494,0.0
0.1496,0.0
0.1498,0.0
0.15,0.0
0.1502,0.0
0.1504,0.0
0.1506,0.0
0.1508,0.0
0.151,0.0
0.1512,0.0
0.1514,0.0
0.1516,0.0
0.1518,0.0
0.152,0.0
0.1522,0.0
0.1524,0.0
0.1526,0.0
0.1528,0.0
0.153,0.0
0.1532,0.0
0.1534,0.0
0.1536,0.0
0.1538,0.0
0.154,0.0
0.1542,0.0
0.1544,0.0
0.1546,0.0
0.1548,0.0
0.155,0.0
0.1552,0.0
0.1554,0.0
0.1556,0.0
0.1558,0.0
0.156,0.0
0.1562,0.0
0.1564,0.0
0.1566,0.0
0.1568,0.0
0.157,0.0
0.1572,0.0
0.1574,0.0
0.1576,0.0
0.1578,0.0
0.158,0.0
0.1582,0.0
0.1584,0.0
0.1586,0.0
0.1588,0.0
0.159,0.0
0.1592,0.0
0.1594,0.0
0.1596,0.0
0.1598,0.0
0.16,0.0
0.1602,0.0
0.1604,0.0
0.1606,0.0
0.1608,0.0
0.161,0.0
0.1612,0.0
0.1614,0.0
0.1616,0.0
0.1618,0.0
0.162,0.0
0.1622,0.0
0.1624,0.0
0.1626,0.0
0.1628,0.0
0.163,0.0
0.1632,0.0
0.1634,0.0
0.1636,0.0
0.1638,0.0
0.164,0.0
0.1642,0.0
0.1644,0.0
0.1646,0.0
0.1648,0.0
0.165,0.0
0.1652,0.0
0.1654,0.0
0.1656,0.0
0.1658,0.0
0.166,0.0
0.1662,0.0
0.1664,0.0
0.1666,0.0
0.1668,0.0
0.167,0.0
0.1672,0.0
0.1674,0.0
0.1676,0.0
0.1678,0.0
0.168,0.0
0.1682,0.0
0.1684,0.0
0.1686,0.0
0.1688,0.0
0.169,0.0
0.1692,0.0
0.1694,0.0
0.1696,0.0
0.1698,0.0
0.17,0.0
0.1702,0.0
0.1704,0.0
0.1706,0.0
0.1708,0.0
0.171,0.0
0.1712,0.0
0.1714,0.0
0.1716,0.0
0.1718,0.0
0.172,0.0
0.1722,0.0
0.1724,0.0
0.1726,0.0
0.1728,0.0
0.173,0.0
0.1732,0.0
0.1734,0.0
0.1736,0.0
0.1738,0.0
0.174,0.0
0.1742,0.0
0.1744,0.0
0.1746,0.0
0.1748,0.0
0.175,0.0
0.1752,0.0
0.1754,0.0
0.1756,0.0
0.1758,0.0
0.176,0.0
0.1762,0.0
0.1764,0.0
0.1766,0.0
0.1768,0.0
0.177,0.0
0.1772,0.0
0.1774,0.0
0.1776,0.0
0.1778,0.0
0.178,0.0
0.1782,0.0
0.1784,0.0
0.1786,0.0
0.1788,0.0
0.179,0.0
0.1792,0.0
0.1794,0.0
0.1796,0.0
0.1798,0.0
0.18,0.0
0.1802,0.0
0.1804,0.0
0.1806,0.0
0.1808,0.0
0.181,0.0
0.1812,0.0
0.1814,0.0
0.1816,0.0
0.1818,0.0
0.182,0.0
0.1822,0.0
0.1824,0.0
0.1826,0.0
0.1828,0.0
0.183,0.0
0.1832,0.0
0.1834,0.0
0.1836,0.0
0.1838,0.0
0.184,0.0
0.1842,0.0
0.1844,0.0
0.1846,0.0
0.1848,0.0
0.185,0.0
0.1852,0.0
0.1854,0.0
0.1856,0.0
0.1858,0.0
0.186,0.0
0.1862,0.0
0.1864,0.0
0.1866,0.0
0.1868,0.0
0.187,0.0
0.1872,0.0
0.1874,0.0
0.1876,0.0
0.1878,0.0
0.188,0.0
0.1882,0.0
0.1884,0.0
0.1886,0.0
0.1888,0.0
0.189,0.0
0.1892,0.0
0.1894,0.0
0.1896,0.0
0.1898,0.0
0.19,0.0
0.1902,0.0
0.1904,0.0
0.1906,0.0
0.1908,0.0
0.191,0.0
0.1912,0.0
0.1914,0.0
0.1916,0.0
0.1918,0.0
0.192,0.0
0.1922,0.0
0.1924,0.0
0.1926,0.0
0.1928,0.0
0.193,0.0
0.1932,0.0
0.1934,0.0
0.1936,0.0
0.1938,0.0
0.194,0.0
0.1942,0.0
0.1944,0.0
0.1946,0.0
0.1948,0.0
0.195,0.0
0.1952,0.0
0.1954,0.0
0.1956,0.0
0.1958,0.0
0.196,0.0
0.1962,0.0
0.1964,0.0
0.1966,0.0
0.1968,0.0
0.197,0.0
0.1972,0.0
0.1974,0.0
0.1976,0.0
0.1978,0.0
0.198,0.0
0.1982,0.0
0.1984,0.0
0.1986,0.0
0.1988,0.0
0.199,0.0
0.1992,0.0
0.1994,0.0
0.1996,0.0
0.1998,0.0
0.2,0.0
0.2002,0.0
0.2004,0.0
0.2006,0.0
0.2008,0.0
0.201,0.0
0.2012,0.0
0.2014,0.0
0.2016,0.0
0.2018,0.0
0.202,0.0
0.2022,0.0
0.2024,0.0
0.2026,0.0
0.2028,0.0
0.203,0.0
0.2032,0.0
0.2034,0.0
0.2036,0.0
0.2038,0.0
0.204,0.0
0.2042,0.0
0.2044,0.0
0.2046,0.0
0.2048,0.0
0.205,0.0
0.2052,0.0
0.2054,0.0
0.2056,0.0
0.2058,0.0
0.206,0.0
0.2062,0.0
0.2064,0.0
0.2066,0.0
0.2068,0.0
0.207,0.0
0.2072,0.0
0.2074,0.0
0.2076,0.0
0.2078,0.0
0.208,0.0
0.2082,0.0
0.2084,0.0
0.2086,0.0
0.2088,0.0
0.209,0.0
0.2092,0.0
0.2094,0.0
0.2096,0.0
0.2098,0.0
0.21,0.0
0.2102,0.0
0.2104,0.0
0.2106,0.0
0.2108,0.0
0.211,0.0
0.2112,0.0
0.2114,0.0
0.2116,0.0
0.2118,0.0
0.212,0.0
0.2122,0.0
0.2124,0.0
0.2126,0.0
0.2128,0.0
0.213,0.0
0.2132,0.0
0.2134,0.0
0.2136,0.0
0.2138,0.0
0.214,0.0
0.2142,0.0
0.2144,0.0
0.2146,0.0
0.2148,0.0
0.215,0.0
0.2152,0.0
0.2154,0.0
0.2156,0.0
0.2158,0.0
0.216,0.0
0.2162,0.0
0.2164,0.0
0.2166,0.0
0.2168,0.0
0.217,0.0
0.2172,0.0
0.2174,0.0
0.2176,0.0
0.2178,0.0
0.218,0.0
0.2182,0.0
0.2184,0.0
0.2186,0.0
0.2188,0.0
0.219,0.0
0.2192,0.0
0.2194,0.0
0.2196,0.0
0.2198,0.0
0.22,0.0
0.2202,0.0
0.2204,0.0
0.2206,0.0
0.2208,0.0
0.221,0.0
0.2212,0.0
0.2214,0.0
0.2216,0.0
0.2218,0.0
0.222,0.0
0.2222,0.0
0.2224,0.0
0.2226,0.0
0.2228,0.0
0.223,0.0
0.2232,0.0
0.2234,0.0
0.2236,0.0
0.2238,0.0
0.224,0.0
0.2242,0.0
0.2244,0.0
0.2246,0.0
0.2248,0.0
0.225,0.0
0.2252,0.0
0.2254,0.0
0.2256,0.0
0.2258,0.0
0.226,0.0
0.2262,0.0
0.2264,0.0
0.2266,0.0
0.2268,0.0
0.227,0.0
0.2272,0.0
0.2274,0.0
0.2276,0.0
0.2278,0.0
0.228,0.0
0.2282,0.0
0.2284,0.0
0.2286,0.0
0.2288,0.0
0.229,0.0
0.2292,0.0
0.2294,0.0
0.2296,0.0
0.2298,0.0
0.23,0.0
0.2302,0.0
0.2304,0.0
0.2306,0.0
0.2308,0.0
0.231,0.0
0.2312,0.0
0.2314,0.0
0.2316,0.0
0.2318,0.0
0.232,0.0
0.2322,0.0
0.2324,0.0
0.2326,0.0
0.2328,0.0
0.233,0.0
0.2332,0.0
0.2334,0.0
0.2336,0.0
0.2338,0.0
0.234,0.0
0.2342,0.0
0.2344,0.0
0.2346,0.0
0.2348,0.0
0.235,0.0
0.2352,0.0
0.2354,0.0
0.2356,0.0
0.2358,0.0
0.236,0.0
0.2362,0.0
0.2364,0.0
0.2366,0.0
0.2368,0.0
0.237,0.0
0.2372,0.0
0.2374,0.0
0.2376,0.0
0.2378,0.0
0.238,0.0
0.2382,0.0
0.2384,0.0
0.2386,0.0
0.2388,0.0
0.239,0.0
0.2392,0.0
0.2394,0.0
0.2396,0.0
0.2398,0.0
0.24,0.0
0.2402,0.0
0.2404,0.0
0.2406,0.0
0.2408,0.0
0.241,0.0
0.2412,0.0
0.2414,0.0
0.2416,0.0
0.2418,0.0
0.242,0.0
0.2422,0.0
0.2424,0.0
0.2426,0.0
0.2428,0.0
0.243,0.0
0.2432,0.0
0.2434,0.0
0.2436,0.0
0.2438,0.0
0.244,0.0
0.2442,0.0
0.2444,0.0
0.2446,0.0
0.2448,0.0
0.245,0.0
0.2452,0.0
0.2454,0.0
0.2456,0.0
0.2458,0.0
0.246,0.0
0.2462,0.0
0.2464,0.0
0.2466,0.0
0.2468,0.0
0.247,0.0
0.2472,0.0
0.2474,0.0
0.2476,0.0
0.2478,0.0
0.248,0.0
0.2482,0.0
0.2484,0.0
0.2486,0.0
0.2488,0.0
0.249,0.0
0.2492,0.0
0.2494,0.0
0.2496,0.0
0.2498,0.0
0.25,0.0
0.2502,0.0
0.2504,0.0
0.2506,0.0
0.2508,0.0
0.251,0.0
0.2512,0.0
0.2514,0.0
0.2516,0.0
0.2518,0.0
0.252,0.0
0.2522,0.0
0.2524,0.0
0.2526,0.0
0.2528,0.0
0.253,0.0
0.2532,0.0
0.2534,0.0
0.2536,0.0
0.2538,0.0
0.254,0.0
0.2542,0.0
0.2544,0.0
0.2546,0.0
0.2548,0.0
0.255,0.0
0.2552,0.0
0.2554,0.0
0.2556,0.0
0.2558,0.0
0.256,0.0
0.2562,0.0
0.2564,0.0
0.2566,0.0
0.2568,0.0
0.257,0.0
0.2572,0.0
0.2574,0.0
0.2576,0.0
0.2578,0.0
0.258,0.0
0.2582,0.0
0.2584,0.0
0.2586,0.0
0.2588,0.0
0.259,0.0
0.2592,0.0
0.2594,0.0
0.2596,0.0
0.2598,0.0
0.26,0.0
0.2602,0.0
0.2604,0.0
0.2606,0.0
0.2608,0.0
0.261,0.0
0.2612,0.0
0.2614,0.0
0.2616,0.0
0.2618,0.0
0.262,0.0
0.2622,0.0
0.2624,0.0
0.2626,0.0
0.2628,0.0
0.263,0.0
0.2632,0.0
0.2634,0.0
0.2636,0.0
0.2638,0.0
0.264,0.0
0.2642,0.0
0.2644,0.0
0.2646,0.0
0.2648,0.0
0.265,0.0
0.2652,0.0
0.2654,0.0
0.2656,0.0
0.2658,0.0
0.266,0.0
0.2662,0.0
0.2664,0.0
0.2666,0.0
0.2668,0.0
0.267,0.0
0.2672,0.0
0.2674,0.0
0.2676,0.0
0.2678,0.0
0.268,0.0
0.2682,0.0
0.2684,0.0
0.2686,0.0
0.2688,0.0
0.269,0.0
0.2692,0.0
0.2694,0.0
0.2696,0.0
0.2698,0.0
0.27,0.0
0.2702,0.0
0.2704,0.0
0.2706,0.0
0.2708,0.0
0.271,0.0
0.2712,0.0
0.2714,0.0
0.2716,0.0
0.2718,0.0
0.272,0.0
0.2722,0.0
0.2724,0.0
0.2726,0.0
0.2728,0.0
0.273,0.0
0.2732,0.0
0.2734,0.0
0.2736,0.0
0.2738,0.0
0.274,0.0
0.2742,0.0
0.2744,0.0
0.2746,0.0
0.2748,0.0
0.275,0.0
0.2752,0.0
0.2754,0.0
0.2756,0.0
0.2758,0.0
0.276,0.0
0.2762,0.0
0.2764,0.0
0.2766,0.0
0.2768,0.0
0.277,0.0
0.2772,0.0
0.2774,0.0
0.2776,0.0
0.2778,0.0
0.278,0.0
0.2782,0.0
0.2784,0.0
0.2786,0.0
0.2788,0.0
0.279,0.0
0.2792,0.0
0.2794,0.0
0.2796,0.0
0.2798,0.0
0.28,0.0
0.2802,0.0
0.2804,0.0
0.2806,0.0
0.2808,0.0
0.281,0.0
0.2812,0.0
0.2814,0.0
0.2816,0.0
0.2818,0.0
0.282,0.0
0.2822,0.0
0.2824,0.0
0.2826,0.0
0.2828,0.0
0.283,0.0
0.2832,0.0
0.2834,0.0
0.2836,0.0
0.2838,0.0
0.284,0.0
0.2842,0.0
0.2844,0.0
0.2846,0.0
0.2848,0.0
0.285,0.0
0.2852,0.0
0.2854,0.0
0.2856,0.0
0.2858,0.0
0.286,0.0
0.2862,0.0
0.2864,0.0
0.2866,0.0
0.2868,0.0
0.287,0.0
0.2872,0.0
0.2874,0.0
0.2876,0.0
0.2878,0.0
0.288,0.0
0.2882,0.0
0.2884,0.0
0.2886,0.0
0.2888,0.0
0.289,0.0
0.2892,0.0
0.2894,0.0
0.2896,0.0
0.2898,0.0
0.29,0.0
0.2902,0.0
0.2904,0.0
0.2906,0.0
0.2908,0.0
0.291,0.0
0.2912,0.0
0.2914,0.0
0.2916,0.0
0.2918,0.0
0.292,0.0
0.2922,0.0
0.2924,0.0
0.2926,0.0
0.2928,0.0
0.293,0.0
0.2932,0.0
0.2934,0.0
0.2936,0.0
0.2938,0.0
0.294,0.0
0.2942,0.0
0.2944,0.0
0.2946,0.0
0.2948,0.0
0.295,0.0
0.2952,0.0
0.2954,0.0
0.2956,0.0
0.2958,0.0
0.296,0.0
0.2962,0.0
0.2964,0.0
0.2966,0.0
0.2968,0.0
0.297,0.0
0.2972,0.0
0.2974,0.0
0.2976,0.0
0.2978,0.0
0.298,0.0
0.2982,0.0
0.2984,0.0
0.2986,0.0
0.2988,0.0
0.299,0.0
0.2992,0.0
0.2994,0.0
0.2996,0.0
0.2998,0.0
0.3,0.0
0.3002,0.0
0.3004,0.0
0.3006,0.0
0.3008,0.0
0.301,0.0
0.3012,0.0
0.3014,0.0
0.3016,0.0
0.3018,0.0
0.302,0.0
0.3022,0.0
0.3024,0.0
0.3026,0.0
0.3028,0.0
0.303,0.0
0.3032,0.0
0.3034,0.0
0.3036,0.0
0.3038,0.0
0.304,0.0
0.3042,0.0
0.3044,0.0
0.3046,0.0
0.3048,0.0
0.305,0.0
0.3052,0.0
0.3054,0.0
0.3056,0.0
0.3058,0.0
0.306,0.0
0.3062,0.0
0.3064,0.0
0.3066,0.0
0.3068,0.0
0.307,0.0
0.3072,0.0
0.3074,0.0
0.3076,0.0
0.3078,0.0
0.308,0.0
0.3082,0.0
0.3084,0.0
0.3086,0.0
0.3088,0.0
0.309,0.0
0.3092,0.0
0.3094,0.0
0.3096,0.0
0.3098,0.0
0.31,0.0
0.3102,0.0
0.3104,0.0
0.3106,0.0
0.3108,0.0
0.311,0.0
0.3112,0.0
0.3114,0.0
0.3116,0.0
0.3118,0.0
0.312,0.0
0.3122,0.0
0.3124,0.0
0.3126,0.0
0.3128,0.0
0.313,0.0
0.3132,0.0
0.3134,0.0
0.3136,0.0
0.3138,0.0
0.314,0.0
0.3142,0.0
0.3144,0.0
0.3146,0.0
0.3148,0.0
0.315,0.0
0.3152,0.0
0.3154,0.0
0.3156,0.0
0.3158,0.0
0.316,0.0
0.3162,0.0
0.3164,0.0
0.3166,0.0
0.3168,0.0
0.317,0.0
0.3172,0.0
0.3174,0.0
0.3176,0.0
0.3178,0.0
0.318,0.0
0.3182,0.0
0.3184,0.0
0.3186,0.0
0.3188,0.0
0.319,0.0
0.3192,0.0
0.3194,0.0
0.3196,0.0
0.3198,0.0
0.32,0.0
0.3202,0.0
0.3204,0.0
0.3206,0.0
0.3208,0.0
0.321,0.0
0.3212,0.0
0.3214,0.0
0.3216,0.0
0.3218,0.0
0.322,0.0
0.3222,0.0
0.3224,0.0
0.3226,0.0
0.3228,0.0
0.323,0.0
0.3232,0.0
0.3234,0.0
0.3236,0.0
0.3238,0.0
0.324,0.0
0.3242,0.0
0.3244,0.0
0.3246,0.0
0.3248,0.0
0.325,0.0
0.3252,0.0
0.3254,0.0
0.3256,0.0
0.3258,0.0
0.326,0.0
0.3262,0.0
0.3264,0.0
0.3266,0.0
0.3268,0.0
0.327,0.0
0.3272,0.0
0.3274,0.0
0.3276,0.0
0.3278,0.0
0.328,0.0
0.3282,0.0
0.3284,0.0
0.3286,0.0
0.3288,0.0
0.329,0.0
0.3292,0.0
0.3294,0.0
0.3296,0.0
0.3298,0.0
0.33,0.0
0.3302,0.0
0.3304,0.0
0.3306,0.0
0.3308,0.0
0.331,0.0
0.3312,0.0
0.3314,0.0
0.3316,0.0
0.3318,0.0
0.332,0.0
0.3322,0.0
0.3324,0.0
0.3326,0.0
0.3328,0.0
0.333,0.0
0.3332,0.0
0.3334,0.0
0.3336,0.0
0.3338,0.0
0.334,0.0
0.3342,0.0
0.3344,0.0
0.3346,0.0
0.3348,0.0
0.335,0.0
0.3352,0.0
0.3354,0.0
0.3356,0.0
0.3358,0.0
0.336,0.0
0.3362,0.0
0.3364,0.0
0.3366,0.0
0.3368,0.0
0.337,0.0
0.3372,0.0
0.3374,0.0
0.3376,0.0
0.3378,0.0
0.338,0.0
0.3382,0.0
0.3384,0.0
0.3386,0.0
0.3388,0.0
0.339,0.0
0.3392,0.0
0.3394,0.0
0.3396,0.0
0.3398,0.0
0.34,0.0
0.3402,0.0
0.3404,0.0
0.3406,0.0
0.3408,0.0
0.341,0.0
0.3412,0.0
0.3414,0.0
0.3416,0.0
0.3418,0.0
0.342,0.0
0.3422,0.0
0.3424,0.0
0.3426,0.0
0.3428,0.0
0.343,0.0
0.3432,0.0
0.3434,0.0
0.3436,0.0
0.3438,0.0
0.344,0.0
0.3442,0.0
0.3444,0.0
0.3446,0.0
0.3448,0.0
0.345,0.0
0.3452,0.0
0.3454,0.0
0.3456,0.0
0.3458,0.0
0.346,0.0
0.3462,0.0
0.3464,0.0
0.3466,0.0
0.3468,0.0
0.347,0.0
0.3472,0.0
0.3474,0.0
0.3476,0.0
0.3478,0.0
0.348,0.0
0.3482,0.0
0.3484,0.0
0.3486,0.0
0.3488,0.0
0.349,0.0
0.3492,0.0
0.3494,0.0
0.3496,0.0
0.3498,0.0
0.35,0.0
0.3502,0.0
0.3504,0.0
0.3506,0.0
0.3508,0.0
0.351,0.0
0.3512,0.0
0.3514,0.0
0.3516,0.0
0.3518,0.0
0.352,0.0
0.3522,0.0
0.3524,0.0
0.3526,0.0
0.3528,0.0
0.353,0.0
0.3532,0.0
0.3534,0.0
0.3536,0.0
0.3538,0.0
0.354,0.0
0.3542,0.0
0.3544,0.0
0.3546,0.0
0.3548,0.0
0.355,0.0
0.3552,0.0
0.3554,0.0
0.3556,0.0
0.3558,0.0
0.356,0.0
0.3562,0.0
0.3564,0.0
0.3566,0.0
0.3568,0.0
0.357,0.0
0.3572,0.0
0.3574,0.0
0.3576,0.0
0.3578,0.0
0.358,0.0
0.3582,0.0
0.3584,0.0
0.3586,0.0
0.3588,0.0
0.359,0.0
0.3592,0.0
0.3594,0.0
0.3596,0.0
0.3598,0.0
0.36,0.0
0.3602,0.0
0.3604,0.0
0.3606,0.0
0.3608,0.0
0.361,0.0
0.3612,0.0
0.3614,0.0
0.3616,0.0
0.3618,0.0
0.362,0.0
0.3622,0.0
0.3624,0.0
0.3626,0.0
0.3628,0.0
0.363,0.0
0.3632,0.0
0.3634,0.0
0.3636,0.0
0.3638,0.0
0.364,0.0
0.3642,0.0
0.3644,0.0
0.3646,0.0
0.3648,0.0
0.365,0.0
0.3652,0.0
0.3654,0.0
0.3656,0.0
0.3658,0.0
0.366,0.0
0.3662,0.0
0.3664,0.0
0.3666,0.0
0.3668,0.0
0.367,0.0
0.3672,0.0
0.3674,0.0
0.3676,0.0
0.3678,0.0
0.368,0.0
0.3682,0.0
0.3684,0.0
0.3686,0.0
0.3688,0.0
0.369,0.0
0.3692,0.0
0.3694,0.0
0.3696,0.0
0.3698,0.0
0.37,0.0
0.3702,0.0
0.3704,0.0
0.3706,0.0
0.3708,0.0
0.371,0.0
0.3712,0.0
0.3714,0.0
0.3716,0.0
0.3718,0.0
0.372,0.0
0.3722,0.0
0.3724,0.0
0.3726,0.0
0.3728,0.0
0.373,0.0
0.3732,0.0
0.3734,0.0
0.3736,0.0
0.3738,0.0
0.374,0.0
0.3742,0.0
0.3744,0.0
0.3746,0.0
0.3748,0.0
0.375,0.0
0.3752,0.0
0.3754,0.0
0.3756,0.0
0.3758,0.0
0.376,0.0
0.3762,0.0
0.3764,0.0
0.3766,0.0
0.3768,0.0
0.377,0.0
0.3772,0.0
0.3774,0.0
0.3776,0.0
0.3778,0.0
0.378,0.0
0.3782,0.0
0.3784,0.0
0.3786,0.0
0.3788,0.0
0.379,0.0
0.3792,0.0
0.3794,0.0
0.3796,0.0
0.3798,0.0
0.38,0.0
0.3802,0.0
0.3804,0.0
0.3806,0.0
0.3808,0.0
0.381,0.0
0.3812,0.0
0.3814,0.0
0.3816,0.0
0.3818,0.0
0.382,0.0
0.3822,0.0
0.3824,0.0
0.3826,0.0
0.3828,0.0
0.383,0.0
0.3832,0.0
0.3834,0.0
0.3836,0.0
0.3838,0.0
0.384,0.0
0.3842,0.0
0.3844,0.0
0.3846,0.0
0.3848,0.0
0.385,0.0
0.3852,0.0
0.3854,0.0
0.3856,0.0
0.3858,0.0
0.386,0.0
0.3862,0.0
0.3864,0.0
0.3866,0.0
0.3868,0.0
0.387,0.0
0.3872,0.0
0.3874,0.0
0.3876,0.0
0.3878,0.0
0.388,0.0
0.3882,0.0
0.3884,0.0
0.3886,0.0
0.3888,0.0
0.389,0.0
0.3892,0.0
0.3894,0.0
0.3896,0.0
0.3898,0.0
0.39,0.0
0.3902,0.0
0.3904,0.0
0.3906,0.0
0.3908,0.0
0.391,0.0
0.3912,0.0
0.3914,0.0
0.3916,0.0
0.3918,0.0
0.392,0.0
0.3922,0.0
0.3924,0.0
0.3926,0.0
0.3928,0.0
0.393,0.0
0.3932,0.0
0.3934,0.0
0.3936,0.0
0.3938,0.0
0.394,0.0
0.3942,0.0
0.3944,0.0
0.3946,0.0
0.3948,0.0
0.395,0.0
0.3952,0.0
0.3954,0.0
0.3956,0.0
0.3958,0.0
0.396,0.0
0.3962,0.0
0.3964,0.0
0.3966,0.0
0.3968,0.0
0.397,0.0
0.3972,0.0
0.3974,0.0
0.3976,0.0
0.3978,0.0
0.398,0.0
0.3982,0.0
0.3984,0.0
0.3986,0.0
0.3988,0.0
0.399,0.0
0.3992,0.0
0.3994,0.0
0.3996,0.0
0.3998,0.0
0.4,0.0
0.4002,0.0
0.4004,0.0
0.4006,0.0
0.4008,0.0
0.401,0.0
0.4012,0.0
0.4014,0.0
0.4016,0.0
0.4018,0.0
0.402,0.0
0.4022,0.0
0.4024,0.0
0.4026,0.0
0.4028,0.0
0.403,0.0
0.4032,0.0
0.4034,0.0
0.4036,0.0
0.4038,0.0
0.404,0.0
0.4042,0.0
0.4044,0.0
0.4046,0.0
0.4048,0.0
0.405,0.0
0.4052,0.0
0.4054,0.0
0.4056,0.0
0.4058,0.0
0.406,0.0
0.4062,0.0
0.4064,0.0
0.4066,0.0
0.4068,0.0
0.407,0.0
0.4072,0.0
0.4074,0.0
0.4076,0.0
0.4078,0.0
0.408,0.0
0.4082,0.0
0.4084,0.0
0.4086,0.0
0.4088,0.0
0.409,0.0
0.4092,0.0
0.4094,0.0
0.4096,0.0
0.4098,0.0
0.41,0.0
0.4102,0.0
0.4104,0.0
0.4106,0.0
0.4108,0.0
0.411,0.0
0.4112,0.0
0.4114,0.0
0.4116,0.0
0.4118,0.0
0.412,0.0
0.4122,0.0
0.4124,0.0
0.4126,0.0
0.4128,0.0
0.413,0.0
0.4132,0.0
0.4134,0.0
0.4136,0.0
0.4138,0.0
0.414,0.0
0.4142,0.0
0.4144,0.0
0.4146,0.0
0.4148,0.0
0.415,0.0
0.4152,0.0
0.4154,0.0
0.4156,0.0
0.4158,0.0
0.416,0.0
0.4162,0.0
0.4164,0.0
0.4166,0.0
0.4168,0.0
0.417,0.0
0.4172,0.0
0.4174,0.0
0.4176,0.0
0.4178,0.0
0.418,0.0
0.4182,0.0
0.4184,0.0
0.4186,0.0
0.4188,0.0
0.419,0.0
0.4192,0.0
0.4194,0.0
0.4196,0.0
0.4198,0.0
0.42,0.0
0.4202,0.0
0.4204,0.0
0.4206,0.0
0.4208,0.0
0.421,0.0
0.4212,0.0
0.4214,0.0
0.4216,0.0
0.4218,0.0
0.422,0.0
0.4222,0.0
0.4224,0.0
0.4226,0.0
0.4228,0.0
0.423,0.0
0.4232,0.0
0.4234,0.0
0.4236,0.0
0.4238,0.0
0.424,0.0
0.4242,0.0
0.4244,0.0
0.4246,0.0
0.4248,0.0
0.425,0.0
0.4252,0.0
0.4254,0.0
0.4256,0.0
0.4258,0.0
0.426,0.0
0.4262,0.0
0.4264,0.0
0.4266,0.0
0.4268,0.0
0.427,0.0
0.4272,0.0
0.4274,0.0
0.4276,0.0
0.4278,0.0
0.428,0.0
0.4282,0.0
0.4284,0.0
0.4286,0.0
0.4288,0.0
0.429,0.0
0.4292,0.0
0.4294,0.0
0.4296,0.0
0.4298,0.0
0.43,0.0
0.4302,0.0
0.4304,0.0
0.4306,0.0
0.4308,0.0
0.431,0.0
0.4312,0.0
0.4314,0.0
0.4316,0.0
0.4318,0.0
0.432,0.0
0.4322,0.0
0.4324,0.0
0.4326,0.0
0.4328,0.0
0.433,0.0
0.4332,0.0
0.4334,0.0
0.4336,0.0
0.4338,0.0
0.434,0.0
0.4342,0.0
0.4344,0.0
0.4346,0.0
0.4348,0.0
0.435,0.0
0.4352,0.0
0.4354,0.0
0.4356,0.0
0.4358,0.0
0.436,0.0
0.4362,0.0
0.4364,0.0
0.4366,0.0
0.4368,0.0
0.437,0.0
0.4372,0.0
0.4374,0.0
0.4376,0.0
0.4378,0.0
0.438,0.0
0.4382,0.0
0.4384,0.0
0.4386,0.0
0.4388,0.0
0.439,0.0
0.4392,0.0
0.4394,0.0
0.4396,0.0
0.4398,0.0
0.44,0.0
0.4402,0.0
0.4404,0.0
0.4406,0.0
0.4408,0.0
0.441,0.0
0.4412,0.0
0.4414,0.0
0.4416,0.0
0.4418,0.0
0.442,0.0
0.4422,0.0
0.4424,0.0
0.4426,0.0
0.4428,0.0
0.443,0.0
0.4432,0.0
0.4434,0.0
0.4436,0.0
0.4438,0.0
0.444,0.0
0.4442,0.0
0.4444,0.0
0.4446,0.0
0.4448,0.0
0.445,0.0
0.4452,0.0
0.4454,0.0
0.4456,0.0
0.4458,0.0
0.446,0.0
0.4462,0.0
0.4464,0.0
0.4466,0.0
0.4468,0.0
0.447,0.0
0.4472,0.0
0.4474,0.0
0.4476,0.0
0.4478,0.0
0.448,0.0
0.4482,0.0
0.4484,0.0
0.4486,0.0
0.4488,0.0
0.449,0.0
0.4492,0.0
0.4494,0.0
0.4496,0.0
0.4498,0.0
0.45,0.0
0.4502,0.0
0.4504,0.0
0.4506,0.0
0.4508,0.0
0.451,0.0
0.4512,0.0
0.4514,0.0
0.4516,0.0
0.4518,0.0
0.452,0.0
0.4522,0.0
0.4524,0.0
0.4526,0.0
0.4528,0.0
0.453,0.0
0.4532,0.0
0.4534,0.0
0.4536,0.0
0.4538,0.0
0.454,0.0
0.4542,0.0
0.4544,0.0
0.4546,0.0
0.4548,0.0
0.455,0.0
0.4552,0.0
0.4554,0.0
0.4556,0.0
0.4558,0.0
0.456,0.0
0.4562,0.0
0.4564,0.0
0.4566,0.0
0.4568,0.0
0.457,0.0
0.4572,0.0
0.4574,0.0
0.4576,0.0
0.4578,0.0
0.458,0.0
0.4582,0.0
0.4584,0.0
0.4586,0.0
0.4588,0.0
0.459,0.0
0.4592,0.0
0.4594,0.0
0.4596,0.0
0.4598,0.0
0.46,0.0
0.4602,0.0
0.4604,0.0
0.4606,0.0
0.4608,0.0
0.461,0.0
0.4612,0.0
0.4614,0.0
0.4616,0.0
0.4618,0.0
0.462,0.0
0.4622,0.0
0.4624,0.0
0.4626,0.0
0.4628,0.0
0.463,0.0
0.4632,0.0
0.4634,0.0
0.4636,0.0
0.4638,0.0
0.464,0.0
0.4642,0.0
0.4644,0.0
0.4646,0.0
0.4648,0.0
0.465,0.0
0.4652,0.0
0.4654,0.0
0.4656,0.0
0.4658,0.0
0.466,0.0
0.4662,0.0
0.4664,0.0
0.4666,0.0
0.4668,0.0
0.467,0.0
0.4672,0.0
0.4674,0.0
0.4676,0.0
0.4678,0.0
0.468,0.0
0.4682,0.0
0.4684,0.0
0.4686,0.0
0.4688,0.0
0.469,0.0
0.4692,0.0
0.4694,0.0
0.4696,0.0
0.4698,0.0
0.47,0.0
0.4702,0.0
0.4704,0.0
0.4706,0.0
0.4708,0.0
0.471,0.0
0.4712,0.0
0.4714,0.0
0.4716,0.0
0.4718,0.0
0.472,0.0
0.4722,0.0
0.4724,0.0
0.4726,0.0
0.4728,0.0
0.473,0.0
0.4732,0.0
0.4734,0.0
0.4736,0.0
0.4738,0.0
0.474,0.0
0.4742,0.0
0.4744,0.0
0.4746,0.0
0.4748,0.0
0.475,0.0
0.4752,0.0
0.4754,0.0
0.4756,0.0
0.4758,0.0
0.476,0.0
0.4762,0.0
0.4764,0.0
0.4766,0.0
0.4768,0.0
0.477,0.0
0.4772,0.0
0.4774,0.0
0.4776,0.0
0.4778,0.0
0.478,0.0
0.4782,0.0
0.4784,0.0
0.4786,0.0
0.4788,0.0
0.479,0.0
0.4792,0.0
0.4794,0.0
0.4796,0.0
0.4798,0.0
0.48,0.0
0.4802,0.0
0.4804,0.0
0.4806,0.0
0.4808,0.0
0.481,0.0
0.4812,0.0
0.4814,0.0
0.4816,0.0
0.4818,0.0
0.482,0.0
0.4822,0.0
0.4824,0.0
0.4826,0.0
0.4828,0.0
0.483,0.0
0.4832,0.0
0.4834,0.0
0.4836,0.0
0.4838,0.0
0.484,0.0
0.4842,0.0
0.4844,0.0
0.4846,0.0
0.4848,0.0
0.485,0.0
0.4852,0.0
0.4854,0.0
0.4856,0.0
0.4858,0.0
0.486,0.0
0.4862,0.0
0.4864,0.0
0.4866,0.0
0.4868,0.0
0.487,0.0
0.4872,0.0
0.4874,0.0
0.4876,0.0
0.4878,0.0
0.488,0.0
0.4882,0.0
0.4884,0.0
0.4886,0.0
0.4888,0.0
0.489,0.0
0.4892,0.0
0.4894,0.0
0.4896,0.0
0.4898,0.0
0.49,0.0
0.4902,0.0
0.4904,0.0
0.4906,0.0
0.4908,0.0
0.491,0.0
0.4912,0.0
0.4914,0.0
0.4916,0.0
0.4918,0.0
0.492,0.0
0.4922,0.0
0.4924,0.0
0.4926,0.0
0.4928,0.0
0.493,0.0
0.4932,0.0
0.4934,0.0
0.4936,0.0
0.4938,0.0
0.494,0.0
0.4942,0.0
0.4944,0.0
0.4946,0.0
0.4948,0.0
0.495,0.0
0.4952,0.0
0.4954,0.0
0.4956,0.0
0.4958,0.0
0.496,0.0
0.4962,0.0
0.4964,0.0
0.4966,0.0
0.4968,0.0
0.497,0.0
0.4972,0.0
0.4974,0.0
0.4976,0.0
0.4978,0.0
0.498,0.0
0.4982,0.0
0.4984,0.0
0.4986,0.0
0.4988,0.0
0.499,0.0
0.4992,0.0
0.4994,0.0
0.4996,0.0
0.4998,0.0
0.5,0.0
0.5002,0.0
0.5004,0.0
0.5006,0.0
0.5008,0.0
0.501,0.0
0.5012,0.0
0.5014,0.0
0.5016,0.0
0.5018,0.0
0.502,0.0
0.5022,0.0
0.5024,0.0
0.5026,0.0
0.5028,0.0
0.503,0.0
0.5032,0.0
0.5034,0.0
0.5036,0.0
0.5038,0.0
0.504,0.0
0.5042,0.0
0.5044,0.0
0.5046,0.0
0.5048,0.0
0.505,0.0
0.5052,0.0
0.5054,0.0
0.5056,0.0
0.5058,0.0
0.506,0.0
0.5062,0.0
0.5064,0.0
0.5066,0.0
0.5068,0.0
0.507,0.0
0.5072,0.0
0.5074,0.0
0.5076,0.0
0.5078,0.0
0.508,0.0
0.5082,0.0
0.5084,0.0
0.5086,0.0
0.5088,0.0
0.509,0.0
0.5092,0.0
0.5094,0.0
0.5096,0.0
0.5098,0.0
0.51,0.0
0.5102,0.0
0.5104,0.0
0.5106,0.0
0.5108,0.0
0.511,0.0
0.5112,0.0
0.5114,0.0
0.5116,0.0
0.5118,0.0
0.512,0.0
0.5122,0.0
0.5124,0.0
0.5126,0.0
0.5128,0.0
0.513,0.0
0.5132,0.0
0.5134,0.0
0.5136,0.0
0.5138,0.0
0.514,0.0
0.5142,0.0
0.5144,0.0
0.5146,0.0
0.5148,0.0
0.515,0.0
0.5152,0.0
0.5154,0.0
0.5156,0.0
0.5158,0.0
0.516,0.0
0.5162,0.0
0.5164,0.0
0.5166,0.0
0.5168,0.0
0.517,0.0
0.5172,0.0
0.5174,0.0
0.5176,0.0
0.5178,0.0
0.518,0.0
0.5182,0.0
0.5184,0.0
0.5186,0.0
0.5188,0.0
0.519,0.0
0.5192,0.0
0.5194,0.0
0.5196,0.0
0.5198,0.0
0.52,0.0
0.5202,0.0
0.5204,0.0
0.5206,0.0
0.5208,0.0
0.521,0.0
0.5212,0.0
0.5214,0.0
0.5216,0.0
0.5218,0.0
0.522,0.0
0.5222,0.0
0.5224,0.0
0.5226,0.0
0.5228,0.0
0.523,0.0
0.5232,0.0
0.5234,0.0
0.5236,0.0
0.5238,0.0
0.524,0.0
0.5242,0.0
0.5244,0.0
0.5246,0.0
0.5248,0.0
0.525,0.0
0.5252,0.0
0.5254,0.0
0.5256,0.0
0.5258,0.0
0.526,0.0
0.5262,0.0
0.5264,0.0
0.5266,0.0
0.5268,0.0
0.527,0.0
0.5272,0.0
0.5274,0.0
0.5276,0.0
0.5278,0.0
0.528,0.0
0.5282,0.0
0.5284,0.0
0.5286,0.0
0.5288,0.0
0.529,0.0
0.5292,0.0
0.5294,0.0
0.5296,0.0
0.5298,0.0
0.53,0.0
0.5302,0.0
0.5304,0.0
0.5306,0.0
0.5308,0.0
0.531,0.0
0.5312,0.0
0.5314,0.0
0.5316,0.0
0.5318,0.0
0.532,0.0
0.5322,0.0
0.5324,0.0
0.5326,0.0
0.5328,0.0
0.533,0.0
0.5332,0.0
0.5334,0.0
0.5336,0.0
0.5338,0.0
0.534,0.0
0.5342,0.0
0.5344,0.0
0.5346,0.0
0.5348,0.0
0.535,0.0
0.5352,0.0
0.5354,0.0
0.5356,0.0
0.5358,0.0
0.536,0.0
0.5362,0.0
0.5364,0.0
0.5366,0.0
0.5368,0.0
0.537,0.0
0.5372,0.0
0.5374,0.0
0.5376,0.0
0.5378,0.0
0.538,0.0
0.5382,0.0
0.5384,0.0
0.5386,0.0
0.5388,0.0
0.539,0.0
0.5392,0.0
0.5394,0.0
0.5396,0.0
0.5398,0.0
0.54,0.0
0.5402,0.0
0.5404,0.0
0.5406,0.0
0.5408,0.0
0.541,0.0
0.5412,0.0
0.5414,0.0
0.5416,0.0
0.5418,0.0
0.542,0.0
0.5422,0.0
0.5424,0.0
0.5426,0.0
0.5428,0.0
0.543,0.0
0.5432,0.0
0.5434,0.0
0.5436,0.0
0.5438,0.0
0.544,0.0
0.5442,0.0
0.5444,0.0
0.5446,0.0
0.5448,0.0
0.545,0.0
0.5452,0.0
0.5454,0.0
0.5456,0.0
0.5458,0.0
0.546,0.0
0.5462,0.0
0.5464,0.0
0.5466,0.0
0.5468,0.0
0.547,0.0
0.5472,0.0
0.5474,0.0
0.5476,0.0
0.5478,0.0
0.548,0.0
0.5482,0.0
0.5484,0.0
0.5486,0.0
0.5488,0.0
0.549,0.0
0.5492,0.0
0.5494,0.0
0.5496,0.0
0.5498,0.0
0.55,0.0
0.5502,0.0
0.5504,0.0
0.5506,0.0
0.5508,0.0
0.551,0.0
0.5512,0.0
0.5514,0.0
0.5516,0.0
0.5518,0.0
0.552,0.0
0.5522,0.0
0.5524,0.0
0.5526,0.0
0.5528,0.0
0.553,0.0
0.5532,0.0
0.5534,0.0
0.5536,0.0
0.5538,0.0
0.554,0.0
0.5542,0.0
0.5544,0.0
0.5546,0.0
0.5548,0.0
0.555,0.0
0.5552,0.0
0.5554,0.0
0.5556,0.0
0.5558,0.0
0.556,0.0
0.5562,0.0
0.5564,0.0
0.5566,0.0
0.5568,0.0
0.557,0.0
0.5572,0.0
0.5574,0.0
0.5576,0.0
0.5578,0.0
0.558,0.0
0.5582,0.0
0.5584,0.0
0.5586,0.0
0.5588,0.0
0.559,0.0
0.5592,0.0
0.5594,0.0
0.5596,0.0
0.5598,0.0
0.56,0.0
0.5602,0.0
0.5604,0.0
0.5606,0.0
0.5608,0.0
0.561,0.0
0.5612,0.0
0.5614,0.0
0.5616,0.0
0.5618,0.0
0.562,0.0
0.5622,0.0
0.5624,0.0
0.5626,0.0
0.5628,0.0
0.563,0.0
0.5632,0.0
0.5634,0.0
0.5636,0.0
0.5638,0.0
0.564,0.0
0.5642,0.0
0.5644,0.0
0.5646,0.0
0.5648,0.0
0.565,0.0
0.5652,0.0
0.5654,0.0
0.5656,0.0
0.5658,0.0
0.566,0.0
0.5662,0.0
0.5664,0.0
0.5666,0.0
0.5668,0.0
0.567,0.0
0.5672,0.0
0.5674,0.0
0.5676,0.0
0.5678,0.0
0.568,0.0
0.5682,0.0
0.5684,0.0
0.5686,0.0
0.5688,0.0
0.569,0.0
0.5692,0.0
0.5694,0.0
0.5696,0.0
0.5698,0.0
0.57,0.0
0.5702,0.0
0.5704,0.0
0.5706,0.0
0.5708,0.0
0.571,0.0
0.5712,0.0
0.5714,0.0
0.5716,0.0
0.5718,0.0
0.572,0.0
0.5722,0.0
0.5724,0.0
0.5726,0.0
0.5728,0.0
0.573,0.0
0.5732,0.0
0.5734,0.0
0.5736,0.0
0.5738,0.0
0.574,0.0
0.5742,0.0
0.5744,0.0
0.5746,0.0
0.5748,0.0
0.575,0.0
0.5752,0.0
0.5754,0.0
0.5756,0.0
0.5758,0.0
0.576,0.0
0.5762,0.0
0.5764,0.0
0.5766,0.0
0.5768,0.0
0.577,0.0
0.5772,0.0
0.5774,0.0
0.5776,0.0
0.5778,0.0
0.578,0.0
0.5782,0.0
0.5784,0.0
0.5786,0.0
0.5788,0.0
0.579,0.0
0.5792,0.0
0.5794,0.0
0.5796,0.0
0.5798,0.0
0.58,0.0
0.5802,0.0
0.5804,0.0
0.5806,0.0
0.5808,0.0
0.581,0.0
0.5812,0.0
0.5814,0.0
0.5816,0.0
0.5818,0.0
0.582,0.0
0.5822,0.0
0.5824,0.0
0.5826,0.0
0.5828,0.0
0.583,0.0
0.5832,0.0
0.5834,0.0
0.5836,0.0
0.5838,0.0
0.584,0.0
0.5842,0.0
0.5844,0.0
0.5846,0.0
0.5848,0.0
0.585,0.0
0.5852,0.0
0.5854,0.0
0.5856,0.0
0.5858,0.0
0.586,0.0
0.5862,0.0
0.5864,0.0
0.5866,0.0
0.5868,0.0
0.587,0.0
0.5872,0.0
0.5874,0.0
0.5876,0.0
0.5878,0.0
0.588,0.0
0.5882,0.0
0.5884,0.0
0.5886,0.0
0.5888,0.0
0.589,0.0
0.5892,0.0
0.5894,0.0
0.5896,0.0
0.5898,0.0
0.59,0.0
0.5902,0.0
0.5904,0.0
0.5906,0.0
0.5908,0.0
0.591,0.0
0.5912,0.0
0.5914,0.0
0.5916,0.0
0.5918,0.0
0.592,0.0
0.5922,0.0
0.5924,0.0
0.5926,0.0
0.5928,0.0
0.593,0.0
0.5932,0.0
0.5934,0.0
0.5936,0.0
0.5938,0.0
0.594,0.0
0.5942,0.0
0.5944,0.0
0.5946,0.0
0.5948,0.0
0.595,0.0
0.5952,0.0
0.5954,0.0
0.5956,0.0
0.5958,0.0
0.596,0.0
0.5962,0.0
0.5964,0.0
0.5966,0.0
0.5968,0.0
0.597,0.0
0.5972,0.0
0.5974,0.0
0.5976,0.0
0.5978,0.0
0.598,0.0
0.5982,0.0
0.5984,0.0
0.5986,0.0
0.5988,0.0
0.599,0.0
0.5992,0.0
0.5994,0.0
0.5996,0.0
0.5998,0.0
0.6,0.0
0.6002,0.0
0.6004,0.0
0.6006,0.0
0.6008,0.0
0.601,0.0
0.6012,0.0
0.6014,0.0
0.6016,0.0
0.6018,0.0
0.602,0.0
0.6022,0.0
0.6024,0.0
0.6026,0.0
0.6028,0.0
0.603,0.0
0.6032,0.0
0.6034,0.0
0.6036,0.0
0.6038,0.0
0.604,0.0
0.6042,0.0
0.6044,0.0
0.6046,0.0
0.6048,0.0
0.605,0.0
0.6052,0.0
0.6054,0.0
0.6056,0.0
0.6058,0.0
0.606,0.0
0.6062,0.0
0.6064,0.0
0.6066,0.0
0.6068,0.0
0.607,0.0
0.6072,0.0
0.6074,0.0
0.6076,0.0
0.6078,0.0
0.608,0.0
0.6082,0.0
0.6084,0.0
0.6086,0.0
0.6088,0.0
0.609,0.0
0.6092,0.0
0.6094,0.0
0.6096,0.0
0.6098,0.0
0.61,0.0
0.6102,0.0
0.6104,0.0
0.6106,0.0
0.6108,0.0
0.611,0.0
0.6112,0.0
0.6114,0.0
0.6116,0.0
0.6118,0.0
0.612,0.0
0.6122,0.0
0.6124,0.0
0.6126,0.0
0.6128,0.0
0.613,0.0
0.6132,0.0
0.6134,0.0
0.6136,0.0
0.6138,0.0
0.614,0.0
0.6142,0.0
0.6144,0.0
0.6146,0.0
0.6148,0.0
0.615,0.0
0.6152,0.0
0.6154,0.0
0.6156,0.0
0.6158,0.0
0.616,0.0
0.6162,0.0
0.6164,0.0
0.6166,0.0
0.6168,0.0
0.617,0.0
0.6172,0.0
0.6174,0.0
0.6176,0.0
0.6178,0.0
0.618,0.0
0.6182,0.0
0.6184,0.0
0.6186,0.0
0.6188,0.0
0.619,0.0
0.6192,0.0
0.6194,0.0
0.6196,0.0
0.6198,0.0
0.62,0.0
0.6202,0.0
0.6204,0.0
0.6206,0.0
0.6208,0.0
0.621,0.0
0.6212,0.0
0.6214,0.0
0.6216,0.0
0.6218,0.0
0.622,0.0
0.6222,0.0
0.6224,0.0
0.6226,0.0
0.6228,0.0
0.623,0.0
0.6232,0.0
0.6234,0.0
0.6236,0.0
0.6238,0.0
0.624,0.0
0.6242,0.0
0.6244,0.0
0.6246,0.0
0.6248,0.0
0.625,0.0
0.6252,0.0
0.6254,0.0
0.6256,0.0
0.6258,0.0
0.626,0.0
0.6262,0.0
0.6264,0.0
0.6266,0.0
0.6268,0.0
0.627,0.0
0.6272,0.0
0.6274,0.0
0.6276,0.0
0.6278,0.0
0.628,0.0
0.6282,0.0
0.6284,0.0
0.6286,0.0
0.6288,0.0
0.629,0.0
0.6292,0.0
0.6294,0.0
0.6296,0.0
0.6298,0.0
0.63,0.0
0.6302,0.0
0.6304,0.0
0.6306,0.0
0.6308,0.0
0.631,0.0
0.6312,0.0
0.6314,0.0
0.6316,0.0
0.6318,0.0
0.632,0.0
0.6322,0.0
0.6324,0.0
0.6326,0.0
0.6328,0.0
0.633,0.0
0.6332,0.0
0.6334,0.0
0.6336,0.0
0.6338,0.0
0.634,0.0
0.6342,0.0
0.6344,0.0
0.6346,0.0
0.6348,0.0
0.635,0.0
0.6352,0.0
0.6354,0.0
0.6356,0.0
0.6358,0.0
0.636,0.0
0.6362,0.0
0.6364,0.0
0.6366,0.0
0.6368,0.0
0.637,0.0
0.6372,0.0
0.6374,0.0
0.6376,0.0
0.6378,0.0
0.638,0.0
0.6382,0.0
0.6384,0.0
0.6386,0.0
0.6388,0.0
0.639,0.0
0.6392,0.0
0.6394,0.0
0.6396,0.0
0.6398,0.0
0.64,0.0
0.6402,0.0
0.6404,0.0
0.6406,0.0
0.6408,0.0
0.641,0.0
0.6412,0.0
0.6414,0.0
0.6416,0.0
0.6418,0.0
0.642,0.0
0.6422,0.0
0.6424,0.0
0.6426,0.0
0.6428,0.0
0.643,0.0
0.6432,0.0
0.6434,0.0
0.6436,0.0
0.6438,0.0
0.644,0.0
0.6442,0.0
0.6444,0.0
0.6446,0.0
0.6448,0.0
0.645,0.0
0.6452,0.0
0.6454,0.0
0.6456,0.0
0.6458,0.0
0.646,0.0
0.6462,0.0
0.6464,0.0
0.6466,0.0
0.6468,0.0
0.647,0.0
0.6472,0.0
0.6474,0.0
0.6476,0.0
0.6478,0.0
0.648,0.0
0.6482,0.0
0.6484,0.0
0.6486,0.0
0.6488,0.0
0.649,0.0
0.6492,0.0
0.6494,0.0
0.6496,0.0
0.6498,0.0
0.65,0.0
0.6502,0.0
0.6504,0.0
0.6506,0.0
0.6508,0.0
0.651,0.0
0.6512,0.0
0.6514,0.0
0.6516,0.0
0.6518,0.0
0.652,0.0
0.6522,0.0
0.6524,0.0
0.6526,0.0
0.6528,0.0
0.653,0.0
0.6532,0.0
0.6534,0.0
0.6536,0.0
0.6538,0.0
0.654,0.0
0.6542,0.0
0.6544,0.0
0.6546,0.0
0.6548,0.0
0.655,0.0
0.6552,0.0
0.6554,0.0
0.6556,0.0
0.6558,0.0
0.656,0.0
0.6562,0.0
0.6564,0.0
0.6566,0.0
0.6568,0.0
0.657,0.0
0.6572,0.0
0.6574,0.0
0.6576,0.0
0.6578,0.0
0.658,0.0
0.6582,0.0
0.6584,0.0
0.6586,0.0
0.6588,0.0
0.659,0.0
0.6592,0.0
0.6594,0.0
0.6596,0.0
0.6598,0.0
0.66,0.0
0.6602,0.0
0.6604,0.0
0.6606,0.0
0.6608,0.0
0.661,0.0
0.6612,0.0
0.6614,0.0
0.6616,0.0
0.6618,0.0
0.662,0.0
0.6622,0.0
0.6624,0.0
0.6626,0.0
0.6628,0.0
0.663,0.0
0.6632,0.0
0.6634,0.0
0.6636,0.0
0.6638,0.0
0.664,0.0
0.6642,0.0
0.6644,0.0
0.6646,0.0
0.6648,0.0
0.665,0.0
0.6652,0.0
0.6654,0.0
0.6656,0.0
0.6658,0.0
0.666,0.0
0.6662,0.0
0.6664,0.0
0.6666,0.0
0.6668,0.0
0.667,0.0
0.6672,0.0
0.6674,0.0
0.6676,0.0
0.6678,0.0
0.668,0.0
0.6682,0.0
0.6684,0.0
0.6686,0.0
0.6688,0.0
0.669,0.0
0.6692,0.0
0.6694,0.0
0.6696,0.0
0.6698,0.0
0.67,0.0
0.6702,0.0
0.6704,0.0
0.6706,0.0
0.6708,0.0
0.671,0.0
0.6712,0.0
0.6714,0.0
0.6716,0.0
0.6718,0.0
0.672,0.0
0.6722,0.0
0.6724,0.0
0.6726,0.0
0.6728,0.0
0.673,0.0
0.6732,0.0
0.6734,0.0
0.6736,0.0
0.6738,0.0
0.674,0.0
0.6742,0.0
0.6744,0.0
0.6746,0.0
0.6748,0.0
0.675,0.0
0.6752,0.0
0.6754,0.0
0.6756,0.0
0.6758,0.0
0.676,0.0
0.6762,0.0
0.6764,0.0
0.6766,0.0
0.6768,0.0
0.677,0.0
0.6772,0.0
0.6774,0.0
0.6776,0.0
0.6778,0.0
0.678,0.0
0.6782,0.0
0.6784,0.0
0.6786,0.0
0.6788,0.0
0.679,0.0
0.6792,0.0
0.6794,0.0
0.6796,0.0
0.6798,0.0
0.68,0.0
0.6802,0.0
0.6804,0.0
0.6806,0.0
0.6808,0.0
0.681,0.0
0.6812,0.0
0.6814,0.0
0.6816,0.0
0.6818,0.0
0.682,0.0
0.6822,0.0
0.6824,0.0
0.6826,0.0
0.6828,0.0
0.683,0.0
0.6832,0.0
0.6834,0.0
0.6836,0.0
0.6838,0.0
0.684,0.0
0.6842,0.0
0.6844,0.0
0.6846,0.0
0.6848,0.0
0.685,0.0
0.6852,0.0
0.6854,0.0
0.6856,0.0
0.6858,0.0
0.686,0.0
0.6862,0.0
0.6864,0.0
0.6866,0.0
0.6868,0.0
0.687,0.0
0.6872,0.0
0.6874,0.0
0.6876,0.0
0.6878,0.0
0.688,0.0
0.6882,0.0
0.6884,0.0
0.6886,0.0
0.6888,0.0
0.689,0.0
0.6892,0.0
0.6894,0.0
0.6896,0.0
0.6898,0.0
0.69,0.0
0.6902,0.0
0.6904,0.0
0.6906,0.0
0.6908,0.0
0.691,0.0
0.6912,0.0
0.6914,0.0
0.6916,0.0
0.6918,0.0
0.692,0.0
0.6922,0.0
0.6924,0.0
0.6926,0.0
0.6928,0.0
0.693,0.0
0.6932,0.0
0.6934,0.0
0.6936,0.0
0.6938,0.0
0.694,0.0
0.6942,0.0
0.6944,0.0
0.6946,0.0
0.6948,0.0
0.695,0.0
0.6952,0.0
0.6954,0.0
0.6956,0.0
0.6958,0.0
0.696,0.0
0.6962,0.0
0.6964,0.0
0.6966,0.0
0.6968,0.0
0.697,0.0
0.6972,0.0
0.6974,0.0
0.6976,0.0
0.6978,0.0
0.698,0.0
0.6982,0.0
0.6984,0.0
0.6986,0.0
0.6988,0.0
0.699,0.0
0.6992,0.0
0.6994,0.0
0.6996,0.0
0.6998,0.0
0.7,0.0
0.7002,0.0
0.7004,0.0
0.7006,0.0
0.7008,0.0
0.701,0.0
0.7012,0.0
0.7014,0.0
0.7016,0.0
0.7018,0.0
0.702,0.0
0.7022,0.0
0.7024,0.0
0.7026,0.0
0.7028,0.0
0.703,0.0
0.7032,0.0
0.7034,0.0
0.7036,0.0
0.7038,0.0
0.704,0.0
0.7042,0.0
0.7044,0.0
0.7046,0.0
0.7048,0.0
0.705,0.0
0.7052,0.0
0.7054,0.0
0.7056,0.0
0.7058,0.0
0.706,0.0
0.7062,0.0
0.7064,0.0
0.7066,0.0
0.7068,0.0
0.707,0.0
0.7072,0.0
0.7074,0.0
0.7076,0.0
0.7078,0.0
0.708,0.0
0.7082,0.0
0.7084,0.0
0.7086,0.0
0.7088,0.0
0.709,0.0
0.7092,0.0
0.7094,0.0
0.7096,0.0
0.7098,0.0
0.71,0.0
0.7102,0.0
0.7104,0.0
0.7106,0.0
0.7108,0.0
0.711,0.0
0.7112,0.0
0.7114,0.0
0.7116,0.0
0.7118,0.0
0.712,0.0
0.7122,0.0
0.7124,0.0
0.7126,0.0
0.7128,0.0
0.713,0.0
0.7132,0.0
0.7134,0.0
0.7136,0.0
0.7138,0.0
0.714,0.0
0.7142,0.0
0.7144,0.0
0.7146,0.0
0.7148,0.0
0.715,0.0
0.7152,0.0
0.7154,0.0
0.7156,0.0
0.7158,0.0
0.716,0.0
0.7162,0.0
0.7164,0.0
0.7166,0.0
0.7168,0.0
0.717,0.0
0.7172,0.0
0.7174,0.0
0.7176,0.0
0.7178,0.0
0.718,0.0
0.7182,0.0
0.7184,0.0
0.7186,0.0
0.7188,0.0
0.719,0.0
0.7192,0.0
0.7194,0.0
0.7196,0.0
0.7198,0.0
0.72,0.0
0.7202,0.0
0.7204,0.0
0.7206,0.0
0.7208,0.0
0.721,0.0
0.7212,0.0
0.7214,0.0
0.7216,0.0
0.7218,0.0
0.722,0.0
0.7222,0.0
0.7224,0.0
0.7226,0.0
0.7228,0.0
0.723,0.0
0.7232,0.0
0.7234,0.0
0.7236,0.0
0.7238,0.0
0.724,0.0
0.7242,0.0
0.7244,0.0
0.7246,0.0
0.7248,0.0
0.725,0.0
0.7252,0.0
0.7254,0.0
0.7256,0.0
0.7258,0.0
0.726,0.0
0.7262,0.0
0.7264,0.0
0.7266,0.0
0.7268,0.0
0.727,0.0
0.7272,0.0
0.7274,0.0
0.7276,0.0
0.7278,0.0
0.728,0.0
0.7282,0.0
0.7284,0.0
0.7286,0.0
0.7288,0.0
0.729,0.0
0.7292,0.0
0.7294,0.0
0.7296,0.0
0.7298,0.0
0.73,0.0
0.7302,0.0
0.7304,0.0
0.7306,0.0
0.7308,0.0
0.731,0.0
0.7312,0.0
0.7314,0.0
0.7316,0.0
0.7318,0.0
0.732,0.0
0.7322,0.0
0.7324,0.0
0.7326,0.0
0.7328,0.0
0.733,0.0
0.7332,0.0
0.7334,0.0
0.7336,0.0
0.7338,0.0
0.734,0.0
0.7342,0.0
0.7344,0.0
0.7346,0.0
0.7348,0.0
0.735,0.0
0.7352,0.0
0.7354,0.0
0.7356,0.0
0.7358,0.0
0.736,0.0
0.7362,0.0
0.7364,0.0
0.7366,0.0
0.7368,0.0
0.737,0.0
0.7372,0.0
0.7374,0.0
0.7376,0.0
0.7378,0.0
0.738,0.0
0.7382,0.0
0.7384,0.0
0.7386,0.0
0.7388,0.0
0.739,0.0
0.7392,0.0
0.7394,0.0
0.7396,0.0
0.7398,0.0
0.74,0.0
0.7402,0.0
0.7404,0.0
0.7406,0.0
0.7408,0.0
0.741,0.0
0.7412,0.0
0.7414,0.0
0.7416,0.0
0.7418,0.0
0.742,0.0
0.7422,0.0
0.7424,0.0
0.7426,0.0
0.7428,0.0
0.743,0.0
0.7432,0.0
0.7434,0.0
0.7436,0.0
0.7438,0.0
0.744,0.0
0.7442,0.0
0.7444,0.0
0.7446,0.0
0.7448,0.0
0.745,0.0
0.7452,0.0
0.7454,0.0
0.7456,0.0
0.7458,0.0
0.746,0.0
0.7462,0.0
0.7464,0.0
0.7466,0.0
0.7468,0.0
0.747,0.0
0.7472,0.0
0.7474,0.0
0.7476,0.0
0.7478,0.0
0.748,0.0
0.7482,0.0
0.7484,0.0
0.7486,0.0
0.7488,0.0
0.749,0.0
0.7492,0.0
0.7494,0.0
0.7496,0.0
0.7498,0.0
0.75,0.0
0.7502,0.0
0.7504,0.0
0.7506,0.0
0.7508,0.0
0.751,0.0
0.7512,0.0
0.7514,0.0
0.7516,0.0
0.7518,0.0
0.752,0.0
0.7522,0.0
0.7524,0.0
0.7526,0.0
0.7528,0.0
0.753,0.0
0.7532,0.0
0.7534,0.0
0.7536,0.0
0.7538,0.0
0.754,0.0
0.7542,0.0
0.7544,0.0
0.7546,0.0
0.7548,0.0
0.755,0.0
0.7552,0.0
0.7554,0.0
0.7556,0.0
0.7558,0.0
0.756,0.0
0.7562,0.0
0.7564,0.0
0.7566,0.0
0.7568,0.0
0.757,0.0
0.7572,0.0
0.7574,0.0
0.7576,0.0
0.7578,0.0
0.758,0.0
0.7582,0.0
0.7584,0.0
0.7586,0.0
0.7588,0.0
0.759,0.0
0.7592,0.0
0.7594,0.0
0.7596,0.0
0.7598,0.0
0.76,0.0
0.7602,0.0
0.7604,0.0
0.7606,0.0
0.7608,0.0
0.761,0.0
0.7612,0.0
0.7614,0.0
0.7616,0.0
0.7618,0.0
0.762,0.0
0.7622,0.0
0.7624,0.0
0.7626,0.0
0.7628,0.0
0.763,0.0
0.7632,0.0
0.7634,0.0
0.7636,0.0
0.7638,0.0
0.764,0.0
0.7642,0.0
0.7644,0.0
0.7646,0.0
0.7648,0.0
0.765,0.0
0.7652,0.0
0.7654,0.0
0.7656,0.0
0.7658,0.0
0.766,0.0
0.7662,0.0
0.7664,0.0
0.7666,0.0
0.7668,0.0
0.767,0.0
0.7672,0.0
0.7674,0.0
0.7676,0.0
0.7678,0.0
0.768,0.0
0.7682,0.0
0.7684,0.0
0.7686,0.0
0.7688,0.0
0.769,0.0
0.7692,0.0
0.7694,0.0
0.7696,0.0
0.7698,0.0
0.77,0.0
0.7702,0.0
0.7704,0.0
0.7706,0.0
0.7708,0.0
0.771,0.0
0.7712,0.0
0.7714,0.0
0.7716,0.0
0.7718,0.0
0.772,0.0
0.7722,0.0
0.7724,0.0
0.7726,0.0
0.7728,0.0
0.773,0.0
0.7732,0.0
0.7734,0.0
0.7736,0.0
0.7738,0.0
0.774,0.0
0.7742,0.0
0.7744,0.0
0.7746,0.0
0.7748,0.0
0.775,0.0
0.7752,0.0
0.7754,0.0
0.7756,0.0
0.7758,0.0
0.776,0.0
0.7762,0.0
0.7764,0.0
0.7766,0.0
0.7768,0.0
0.777,0.0
0.7772,0.0
0.7774,0.0
0.7776,0.0
0.7778,0.0
0.778,0.0
0.7782,0.0
0.7784,0.0
0.7786,0.0
0.7788,0.0
0.779,0.0
0.7792,0.0
0.7794,0.0
0.7796,0.0
0.7798,0.0
0.78,0.0
0.7802,0.0
0.7804,0.0
0.7806,0.0
0.7808,0.0
0.781,0.0
0.7812,0.0
0.7814,0.0
0.7816,0.0
0.7818,0.0
0.782,0.0
0.7822,0.0
0.7824,0.0
0.7826,0.0
0.7828,0.0
0.783,0.0
0.7832,0.0
0.7834,0.0
0.7836,0.0
0.7838,0.0
0.784,0.0
0.7842,0.0
0.7844,0.0
0.7846,0.0
0.7848,0.0
0.785,0.0
0.7852,0.0
0.7854,0.0
0.7856,0.0
0.7858,0.0
0.786,0.0
0.7862,0.0
0.7864,0.0
0.7866,0.0
0.7868,0.0
0.787,0.0
0.7872,0.0
0.7874,0.0
0.7876,0.0
0.7878,0.0
0.788,0.0
0.7882,0.0
0.7884,0.0
0.7886,0.0
0.7888,0.0
0.789,0.0
0.7892,0.0
0.7894,0.0
0.7896,0.0
0.7898,0.0
0.79,0.0
0.7902,0.0
0.7904,0.0
0.7906,0.0
0.7908,0.0
0.791,0.0
0.7912,0.0
0.7914,0.0
0.7916,0.0
0.7918,0.0
0.792,0.0
0.7922,0.0
0.7924,0.0
0.7926,0.0
0.7928,0.0
0.793,0.0
0.7932,0.0
0.7934,0.0
0.7936,0.0
0.7938,0.0
0.794,0.0
0.7942,0.0
0.7944,0.0
0.7946,0.0
0.7948,0.0
0.795,0.0
0.7952,0.0
0.7954,0.0
0.7956,0.0
0.7958,0.0
0.796,0.0
0.7962,0.0
0.7964,0.0
0.7966,0.0
0.7968,0.0
0.797,0.0
0.7972,0.0
0.7974,0.0
0.7976,0.0
0.7978,0.0
0.798,0.0
0.7982,0.0
0.7984,0.0
0.7986,0.0
0.7988,0.0
0.799,0.0
0.7992,0.0
0.7994,0.0
0.7996,0.0
0.7998,0.0
0.8,0.0
0.8002,0.0
0.8004,0.0
0.8006,0.0
0.8008,0.0
0.801,0.0
0.8012,0.0
0.8014,0.0
0.8016,0.0
0.8018,0.0
0.802,0.0
0.8022,0.0
0.8024,0.0
0.8026,0.0
0.8028,0.0
0.803,0.0
0.8032,0.0
0.8034,0.0
0.8036,0.0
0.8038,0.0
0.804,0.0
0.8042,0.0
0.8044,0.0
0.8046,0.0
0.8048,0.0
0.805,0.0
0.8052,0.0
0.8054,0.0
0.8056,0.0
0.8058,0.0
0.806,0.0
0.8062,0.0
0.8064,0.0
0.8066,0.0
0.8068,0.0
0.807,0.0
0.8072,0.0
0.8074,0.0
0.8076,0.0
0.8078,0.0
0.808,0.0
0.8082,0.0
0.8084,0.0
0.8086,0.0
0.8088,0.0
0.809,0.0
0.8092,0.0
0.8094,0.0
0.8096,0.0
0.8098,0.0
0.81,0.0
0.8102,0.0
0.8104,0.0
0.8106,0.0
0.8108,0.0
0.811,0.0
0.8112,0.0
0.8114,0.0
0.8116,0.0
0.8118,0.0
0.812,0.0
0.8122,0.0
0.8124,0.0
0.8126,0.0
0.8128,0.0
0.813,0.0
0.8132,0.0
0.8134,0.0
0.8136,0.0
0.8138,0.0
0.814,0.0
0.8142,0.0
0.8144,0.0
0.8146,0.0
0.8148,0.0
0.815,0.0
0.8152,0.0
0.8154,0.0
0.8156,0.0
0.8158,0.0
0.816,0.0
0.8162,0.0
0.8164,0.0
0.8166,0.0
0.8168,0.0
0.817,0.0
0.8172,0.0
0.8174,0.0
0.8176,0.0
0.8178,0.0
0.818,0.0
0.8182,0.0
0.8184,0.0
0.8186,0.0
0.8188,0.0
0.819,0.0
0.8192,0.0
0.8194,0.0
0.8196,0.0
0.8198,0.0
0.82,0.0
0.8202,0.0
0.8204,0.0
0.8206,0.0
0.8208,0.0
0.821,0.0
0.8212,0.0
0.8214,0.0
0.8216,0.0
0.8218,0.0
0.822,0.0
0.8222,0.0
0.8224,0.0
0.8226,0.0
0.8228,0.0
0.823,0.0
0.8232,0.0
0.8234,0.0
0.8236,0.0
0.8238,0.0
0.824,0.0
0.8242,0.0
0.8244,0.0
0.8246,0.0
0.8248,0.0
0.825,0.0
0.8252,0.0
0.8254,0.0
0.8256,0.0
0.8258,0.0
0.826,0.0
0.8262,0.0
0.8264,0.0
0.8266,0.0
0.8268,0.0
0.827,0.0
0.8272,0.0
0.8274,0.0
0.8276,0.0
0.8278,0.0
0.828,0.0
0.8282,0.0
0.8284,0.0
0.8286,0.0
0.8288,0.0
0.829,0.0
0.8292,0.0
0.8294,0.0
0.8296,0.0
0.8298,0.0
0.83,0.0
0.8302,0.0
0.8304,0.0
0.8306,0.0
0.8308,0.0
0.831,0.0
0.8312,0.0
0.8314,0.0
0.8316,0.0
0.8318,0.0
0.832,0.0
0.8322,0.0
0.8324,0.0
0.8326,0.0
0.8328,0.0
0.833,0.0
0.8332,0.0
0.8334,0.0
0.8336,0.0
0.8338,0.0
0.834,0.0
0.8342,0.0
0.8344,0.0
0.8346,0.0
0.8348,0.0
0.835,0.0
0.8352,0.0
0.8354,0.0
0.8356,0.0
0.8358,0.0
0.836,0.0
0.8362,0.0
0.8364,0.0
0.8366,0.0
0.8368,0.0
0.837,0.0
0.8372,0.0
0.8374,0.0
0.8376,0.0
0.8378,0.0
0.838,0.0
0.8382,0.0
0.8384,0.0
0.8386,0.0
0.8388,0.0
0.839,0.0
0.8392,0.0
0.8394,0.0
0.8396,0.0
0.8398,0.0
0.84,0.0
0.8402,0.0
0.8404,0.0
0.8406,0.0
0.8408,0.0
0.841,0.0
0.8412,0.0
0.8414,0.0
0.8416,0.0
0.8418,0.0
0.842,0.0
0.8422,0.0
0.8424,0.0
0.8426,0.0
0.8428,0.0
0.843,0.0
0.8432,0.0
0.8434,0.0
0.8436,0.0
0.8438,0.0
0.844,0.0
0.8442,0.0
0.8444,0.0
0.8446,0.0
0.8448,0.0
0.845,0.0
0.8452,0.0
0.8454,0.0
0.8456,0.0
0.8458,0.0
0.846,0.0
0.8462,0.0
0.8464,0.0
0.8466,0.0
0.8468,0.0
0.847,0.0
0.8472,0.0
0.8474,0.0
0.8476,0.0
0.8478,0.0
0.848,0.0
0.8482,0.0
0.8484,0.0
0.8486,0.0
0.8488,0.0
0.849,0.0
0.8492,0.0
0.8494,0.0
0.8496,0.0
0.8498,0.0
0.85,0.0
0.8502,0.0
0.8504,0.0
0.8506,0.0
0.8508,0.0
0.851,0.0
0.8512,0.0
0.8514,0.0
0.8516,0.0
0.8518,0.0
0.852,0.0
0.8522,0.0
0.8524,0.0
0.8526,0.0
0.8528,0.0
0.853,0.0
0.8532,0.0
0.8534,0.0
0.8536,0.0
0.8538,0.0
0.854,0.0
0.8542,0.0
0.8544,0.0
0.8546,0.0
0.8548,0.0
0.855,0.0
0.8552,0.0
0.8554,0.0
0.8556,0.0
0.8558,0.0
0.856,0.0
0.8562,0.0
0.8564,0.0
0.8566,0.0
0.8568,0.0
0.857,0.0
0.8572,0.0
0.8574,0.0
0.8576,0.0
0.8578,0.0
0.858,0.0
0.8582,0.0
0.8584,0.0
0.8586,0.0
0.8588,0.0
0.859,0.0
0.8592,0.0
0.8594,0.0
0.8596,0.0
0.8598,0.0
0.86,0.0
0.8602,0.0
0.8604,0.0
0.8606,0.0
0.8608,0.0
0.861,0.0
0.8612,0.0
0.8614,0.0
0.8616,0.0
0.8618,0.0
0.862,0.0
0.8622,0.0
0.8624,0.0
0.8626,0.0
0.8628,0.0
0.863,0.0
0.8632,0.0
0.8634,0.0
0.8636,0.0
0.8638,0.0
0.864,0.0
0.8642,0.0
0.8644,0.0
0.8646,0.0
0.8648,0.0
0.865,0.0
0.8652,0.0
0.8654,0.0
0.8656,0.0
0.8658,0.0
0.866,0.0
0.8662,0.0
0.8664,0.0
0.8666,0.0
0.8668,0.0
0.867,0.0
0.8672,0.0
0.8674,0.0
0.8676,0.0
0.8678,0.0
0.868,0.0
0.8682,0.0
0.8684,0.0
0.8686,0.0
0.8688,0.0
0.869,0.0
0.8692,0.0
0.8694,0.0
0.8696,0.0
0.8698,0.0
0.87,0.0
0.8702,0.0
0.8704,0.0
0.8706,0.0
0.8708,0.0
0.871,0.0
0.8712,0.0
0.8714,0.0
0.8716,0.0
0.8718,0.0
0.872,0.0
0.8722,0.0
0.8724,0.0
0.8726,0.0
0.8728,0.0
0.873,0.0
0.8732,0.0
0.8734,0.0
0.8736,0.0
0.8738,0.0
0.874,0.0
0.8742,0.0
0.8744,0.0
0.8746,0.0
0.8748,0.0
0.875,0.0
0.8752,0.0
0.8754,0.0
0.8756,0.0
0.8758,0.0
0.876,0.0
0.8762,0.0
0.8764,0.0
0.8766,0.0
0.8768,0.0
0.877,0.0
0.8772,0.0
0.8774,0.0
0.8776,0.0
0.8778,0.0
0.878,0.0
0.8782,0.0
0.8784,0.0
0.8786,0.0
0.8788,0.0
0.879,0.0
0.8792,0.0
0.8794,0.0
0.8796,0.0
0.8798,0.0
0.88,0.0
0.8802,0.0
0.8804,0.0
0.8806,0.0
0.8808,0.0
0.881,0.0
0.8812,0.0
0.8814,0.0
0.8816,0.0
0.8818,0.0
0.882,0.0
0.8822,0.0
0.8824,0.0
0.8826,0.0
0.8828,0.0
0.883,0.0
0.8832,0.0
0.8834,0.0
0.8836,0.0
0.8838,0.0
0.884,0.0
0.8842,0.0
0.8844,0.0
0.8846,0.0
0.8848,0.0
0.885,0.0
0.8852,0.0
0.8854,0.0
0.8856,0.0
0.8858,0.0
0.886,0.0
0.8862,0.0
0.8864,0.0
0.8866,0.0
0.8868,0.0
0.887,0.0
0.8872,0.0
0.8874,0.0
0.8876,0.0
0.8878,0.0
0.888,0.0
0.8882,0.0017315947786755714
0.8884,0.0017784282135835383
0.8886,0.0018262126388890465
0.8888,0.0018749301489151549
0.889,0.0019246222393576318
0.8892,0.0019753163371660776
0.8894,0.0020269969525088527
0.8896,0.0020797193656107993
0.8898,0.0021334641076009575
0.89,0.00218829441678281
0.8902,0.0022441672342665697
0.8904,0.0023011608618617174
0.8906,0.0023592521358750673
0.8908,0.002418470614884427
0.891,0.002478864473687281
0.8912,0.002540414527629764
0.8914,0.0026031776201307366
0.8916,0.0026671321506910317
0.8918,0.0027323332574269443
0.892,0.002798781508772663
0.8922,0.002866521811029088
0.8924,0.002935540237558598
0.8926,0.003005882831530471
0.8928,0.0030775873938182485
0.893,0.00315063800826465
0.8932,0.0032251045922748744
0.8934,0.003300951050277945
0.8936,0.0033782654895730957
0.8938,0.003457020056885085
0.894,0.0035372789852772257
0.8942,0.003619034032453783
0.8944,0.0037023207255515445
0.8946,0.0037871893709962023
0.8948,0.003873637695051002
0.895,0.003961720835832239
0.8952,0.004051412361150142
0.8954,0.0041428160102441325
0.8956,0.004235883466208179
0.8958,0.004330712783939816
0.896,0.004427261046657804
0.8962,0.004525594192728022
0.8964,0.004625794929324911
0.8966,0.00472778452831335
0.8968,0.004831692876905436
0.897,0.004937493827128492
0.8972,0.005045245075052662
0.8974,0.005154939799467684
0.8976,0.005266672928883054
0.8978,0.005380425704970548
0.898,0.00549623393908405
0.8982,0.005614204496851016
0.8984,0.005734269734603004
0.8986,0.005856537654835847
0.8988,0.005980989499221323
0.899,0.006107730428084324
0.8992,0.006236721219465835
0.8994,0.006368083518282219
0.8996,0.006501757638943673
0.8998,0.006637822593802412
0.9,0.006776394911867101
0.9002,0.006917396149219712
0.9004,0.007060954203552683
0.9006,0.007207030989775376
0.9008,0.007355751563409285
0.901,0.007507094892389432
0.9012,0.0076611524946201826
0.9014,0.007817909022378444
0.9016,0.007977455425134394
0.9018,0.008139853093780403
0.902,0.008305079859383113
0.9022,0.008473281809528999
0.9024,0.008644387889944483
0.9026,0.008818557262202376
0.9028,0.008995756957119738
0.903,0.009176057460535958
0.9032,0.009359554269394721
0.9034,0.009546193950882298
0.9036,0.009736191941556172
0.9038,0.009929418638421339
0.904,0.010126103688889998
0.9042,0.010326133406124427
0.9044,0.010529695373406867
0.9046,0.010736770263974904
0.9048,0.010947396731353365
0.905,0.011161723705299664
0.9052,0.011379753459550557
0.9054,0.011601571259234333
0.9056,0.011827163461930468
0.9058,0.012056698324158788
0.906,0.012290145150473109
0.9062,0.012527644912552205
0.9064,0.012769158956871252
0.9066,0.013014832802582532
0.9068,0.01326477104157675
0.907,0.01351893160972395
0.9072,0.01377750663777988
0.9074,0.014040383575775195
0.9076,0.014307827314041788
0.9078,0.014579795788449701
0.908,0.014856444749966613
0.9082,0.015137699165279628
0.9084,-0.13881342965760268
0.9086,-0.14143242879072204
0.9088,-0.14409463801712263
0.909,-0.14680255844723433
0.9092,-0.14955554433981888
0.9094,-0.15235604223562405
0.9096,-0.15520272427238524
0.9098,-0.15809804608579725
0.91,-0.16104151654872112
0.9102,-0.16403409972554073
0.9104,-0.1670780693530105
0.9106,-0.1701718065305613
0.9108,-0.17331860362901352
0.911,-0.17651753296377137
0.9112,-0.17976988601731136
0.9114,-0.18307620848645456
0.9116,0.0
0.9118,0.0
0.912,0.0
0.9122,0.0
0.9124,0.0
0.9126,0.0
0.9128,0.0
0.913,0.0
0.9132,0.0
0.9134,0.0
0.9136,0.0
0.9138,0.0
0.914,0.0
0.9142,0.0
0.9144,0.0
0.9146,0.0
0.9148,0.0
0.915,0.0
0.9152,0.0
0.9154,0.0
0.9156,0.0
0.9158,0.0
0.916,0.0
0.9162,0.0
0.9164,0.0
0.9166,0.0
0.9168,0.0
0.917,0.0
0.9172,0.0
0.9174,0.0
0.9176,0.0
0.9178,0.0
0.918,0.0
0.9182,0.0
0.9184,0.0
0.9186,0.0
0.9188,0.0
0.919,0.0
0.9192,0.0
0.9194,0.0
0.9196,0.0
0.9198,0.0
0.92,0.0
0.9202,0.0
0.9204,0.0
0.9206,0.0
0.9208,0.0
0.921,0.0
0.9212,0.0
0.9214,0.0
0.9216,0.0
0.9218,0.0
0.922,0.0
0.9222,0.0
0.9224,0.0
0.9226,0.0
0.9228,0.0
0.923,0.0
0.9232,0.0
0.9234,0.0
0.9236,0.0
0.9238,0.0
0.924,0.0
0.9242,0.0
0.9244,0.0
0.9246,0.0
0.9248,0.0
0.925,0.0
0.9252,0.0
0.9254,0.0
0.9256,0.0
0.9258,0.0
0.926,0.0
0.9262,0.0
0.9264,0.0
0.9266,0.0
0.9268,0.0
0.927,0.0
0.9272,0.0
0.9274,0.0
0.9276,0.0
0.9278,0.0
0.928,0.0
0.9282,0.0
0.9284,0.0
0.9286,0.0
0.9288,0.0
0.929,0.0
0.9292,0.0
0.9294,0.0
0.9296,0.0
0.9298,0.0
0.93,0.0
0.9302,0.0
0.9304,0.0
0.9306,0.0
0.9308,0.0
0.931,0.0
0.9312,0.0
0.9314,0.0
0.9316,0.0
0.9318,0.0
0.932,0.0
0.9322,0.0
0.9324,0.0
0.9326,0.0
0.9328,0.0
0.933,0.0
0.9332,0.0
0.9334,0.0
0.9336,0.0
0.9338,0.0
0.934,0.0
0.9342,0.0
0.9344,0.0
0.9346,0.0
0.9348,0.0
0.935,0.0
0.9352,0.0
0.9354,0.0
0.9356,0.0
0.9358,0.0
0.936,0.0
0.9362,0.0
0.9364,0.0
0.9366,0.0
0.9368,0.0
0.937,0.0
0.9372,0.0
0.9374,0.0
0.9376,0.0
0.9378,0.0
0.938,0.0
0.9382,0.0
0.9384,0.0
0.9386,0.0
0.9388,0.0
0.939,0.0
0.9392,0.0
0.9394,0.0
0.9396,0.0
0.9398,0.0
0.94,0.0
0.9402,0.0
0.9404,0.0
0.9406,0.0
0.9408,0.0
0.941,0.0
0.9412,0.0
0.9414,0.0
0.9416,0.0
0.9418,0.0
0.942,0.0
0.9422,0.0
0.9424,0.0
0.9426,0.0
0.9428,0.0
0.943,0.0
0.9432,0.0
0.9434,0.0
0.9436,0.0
0.9438,0.0
0.944,0.0
0.9442,0.0
0.9444,0.0
0.9446,0.0
0.9448,0.0
0.945,0.0
0.9452,0.0
0.9454,0.0
0.9456,0.0
0.9458,0.0
0.946,0.0
0.9462,0.0
0.9464,0.0
0.9466,0.0
0.9468,0.0
0.947,0.0
0.9472,0.0
0.9474,0.0
0.9476,0.0
0.9478,0.0
0.948,0.0
0.9482,0.0
0.9484,0.0
0.9486,0.0
0.9488,0.0
0.949,0.0
0.9492,0.0
0.9494,0.0
0.9496,0.0
0.9498,0.0
0.95,0.0
0.9502,0.0
0.9504,0.0
0.9506,0.0
0.9508,0.0
0.951,0.0
0.9512,0.0
0.9514,0.0
0.9516,0.0
0.9518,0.0
0.952,0.0
0.9522,0.0
0.9524,0.0
0.9526,0.0
0.9528,0.0
0.953,0.0
0.9532,0.0
0.9534,0.0
0.9536,0.0
0.9538,0.0
0.954,0.0
0.9542,0.0
0.9544,0.0
0.9546,0.0
0.9548,0.0
0.955,0.0
0.9552,0.0
0.9554,0.0
0.9556,0.0
0.9558,0.0
0.956,0.0
0.9562,0.0
0.9564,0.0
0.9566,0.0
0.9568,0.0
0.957,0.0
0.9572,0.0
0.9574,0.0
0.9576,0.0
0.9578,0.0
0.958,0.0
0.9582,0.0
0.9584,0.0
0.9586,0.0
0.9588,0.0
0.959,0.0
0.9592,0.0
0.9594,0.0
0.9596,0.0
0.9598,0.0
0.96,0.0
0.9602,0.0
0.9604,0.0
0.9606,0.0
0.9608,0.0
0.961,0.0
0.9612,0.0
0.9614,0.0
0.9616,0.0
0.9618,0.0
0.962,0.0
0.9622,0.0
0.9624,0.0
0.9626,0.0
0.9628,0.0
0.963,0.0
0.9632,0.0
0.9634,0.0
0.9636,1.2929813237860799
0.9638,1.3118232891429216
0.964,1.3309363566804677
0.9642,1.3503133959602565
0.9644,1.3699676492251456
0.9646,1.389891840517521
0.9648,1.410093391314149
0.965,1.4305875811260194
0.9652,1.4513592759612948
0.9654,1.4724297216162086
0.9656,1.4937907690182328
0.9658,1.5154534776229411
0.966,1.5374166832771152
0.9662,1.559692609589547
0.9664,1.5822717978153378
0.9666,1.6051680722739547
0.9668,1.6283889999613166
0.967,1.6519290511496365
0.9672,1.6758039419073611
0.9674,1.7000039224512875
0.9676,1.7245487833861262
0.9678,1.7494306666776538
0.968,1.7746657249517739
0.9682,1.8002436263486743
0.9684,1.8261776131112128
0.9686,1.8524815095588565
0.9688,1.8791404727380723
0.969,1.906181569211185
0.9692,1.9335873366799206
0.9694,1.9613830954767764
0.9696,1.9895548757631332
0.9698,2.018128288909793
0.97,2.047091693384573
0.9702,2.076453674817458
0.9704,2.106232423102483
0.9706,2.1364123676903546
0.9708,2.1670214482583106
0.971,2.1980465680826455
0.9712,2.2295070812106133
0.9714,2.2613942564930767
0.9716,2.2937337053008378
0.9718,2.32650781981647
0.972,2.3597379913553596
0.9722,2.393434988334775
0.9724,2.427587896818295
0.9726,2.4622183991596103
0.9728,2.4973240215331316
0.973,2.532918006181717
0.9732,2.5689942413009703
0.9734,2.605564659461379
0.9736,2.6426531258039176
0.9738,2.6802392676472664
0.974,2.7183553902432323
0.9742,2.7569837402552366
0.9744,2.7961531304754317
0.9746,2.8358507552184165
0.9748,2.876104845199734
0.975,2.916899975389242
0.9752,2.9582565184682608
0.9754,3.000188444275409
0.9756,3.0426852754317224
0.9758,3.0857810634188354
0.976,3.129450778942555
0.9762,3.173735167365521
0.9764,3.218611527699977
0.9766,3.264114202465862
0.9768,3.31022369209677
0.977,3.3569667721167207
0.9772,3.4043643972836435
0.9774,3.452393284533173
0.9776,3.5010901046916842
0.9778,3.550444671418518
0.978,3.6004846333526075
0.9782,3.6511916550807655
0.9784,3.7026041536591947
0.9786,3.7547029205597937
0.9788,3.807514440268278
0.979,3.8610570481978357
0.9792,3.9153214311227202
0.9794,3.9703334914520383
0.9796,4.0260766400024295
0.9798,4.082601808477193
0.98,4.139864759054035
0.9802,4.197938833385706
0.9804,0.0
0.9806,0.0
0.9808,0.0
0.981,0.0
0.9812,0.0
0.9814,0.0
0.9816,0.0
0.9818,0.0
0.982,0.0
0.9822,0.0
0.9824,0.0
0.9826,0.0
0.9828,0.0
0.983,0.0
0.9832,0.0
0.9834,0.0
0.9836,0.0
0.9838,0.0
0.984,0.0
0.9842,0.0
0.9844,0.0
0.9846,0.0
0.9848,0.0
0.985,0.0
0.9852,0.0
0.9854,0.0
0.9856,0.0
0.9858,0.0
0.986,0.0
0.9862,0.0
0.9864,0.0
0.9866,0.0
0.9868,0.0
0.987,0.0
0.9872,0.0
0.9874,0.0
0.9876,0.0
0.9878,0.0
0.988,0.0
0.9882,0.0
0.9884,0.0
0.9886,0.0
0.9888,0.0
0.989,0.0
0.9892,0.0
0.9894,0.0
0.9896,0.0
0.9898,0.0
0.99,0.0
0.9902,0.0
0.9904,0.0
0.9906,0.0
0.9908,0.0
0.991,0.0
0.9912,0.0
0.9914,0.0
0.9916,0.0
0.9918,0.0
0.992,0.0
0.9922,0.0
0.9924,0.0
0.9926,0.0
0.9928,0.0
0.993,0.0
0.9932,0.0
0.9934,0.0
0.9936,0.0
0.9938,0.0
0.994,0.0
0.9942,0.0
0.9944,0.0
0.9946,0.0
0.9948,0.0
0.995,0.0
0.9952,0.0
0.9954,0.0
0.9956,0.0
0.9958,0.0
0.996,0.0
0.9962,0.0
0.9964,0.0
0.9966,0.0
0.9968,0.0
0.997,0.0
0.9972,0.0
0.9974,0.0
0.9976,0.0
0.9978,0.0
0.998,0.0
0.9982,0.0
0.9984,0.0
0.9986,0.0
0.9988,0.0
0.999,0.0
0.9992,0.0
0.9994,0.0
0.9996,0.0
0.9998,0.0


==> figures/data_pattern_4/atom_3_hydrogen_feats_gradients.csv <==
Step,Hydrogen Gradient
0.0,0.0
0.0002,0.0
0.0004,0.0
0.0006,0.0
0.0008,0.0
0.001,0.0
0.0012,0.0
0.0014,0.0
0.0016,0.0
0.0018,0.0
0.002,0.0
0.0022,0.0
0.0024,0.0
0.0026,0.0
0.0028,0.0
0.003,0.0
0.0032,0.0
0.0034,0.0
0.0036,0.0
0.0038,0.0
0.004,0.0
0.0042,0.0
0.0044,0.0
0.0046,0.0
0.0048,0.0
0.005,0.0
0.0052,0.0
0.0054,0.0
0.0056,0.0
0.0058,0.0
0.006,0.0
0.0062,0.0
0.0064,0.0
0.0066,0.0
0.0068,0.0
0.007,0.0
0.0072,0.0
0.0074,0.0
0.0076,0.0
0.0078,0.0
0.008,0.0
0.0082,0.0
0.0084,0.0
0.0086,0.0
0.0088,0.0
0.009,0.0
0.0092,0.0
0.0094,0.0
0.0096,0.0
0.0098,0.0
0.01,0.0
0.0102,0.0
0.0104,0.0
0.0106,0.0
0.0108,0.0
0.011,0.0
0.0112,0.0
0.0114,0.0
0.0116,0.0
0.0118,0.0
0.012,0.0
0.0122,0.0
0.0124,0.0
0.0126,0.0
0.0128,0.0
0.013,0.0
0.0132,0.0
0.0134,0.0
0.0136,0.0
0.0138,0.0
0.014,0.0
0.0142,0.0
0.0144,0.0
0.0146,0.0
0.0148,0.0
0.015,0.0
0.0152,0.0
0.0154,0.0
0.0156,0.0
0.0158,0.0
0.016,0.0
0.0162,0.0
0.0164,0.0
0.0166,0.0
0.0168,0.0
0.017,0.0
0.0172,0.0
0.0174,0.0
0.0176,0.0
0.0178,0.0
0.018,0.0
0.0182,0.0
0.0184,0.0
0.0186,0.0
0.0188,0.0
0.019,0.0
0.0192,0.0
0.0194,0.0
0.0196,0.0
0.0198,0.0
0.02,0.0
0.0202,0.0
0.0204,0.0
0.0206,0.0
0.0208,0.0
0.021,0.0
0.0212,0.0
0.0214,0.0
0.0216,0.0
0.0218,0.0
0.022,0.0
0.0222,0.0
0.0224,0.0
0.0226,0.0
0.0228,0.0
0.023,0.0
0.0232,0.0
0.0234,0.0
0.0236,0.0
0.0238,0.0
0.024,0.0
0.0242,0.0
0.0244,0.0
0.0246,0.0
0.0248,0.0
0.025,0.0
0.0252,0.0
0.0254,0.0
0.0256,0.0
0.0258,0.0
0.026,0.0
0.0262,0.0
0.0264,0.0
0.0266,0.0
0.0268,0.0
0.027,0.0
0.0272,0.0
0.0274,0.0
0.0276,0.0
0.0278,0.0
0.028,0.0
0.0282,0.0
0.0284,0.0
0.0286,0.0
0.0288,0.0
0.029,0.0
0.0292,0.0
0.0294,0.0
0.0296,0.0
0.0298,0.0
0.03,0.0
0.0302,0.0
0.0304,0.0
0.0306,0.0
0.0308,0.0
0.031,0.0
0.0312,0.0
0.0314,0.0
0.0316,0.0
0.0318,0.0
0.032,0.0
0.0322,0.0
0.0324,0.0
0.0326,0.0
0.0328,0.0
0.033,0.0
0.0332,0.0
0.0334,0.0
0.0336,0.0
0.0338,0.0
0.034,0.0
0.0342,0.0
0.0344,0.0
0.0346,0.0
0.0348,0.0
0.035,0.0
0.0352,0.0
0.0354,0.0
0.0356,0.0
0.0358,0.0
0.036,0.0
0.0362,0.0
0.0364,0.0
0.0366,0.0
0.0368,0.0
0.037,0.0
0.0372,0.0
0.0374,0.0
0.0376,0.0
0.0378,0.0
0.038,0.0
0.0382,0.0
0.0384,0.0
0.0386,0.0
0.0388,0.0
0.039,0.0
0.0392,0.0
0.0394,0.0
0.0396,0.0
0.0398,0.0
0.04,0.0
0.0402,0.0
0.0404,0.0
0.0406,0.0
0.0408,0.0
0.041,0.0
0.0412,0.0
0.0414,0.0
0.0416,0.0
0.0418,0.0
0.042,0.0
0.0422,0.0
0.0424,0.0
0.0426,0.0
0.0428,0.0
0.043,0.0
0.0432,0.0
0.0434,0.0
0.0436,0.0
0.0438,0.0
0.044,0.0
0.0442,0.0
0.0444,0.0
0.0446,0.0
0.0448,0.0
0.045,0.0
0.0452,0.0
0.0454,0.0
0.0456,0.0
0.0458,0.0
0.046,0.0
0.0462,0.0
0.0464,0.0
0.0466,0.0
0.0468,0.0
0.047,0.0
0.0472,0.0
0.0474,0.0
0.0476,0.0
0.0478,0.0
0.048,0.0
0.0482,0.0
0.0484,0.0
0.0486,0.0
0.0488,0.0
0.049,0.0
0.0492,0.0
0.0494,0.0
0.0496,0.0
0.0498,0.0
0.05,0.0
0.0502,0.0
0.0504,0.0
0.0506,0.0
0.0508,0.0
0.051,0.0
0.0512,0.0
0.0514,0.0
0.0516,0.0
0.0518,0.0
0.052,0.0
0.0522,0.0
0.0524,0.0
0.0526,0.0
0.0528,0.0
0.053,0.0
0.0532,0.0
0.0534,0.0
0.0536,0.0
0.0538,0.0
0.054,0.0
0.0542,0.0
0.0544,0.0
0.0546,0.0
0.0548,0.0
0.055,0.0
0.0552,0.0
0.0554,0.0
0.0556,0.0
0.0558,0.0
0.056,0.0
0.0562,0.0
0.0564,0.0
0.0566,0.0
0.0568,0.0
0.057,0.0
0.0572,0.0
0.0574,0.0
0.0576,0.0
0.0578,0.0
0.058,0.0
0.0582,0.0
0.0584,0.0
0.0586,0.0
0.0588,0.0
0.059,0.0
0.0592,0.0
0.0594,0.0
0.0596,0.0
0.0598,0.0
0.06,0.0
0.0602,0.0
0.0604,0.0
0.0606,0.0
0.0608,0.0
0.061,0.0
0.0612,0.0
0.0614,0.0
0.0616,0.0
0.0618,0.0
0.062,0.0
0.0622,0.0
0.0624,0.0
0.0626,0.0
0.0628,0.0
0.063,0.0
0.0632,0.0
0.0634,0.0
0.0636,0.0
0.0638,0.0
0.064,0.0
0.0642,0.0
0.0644,0.0
0.0646,0.0
0.0648,0.0
0.065,0.0
0.0652,0.0
0.0654,0.0
0.0656,0.0
0.0658,0.0
0.066,0.0
0.0662,0.0
0.0664,0.0
0.0666,0.0
0.0668,0.0
0.067,0.0
0.0672,0.0
0.0674,0.0
0.0676,0.0
0.0678,0.0
0.068,0.0
0.0682,0.0
0.0684,0.0
0.0686,0.0
0.0688,0.0
0.069,0.0
0.0692,0.0
0.0694,0.0
0.0696,0.0
0.0698,0.0
0.07,0.0
0.0702,0.0
0.0704,0.0
0.0706,0.0
0.0708,0.0
0.071,0.0
0.0712,0.0
0.0714,0.0
0.0716,0.0
0.0718,0.0
0.072,0.0
0.0722,0.0
0.0724,0.0
0.0726,0.0
0.0728,0.0
0.073,0.0
0.0732,0.0
0.0734,0.0
0.0736,0.0
0.0738,0.0
0.074,0.0
0.0742,0.0
0.0744,0.0
0.0746,0.0
0.0748,0.0
0.075,0.0
0.0752,0.0
0.0754,0.0
0.0756,0.0
0.0758,0.0
0.076,0.0
0.0762,0.0
0.0764,0.0
0.0766,0.0
0.0768,0.0
0.077,0.0
0.0772,0.0
0.0774,0.0
0.0776,0.0
0.0778,0.0
0.078,0.0
0.0782,0.0
0.0784,0.0
0.0786,0.0
0.0788,0.0
0.079,0.0
0.0792,0.0
0.0794,0.0
0.0796,0.0
0.0798,0.0
0.08,0.0
0.0802,0.0
0.0804,0.0
0.0806,0.0
0.0808,0.0
0.081,0.0
0.0812,0.0
0.0814,0.0
0.0816,0.0
0.0818,0.0
0.082,0.0
0.0822,0.0
0.0824,0.0
0.0826,0.0
0.0828,0.0
0.083,0.0
0.0832,0.0
0.0834,0.0
0.0836,0.0
0.0838,0.0
0.084,0.0
0.0842,0.0
0.0844,0.0
0.0846,0.0
0.0848,0.0
0.085,0.0
0.0852,0.0
0.0854,0.0
0.0856,0.0
0.0858,0.0
0.086,0.0
0.0862,0.0
0.0864,0.0
0.0866,0.0
0.0868,0.0
0.087,0.0
0.0872,0.0
0.0874,0.0
0.0876,0.0
0.0878,0.0
0.088,0.0
0.0882,0.0
0.0884,0.0
0.0886,0.0
0.0888,0.0
0.089,0.0
0.0892,0.0
0.0894,0.0
0.0896,0.0
0.0898,0.0
0.09,0.0
0.0902,0.0
0.0904,0.0
0.0906,0.0
0.0908,0.0
0.091,0.0
0.0912,0.0
0.0914,0.0
0.0916,0.0
0.0918,0.0
0.092,0.0
0.0922,0.0
0.0924,0.0
0.0926,0.0
0.0928,0.0
0.093,0.0
0.0932,0.0
0.0934,0.0
0.0936,0.0
0.0938,0.0
0.094,0.0
0.0942,0.0
0.0944,0.0
0.0946,0.0
0.0948,0.0
0.095,0.0
0.0952,0.0
0.0954,0.0
0.0956,0.0
0.0958,0.0
0.096,0.0
0.0962,0.0
0.0964,0.0
0.0966,0.0
0.0968,0.0
0.097,0.0
0.0972,0.0
0.0974,0.0
0.0976,0.0
0.0978,0.0
0.098,0.0
0.0982,0.0
0.0984,0.0
0.0986,0.0
0.0988,0.0
0.099,0.0
0.0992,0.0
0.0994,0.0
0.0996,0.0
0.0998,0.0
0.1,0.0
0.1002,0.0
0.1004,0.0
0.1006,0.0
0.1008,0.0
0.101,0.0
0.1012,0.0
0.1014,0.0
0.1016,0.0
0.1018,0.0
0.102,0.0
0.1022,0.0
0.1024,0.0
0.1026,0.0
0.1028,0.0
0.103,0.0
0.1032,0.0
0.1034,0.0
0.1036,0.0
0.1038,0.0
0.104,0.0
0.1042,0.0
0.1044,0.0
0.1046,0.0
0.1048,0.0
0.105,0.0
0.1052,0.0
0.1054,0.0
0.1056,0.0
0.1058,0.0
0.106,0.0
0.1062,0.0
0.1064,0.0
0.1066,0.0
0.1068,0.0
0.107,0.0
0.1072,0.0
0.1074,0.0
0.1076,0.0
0.1078,0.0
0.108,0.0
0.1082,0.0
0.1084,0.0
0.1086,0.0
0.1088,0.0
0.109,0.0
0.1092,0.0
0.1094,0.0
0.1096,0.0
0.1098,0.0
0.11,0.0
0.1102,0.0
0.1104,0.0
0.1106,0.0
0.1108,0.0
0.111,0.0
0.1112,0.0
0.1114,0.0
0.1116,0.0
0.1118,0.0
0.112,0.0
0.1122,0.0
0.1124,0.0
0.1126,0.0
0.1128,0.0
0.113,0.0
0.1132,0.0
0.1134,0.0
0.1136,0.0
0.1138,0.0
0.114,0.0
0.1142,0.0
0.1144,0.0
0.1146,0.0
0.1148,0.0
0.115,0.0
0.1152,0.0
0.1154,0.0
0.1156,0.0
0.1158,0.0
0.116,0.0
0.1162,0.0
0.1164,0.0
0.1166,0.0
0.1168,0.0
0.117,0.0
0.1172,0.0
0.1174,0.0
0.1176,0.0
0.1178,0.0
0.118,0.0
0.1182,0.0
0.1184,0.0
0.1186,0.0
0.1188,0.0
0.119,0.0
0.1192,0.0
0.1194,0.0
0.1196,0.0
0.1198,0.0
0.12,0.0
0.1202,0.0
0.1204,0.0
0.1206,0.0
0.1208,0.0
0.121,0.0
0.1212,0.0
0.1214,0.0
0.1216,0.0
0.1218,0.0
0.122,0.0
0.1222,0.0
0.1224,0.0
0.1226,0.0
0.1228,0.0
0.123,0.0
0.1232,0.0
0.1234,0.0
0.1236,0.0
0.1238,0.0
0.124,0.0
0.1242,0.0
0.1244,0.0
0.1246,0.0
0.1248,0.0
0.125,0.0
0.1252,0.0
0.1254,0.0
0.1256,0.0
0.1258,0.0
0.126,0.0
0.1262,0.0
0.1264,0.0
0.1266,0.0
0.1268,0.0
0.127,0.0
0.1272,0.0
0.1274,0.0
0.1276,0.0
0.1278,0.0
0.128,0.0
0.1282,0.0
0.1284,0.0
0.1286,0.0
0.1288,0.0
0.129,0.0
0.1292,0.0
0.1294,0.0
0.1296,0.0
0.1298,0.0
0.13,0.0
0.1302,0.0
0.1304,0.0
0.1306,0.0
0.1308,0.0
0.131,0.0
0.1312,0.0
0.1314,0.0
0.1316,0.0
0.1318,0.0
0.132,0.0
0.1322,0.0
0.1324,0.0
0.1326,0.0
0.1328,0.0
0.133,0.0
0.1332,0.0
0.1334,0.0
0.1336,0.0
0.1338,0.0
0.134,0.0
0.1342,0.0
0.1344,0.0
0.1346,0.0
0.1348,0.0
0.135,0.0
0.1352,0.0
0.1354,0.0
0.1356,0.0
0.1358,0.0
0.136,0.0
0.1362,0.0
0.1364,0.0
0.1366,0.0
0.1368,0.0
0.137,0.0
0.1372,0.0
0.1374,0.0
0.1376,0.0
0.1378,0.0
0.138,0.0
0.1382,0.0
0.1384,0.0
0.1386,0.0
0.1388,0.0
0.139,0.0
0.1392,0.0
0.1394,0.0
0.1396,0.0
0.1398,0.0
0.14,0.0
0.1402,0.0
0.1404,0.0
0.1406,0.0
0.1408,0.0
0.141,0.0
0.1412,0.0
0.1414,0.0
0.1416,0.0
0.1418,0.0
0.142,0.0
0.1422,0.0
0.1424,0.0
0.1426,0.0
0.1428,0.0
0.143,0.0
0.1432,0.0
0.1434,0.0
0.1436,0.0
0.1438,0.0
0.144,0.0
0.1442,0.0
0.1444,0.0
0.1446,0.0
0.1448,0.0
0.145,0.0
0.1452,0.0
0.1454,0.0
0.1456,0.0
0.1458,0.0
0.146,0.0
0.1462,0.0
0.1464,0.0
0.1466,0.0
0.1468,0.0
0.147,0.0
0.1472,0.0
0.1474,0.0
0.1476,0.0
0.1478,0.0
0.148,0.0
0.1482,0.0
0.1484,0.0
0.1486,0.0
0.1488,0.0
0.149,0.0
0.1492,0.0
0.1494,0.0
0.1496,0.0
0.1498,0.0
0.15,0.0
0.1502,0.0
0.1504,0.0
0.1506,0.0
0.1508,0.0
0.151,0.0
0.1512,0.0
0.1514,0.0
0.1516,0.0
0.1518,0.0
0.152,0.0
0.1522,0.0
0.1524,0.0
0.1526,0.0
0.1528,0.0
0.153,0.0
0.1532,0.0
0.1534,0.0
0.1536,0.0
0.1538,0.0
0.154,0.0
0.1542,0.0
0.1544,0.0
0.1546,0.0
0.1548,0.0
0.155,0.0
0.1552,0.0
0.1554,0.0
0.1556,0.0
0.1558,0.0
0.156,0.0
0.1562,0.0
0.1564,0.0
0.1566,0.0
0.1568,0.0
0.157,0.0
0.1572,0.0
0.1574,0.0
0.1576,0.0
0.1578,0.0
0.158,0.0
0.1582,0.0
0.1584,0.0
0.1586,0.0
0.1588,0.0
0.159,0.0
0.1592,0.0
0.1594,0.0
0.1596,0.0
0.1598,0.0
0.16,0.0
0.1602,0.0
0.1604,0.0
0.1606,0.0
0.1608,0.0
0.161,0.0
0.1612,0.0
0.1614,0.0
0.1616,0.0
0.1618,0.0
0.162,0.0
0.1622,0.0
0.1624,0.0
0.1626,0.0
0.1628,0.0
0.163,0.0
0.1632,0.0
0.1634,0.0
0.1636,0.0
0.1638,0.0
0.164,0.0
0.1642,0.0
0.1644,0.0
0.1646,0.0
0.1648,0.0
0.165,0.0
0.1652,0.0
0.1654,0.0
0.1656,0.0
0.1658,0.0
0.166,0.0
0.1662,0.0
0.1664,0.0
0.1666,0.0
0.1668,0.0
0.167,0.0
0.1672,0.0
0.1674,0.0
0.1676,0.0
0.1678,0.0
0.168,0.0
0.1682,0.0
0.1684,0.0
0.1686,0.0
0.1688,0.0
0.169,0.0
0.1692,0.0
0.1694,0.0
0.1696,0.0
0.1698,0.0
0.17,0.0
0.1702,0.0
0.1704,0.0
0.1706,0.0
0.1708,0.0
0.171,0.0
0.1712,0.0
0.1714,0.0
0.1716,0.0
0.1718,0.0
0.172,0.0
0.1722,0.0
0.1724,0.0
0.1726,0.0
0.1728,0.0
0.173,0.0
0.1732,0.0
0.1734,0.0
0.1736,0.0
0.1738,0.0
0.174,0.0
0.1742,0.0
0.1744,0.0
0.1746,0.0
0.1748,0.0
0.175,0.0
0.1752,0.0
0.1754,0.0
0.1756,0.0
0.1758,0.0
0.176,0.0
0.1762,0.0
0.1764,0.0
0.1766,0.0
0.1768,0.0
0.177,0.0
0.1772,0.0
0.1774,0.0
0.1776,0.0
0.1778,0.0
0.178,0.0
0.1782,0.0
0.1784,0.0
0.1786,0.0
0.1788,0.0
0.179,0.0
0.1792,0.0
0.1794,0.0
0.1796,0.0
0.1798,0.0
0.18,0.0
0.1802,0.0
0.1804,0.0
0.1806,0.0
0.1808,0.0
0.181,0.0
0.1812,0.0
0.1814,0.0
0.1816,0.0
0.1818,0.0
0.182,0.0
0.1822,0.0
0.1824,0.0
0.1826,0.0
0.1828,0.0
0.183,0.0
0.1832,0.0
0.1834,0.0
0.1836,0.0
0.1838,0.0
0.184,0.0
0.1842,0.0
0.1844,0.0
0.1846,0.0
0.1848,0.0
0.185,0.0
0.1852,0.0
0.1854,0.0
0.1856,0.0
0.1858,0.0
0.186,0.0
0.1862,0.0
0.1864,0.0
0.1866,0.0
0.1868,0.0
0.187,0.0
0.1872,0.0
0.1874,0.0
0.1876,0.0
0.1878,0.0
0.188,0.0
0.1882,0.0
0.1884,0.0
0.1886,0.0
0.1888,0.0
0.189,0.0
0.1892,0.0
0.1894,0.0
0.1896,0.0
0.1898,0.0
0.19,0.0
0.1902,0.0
0.1904,0.0
0.1906,0.0
0.1908,0.0
0.191,0.0
0.1912,0.0
0.1914,0.0
0.1916,0.0
0.1918,0.0
0.192,0.0
0.1922,0.0
0.1924,0.0
0.1926,0.0
0.1928,0.0
0.193,0.0
0.1932,0.0
0.1934,0.0
0.1936,0.0
0.1938,0.0
0.194,0.0
0.1942,0.0
0.1944,0.0
0.1946,0.0
0.1948,0.0
0.195,0.0
0.1952,0.0
0.1954,0.0
0.1956,0.0
0.1958,0.0
0.196,0.0
0.1962,0.0
0.1964,0.0
0.1966,0.0
0.1968,0.0
0.197,0.0
0.1972,0.0
0.1974,0.0
0.1976,0.0
0.1978,0.0
0.198,0.0
0.1982,0.0
0.1984,0.0
0.1986,0.0
0.1988,0.0
0.199,0.0
0.1992,0.0
0.1994,0.0
0.1996,0.0
0.1998,0.0
0.2,0.0
0.2002,0.0
0.2004,0.0
0.2006,0.0
0.2008,0.0
0.201,0.0
0.2012,0.0
0.2014,0.0
0.2016,0.0
0.2018,0.0
0.202,0.0
0.2022,0.0
0.2024,0.0
0.2026,0.0
0.2028,0.0
0.203,0.0
0.2032,0.0
0.2034,0.0
0.2036,0.0
0.2038,0.0
0.204,0.0
0.2042,0.0
0.2044,0.0
0.2046,0.0
0.2048,0.0
0.205,0.0
0.2052,0.0
0.2054,0.0
0.2056,0.0
0.2058,0.0
0.206,0.0
0.2062,0.0
0.2064,0.0
0.2066,0.0
0.2068,0.0
0.207,0.0
0.2072,0.0
0.2074,0.0
0.2076,0.0
0.2078,0.0
0.208,0.0
0.2082,0.0
0.2084,0.0
0.2086,0.0
0.2088,0.0
0.209,0.0
0.2092,0.0
0.2094,0.0
0.2096,0.0
0.2098,0.0
0.21,0.0
0.2102,0.0
0.2104,0.0
0.2106,0.0
0.2108,0.0
0.211,0.0
0.2112,0.0
0.2114,0.0
0.2116,0.0
0.2118,0.0
0.212,0.0
0.2122,0.0
0.2124,0.0
0.2126,0.0
0.2128,0.0
0.213,0.0
0.2132,0.0
0.2134,0.0
0.2136,0.0
0.2138,0.0
0.214,0.0
0.2142,0.0
0.2144,0.0
0.2146,0.0
0.2148,0.0
0.215,0.0
0.2152,0.0
0.2154,0.0
0.2156,0.0
0.2158,0.0
0.216,0.0
0.2162,0.0
0.2164,0.0
0.2166,0.0
0.2168,0.0
0.217,0.0
0.2172,0.0
0.2174,0.0
0.2176,0.0
0.2178,0.0
0.218,0.0
0.2182,0.0
0.2184,0.0
0.2186,0.0
0.2188,0.0
0.219,0.0
0.2192,0.0
0.2194,0.0
0.2196,0.0
0.2198,0.0
0.22,0.0
0.2202,0.0
0.2204,0.0
0.2206,0.0
0.2208,0.0
0.221,0.0
0.2212,0.0
0.2214,0.0
0.2216,0.0
0.2218,0.0
0.222,0.0
0.2222,0.0
0.2224,0.0
0.2226,0.0
0.2228,0.0
0.223,0.0
0.2232,0.0
0.2234,0.0
0.2236,0.0
0.2238,0.0
0.224,0.0
0.2242,0.0
0.2244,0.0
0.2246,0.0
0.2248,0.0
0.225,0.0
0.2252,0.0
0.2254,0.0
0.2256,0.0
0.2258,0.0
0.226,0.0
0.2262,0.0
0.2264,0.0
0.2266,0.0
0.2268,0.0
0.227,0.0
0.2272,0.0
0.2274,0.0
0.2276,0.0
0.2278,0.0
0.228,0.0
0.2282,0.0
0.2284,0.0
0.2286,0.0
0.2288,0.0
0.229,0.0
0.2292,0.0
0.2294,0.0
0.2296,0.0
0.2298,0.0
0.23,0.0
0.2302,0.0
0.2304,0.0
0.2306,0.0
0.2308,0.0
0.231,0.0
0.2312,0.0
0.2314,0.0
0.2316,0.0
0.2318,0.0
0.232,0.0
0.2322,0.0
0.2324,0.0
0.2326,0.0
0.2328,0.0
0.233,0.0
0.2332,0.0
0.2334,0.0
0.2336,0.0
0.2338,0.0
0.234,0.0
0.2342,0.0
0.2344,0.0
0.2346,0.0
0.2348,0.0
0.235,0.0
0.2352,0.0
0.2354,0.0
0.2356,0.0
0.2358,0.0
0.236,0.0
0.2362,0.0
0.2364,0.0
0.2366,0.0
0.2368,0.0
0.237,0.0
0.2372,0.0
0.2374,0.0
0.2376,0.0
0.2378,0.0
0.238,0.0
0.2382,0.0
0.2384,0.0
0.2386,0.0
0.2388,0.0
0.239,0.0
0.2392,0.0
0.2394,0.0
0.2396,0.0
0.2398,0.0
0.24,0.0
0.2402,0.0
0.2404,0.0
0.2406,0.0
0.2408,0.0
0.241,0.0
0.2412,0.0
0.2414,0.0
0.2416,0.0
0.2418,0.0
0.242,0.0
0.2422,0.0
0.2424,0.0
0.2426,0.0
0.2428,0.0
0.243,0.0
0.2432,0.0
0.2434,0.0
0.2436,0.0
0.2438,0.0
0.244,0.0
0.2442,0.0
0.2444,0.0
0.2446,0.0
0.2448,0.0
0.245,0.0
0.2452,0.0
0.2454,0.0
0.2456,0.0
0.2458,0.0
0.246,0.0
0.2462,0.0
0.2464,0.0
0.2466,0.0
0.2468,0.0
0.247,0.0
0.2472,0.0
0.2474,0.0
0.2476,0.0
0.2478,0.0
0.248,0.0
0.2482,0.0
0.2484,0.0
0.2486,0.0
0.2488,0.0
0.249,0.0
0.2492,0.0
0.2494,0.0
0.2496,0.0
0.2498,0.0
0.25,0.0
0.2502,0.0
0.2504,0.0
0.2506,0.0
0.2508,0.0
0.251,0.0
0.2512,0.0
0.2514,0.0
0.2516,0.0
0.2518,0.0
0.252,0.0
0.2522,0.0
0.2524,0.0
0.2526,0.0
0.2528,0.0
0.253,0.0
0.2532,0.0
0.2534,0.0
0.2536,0.0
0.2538,0.0
0.254,0.0
0.2542,0.0
0.2544,0.0
0.2546,0.0
0.2548,0.0
0.255,0.0
0.2552,0.0
0.2554,0.0
0.2556,0.0
0.2558,0.0
0.256,0.0
0.2562,0.0
0.2564,0.0
0.2566,0.0
0.2568,0.0
0.257,0.0
0.2572,0.0
0.2574,0.0
0.2576,0.0
0.2578,0.0
0.258,0.0
0.2582,0.0
0.2584,0.0
0.2586,0.0
0.2588,0.0
0.259,0.0
0.2592,0.0
0.2594,0.0
0.2596,0.0
0.2598,0.0
0.26,0.0
0.2602,0.0
0.2604,0.0
0.2606,0.0
0.2608,0.0
0.261,0.0
0.2612,0.0
0.2614,0.0
0.2616,0.0
0.2618,0.0
0.262,0.0
0.2622,0.0
0.2624,0.0
0.2626,0.0
0.2628,0.0
0.263,0.0
0.2632,0.0
0.2634,0.0
0.2636,0.0
0.2638,0.0
0.264,0.0
0.2642,0.0
0.2644,0.0
0.2646,0.0
0.2648,0.0
0.265,0.0
0.2652,0.0
0.2654,0.0
0.2656,0.0
0.2658,0.0
0.266,0.0
0.2662,0.0
0.2664,0.0
0.2666,0.0
0.2668,0.0
0.267,0.0
0.2672,0.0
0.2674,0.0
0.2676,0.0
0.2678,0.0
0.268,0.0
0.2682,0.0
0.2684,0.0
0.2686,0.0
0.2688,0.0
0.269,0.0
0.2692,0.0
0.2694,0.0
0.2696,0.0
0.2698,0.0
0.27,0.0
0.2702,0.0
0.2704,0.0
0.2706,0.0
0.2708,0.0
0.271,0.0
0.2712,0.0
0.2714,0.0
0.2716,0.0
0.2718,0.0
0.272,0.0
0.2722,0.0
0.2724,0.0
0.2726,0.0
0.2728,0.0
0.273,0.0
0.2732,0.0
0.2734,0.0
0.2736,0.0
0.2738,0.0
0.274,0.0
0.2742,0.0
0.2744,0.0
0.2746,0.0
0.2748,0.0
0.275,0.0
0.2752,0.0
0.2754,0.0
0.2756,0.0
0.2758,0.0
0.276,0.0
0.2762,0.0
0.2764,0.0
0.2766,0.0
0.2768,0.0
0.277,0.0
0.2772,0.0
0.2774,0.0
0.2776,0.0
0.2778,0.0
0.278,0.0
0.2782,0.0
0.2784,0.0
0.2786,0.0
0.2788,0.0
0.279,0.0
0.2792,0.0
0.2794,0.0
0.2796,0.0
0.2798,0.0
0.28,0.0
0.2802,0.0
0.2804,0.0
0.2806,0.0
0.2808,0.0
0.281,0.0
0.2812,0.0
0.2814,0.0
0.2816,0.0
0.2818,0.0
0.282,0.0
0.2822,0.0
0.2824,0.0
0.2826,0.0
0.2828,0.0
0.283,0.0
0.2832,0.0
0.2834,0.0
0.2836,0.0
0.2838,0.0
0.284,0.0
0.2842,0.0
0.2844,0.0
0.2846,0.0
0.2848,0.0
0.285,0.0
0.2852,0.0
0.2854,0.0
0.2856,0.0
0.2858,0.0
0.286,0.0
0.2862,0.0
0.2864,0.0
0.2866,0.0
0.2868,0.0
0.287,0.0
0.2872,0.0
0.2874,0.0
0.2876,0.0
0.2878,0.0
0.288,0.0
0.2882,0.0
0.2884,0.0
0.2886,0.0
0.2888,0.0
0.289,0.0
0.2892,0.0
0.2894,0.0
0.2896,0.0
0.2898,0.0
0.29,0.0
0.2902,0.0
0.2904,0.0
0.2906,0.0
0.2908,0.0
0.291,0.0
0.2912,0.0
0.2914,0.0
0.2916,0.0
0.2918,0.0
0.292,0.0
0.2922,0.0
0.2924,0.0
0.2926,0.0
0.2928,0.0
0.293,0.0
0.2932,0.0
0.2934,0.0
0.2936,0.0
0.2938,0.0
0.294,0.0
0.2942,0.0
0.2944,0.0
0.2946,0.0
0.2948,0.0
0.295,0.0
0.2952,0.0
0.2954,0.0
0.2956,0.0
0.2958,0.0
0.296,0.0
0.2962,0.0
0.2964,0.0
0.2966,0.0
0.2968,0.0
0.297,0.0
0.2972,0.0
0.2974,0.0
0.2976,0.0
0.2978,0.0
0.298,0.0
0.2982,0.0
0.2984,0.0
0.2986,0.0
0.2988,0.0
0.299,0.0
0.2992,0.0
0.2994,0.0
0.2996,0.0
0.2998,0.0
0.3,0.0
0.3002,0.0
0.3004,0.0
0.3006,0.0
0.3008,0.0
0.301,0.0
0.3012,0.0
0.3014,0.0
0.3016,0.0
0.3018,0.0
0.302,0.0
0.3022,0.0
0.3024,0.0
0.3026,0.0
0.3028,0.0
0.303,0.0
0.3032,0.0
0.3034,0.0
0.3036,0.0
0.3038,0.0
0.304,0.0
0.3042,0.0
0.3044,0.0
0.3046,0.0
0.3048,0.0
0.305,0.0
0.3052,0.0
0.3054,0.0
0.3056,0.0
0.3058,0.0
0.306,0.0
0.3062,0.0
0.3064,0.0
0.3066,0.0
0.3068,0.0
0.307,0.0
0.3072,0.0
0.3074,0.0
0.3076,0.0
0.3078,0.0
0.308,0.0
0.3082,0.0
0.3084,0.0
0.3086,0.0
0.3088,0.0
0.309,0.0
0.3092,0.0
0.3094,0.0
0.3096,0.0
0.3098,0.0
0.31,0.0
0.3102,0.0
0.3104,0.0
0.3106,0.0
0.3108,0.0
0.311,0.0
0.3112,0.0
0.3114,0.0
0.3116,0.0
0.3118,0.0
0.312,0.0
0.3122,0.0
0.3124,0.0
0.3126,0.0
0.3128,0.0
0.313,0.0
0.3132,0.0
0.3134,0.0
0.3136,0.0
0.3138,0.0
0.314,0.0
0.3142,0.0
0.3144,0.0
0.3146,0.0
0.3148,0.0
0.315,0.0
0.3152,0.0
0.3154,0.0
0.3156,0.0
0.3158,0.0
0.316,0.0
0.3162,0.0
0.3164,0.0
0.3166,0.0
0.3168,0.0
0.317,0.0
0.3172,0.0
0.3174,0.0
0.3176,0.0
0.3178,0.0
0.318,0.0
0.3182,0.0
0.3184,0.0
0.3186,0.0
0.3188,0.0
0.319,0.0
0.3192,0.0
0.3194,0.0
0.3196,0.0
0.3198,0.0
0.32,0.0
0.3202,0.0
0.3204,0.0
0.3206,0.0
0.3208,0.0
0.321,0.0
0.3212,0.0
0.3214,0.0
0.3216,0.0
0.3218,0.0
0.322,0.0
0.3222,0.0
0.3224,0.0
0.3226,0.0
0.3228,0.0
0.323,0.0
0.3232,0.0
0.3234,0.0
0.3236,0.0
0.3238,0.0
0.324,0.0
0.3242,0.0
0.3244,0.0
0.3246,0.0
0.3248,0.0
0.325,0.0
0.3252,0.0
0.3254,0.0
0.3256,0.0
0.3258,0.0
0.326,0.0
0.3262,0.0
0.3264,0.0
0.3266,0.0
0.3268,0.0
0.327,0.0
0.3272,0.0
0.3274,0.0
0.3276,0.0
0.3278,0.0
0.328,0.0
0.3282,0.0
0.3284,0.0
0.3286,0.0
0.3288,0.0
0.329,0.0
0.3292,0.0
0.3294,0.0
0.3296,0.0
0.3298,0.0
0.33,0.0
0.3302,0.0
0.3304,0.0
0.3306,0.0
0.3308,0.0
0.331,0.0
0.3312,0.0
0.3314,0.0
0.3316,0.0
0.3318,0.0
0.332,0.0
0.3322,0.0
0.3324,0.0
0.3326,0.0
0.3328,0.0
0.333,0.0
0.3332,0.0
0.3334,0.0
0.3336,0.0
0.3338,0.0
0.334,0.0
0.3342,0.0
0.3344,0.0
0.3346,0.0
0.3348,0.0
0.335,0.0
0.3352,0.0
0.3354,0.0
0.3356,0.0
0.3358,0.0
0.336,0.0
0.3362,0.0
0.3364,0.0
0.3366,0.0
0.3368,0.0
0.337,0.0
0.3372,0.0
0.3374,0.0
0.3376,0.0
0.3378,0.0
0.338,0.0
0.3382,0.0
0.3384,0.0
0.3386,0.0
0.3388,0.0
0.339,0.0
0.3392,0.0
0.3394,0.0
0.3396,0.0
0.3398,0.0
0.34,0.0
0.3402,0.0
0.3404,0.0
0.3406,0.0
0.3408,0.0
0.341,0.0
0.3412,0.0
0.3414,0.0
0.3416,0.0
0.3418,0.0
0.342,0.0
0.3422,0.0
0.3424,0.0
0.3426,0.0
0.3428,0.0
0.343,0.0
0.3432,0.0
0.3434,0.0
0.3436,0.0
0.3438,0.0
0.344,0.0
0.3442,0.0
0.3444,0.0
0.3446,0.0
0.3448,0.0
0.345,0.0
0.3452,0.0
0.3454,0.0
0.3456,0.0
0.3458,0.0
0.346,0.0
0.3462,0.0
0.3464,0.0
0.3466,0.0
0.3468,0.0
0.347,0.0
0.3472,0.0
0.3474,0.0
0.3476,0.0
0.3478,0.0
0.348,0.0
0.3482,0.0
0.3484,0.0
0.3486,0.0
0.3488,0.0
0.349,0.0
0.3492,0.0
0.3494,0.0
0.3496,0.0
0.3498,0.0
0.35,0.0
0.3502,0.0
0.3504,0.0
0.3506,0.0
0.3508,0.0
0.351,0.0
0.3512,0.0
0.3514,0.0
0.3516,0.0
0.3518,0.0
0.352,0.0
0.3522,0.0
0.3524,0.0
0.3526,0.0
0.3528,0.0
0.353,0.0
0.3532,0.0
0.3534,0.0
0.3536,0.0
0.3538,0.0
0.354,0.0
0.3542,0.0
0.3544,0.0
0.3546,0.0
0.3548,0.0
0.355,0.0
0.3552,0.0
0.3554,0.0
0.3556,0.0
0.3558,0.0
0.356,0.0
0.3562,0.0
0.3564,0.0
0.3566,0.0
0.3568,0.0
0.357,0.0
0.3572,0.0
0.3574,0.0
0.3576,0.0
0.3578,0.0
0.358,0.0
0.3582,0.0
0.3584,0.0
0.3586,0.0
0.3588,0.0
0.359,0.0
0.3592,0.0
0.3594,0.0
0.3596,0.0
0.3598,0.0
0.36,0.0
0.3602,0.0
0.3604,0.0
0.3606,0.0
0.3608,0.0
0.361,0.0
0.3612,0.0
0.3614,0.0
0.3616,0.0
0.3618,0.0
0.362,0.0
0.3622,0.0
0.3624,0.0
0.3626,0.0
0.3628,0.0
0.363,0.0
0.3632,0.0
0.3634,0.0
0.3636,0.0
0.3638,0.0
0.364,0.0
0.3642,0.0
0.3644,0.0
0.3646,0.0
0.3648,0.0
0.365,0.0
0.3652,0.0
0.3654,0.0
0.3656,0.0
0.3658,0.0
0.366,0.0
0.3662,0.0
0.3664,0.0
0.3666,0.0
0.3668,0.0
0.367,0.0
0.3672,0.0
0.3674,0.0
0.3676,0.0
0.3678,0.0
0.368,0.0
0.3682,0.0
0.3684,0.0
0.3686,0.0
0.3688,0.0
0.369,0.0
0.3692,0.0
0.3694,0.0
0.3696,0.0
0.3698,0.0
0.37,0.0
0.3702,0.0
0.3704,0.0
0.3706,0.0
0.3708,0.0
0.371,0.0
0.3712,0.0
0.3714,0.0
0.3716,0.0
0.3718,0.0
0.372,0.0
0.3722,0.0
0.3724,0.0
0.3726,0.0
0.3728,0.0
0.373,0.0
0.3732,0.0
0.3734,0.0
0.3736,0.0
0.3738,0.0
0.374,0.0
0.3742,0.0
0.3744,0.0
0.3746,0.0
0.3748,0.0
0.375,0.0
0.3752,0.0
0.3754,0.0
0.3756,0.0
0.3758,0.0
0.376,0.0
0.3762,0.0
0.3764,0.0
0.3766,0.0
0.3768,0.0
0.377,0.0
0.3772,0.0
0.3774,0.0
0.3776,0.0
0.3778,0.0
0.378,0.0
0.3782,0.0
0.3784,0.0
0.3786,0.0
0.3788,0.0
0.379,0.0
0.3792,0.0
0.3794,0.0
0.3796,0.0
0.3798,0.0
0.38,0.0
0.3802,0.0
0.3804,0.0
0.3806,0.0
0.3808,0.0
0.381,0.0
0.3812,0.0
0.3814,0.0
0.3816,0.0
0.3818,0.0
0.382,0.0
0.3822,0.0
0.3824,0.0
0.3826,0.0
0.3828,0.0
0.383,0.0
0.3832,0.0
0.3834,0.0
0.3836,0.0
0.3838,0.0
0.384,0.0
0.3842,0.0
0.3844,0.0
0.3846,0.0
0.3848,0.0
0.385,0.0
0.3852,0.0
0.3854,0.0
0.3856,0.0
0.3858,0.0
0.386,0.0
0.3862,0.0
0.3864,0.0
0.3866,0.0
0.3868,0.0
0.387,0.0
0.3872,0.0
0.3874,0.0
0.3876,0.0
0.3878,0.0
0.388,0.0
0.3882,0.0
0.3884,0.0
0.3886,0.0
0.3888,0.0
0.389,0.0
0.3892,0.0
0.3894,0.0
0.3896,0.0
0.3898,0.0
0.39,0.0
0.3902,0.0
0.3904,0.0
0.3906,0.0
0.3908,0.0
0.391,0.0
0.3912,0.0
0.3914,0.0
0.3916,0.0
0.3918,0.0
0.392,0.0
0.3922,0.0
0.3924,0.0
0.3926,0.0
0.3928,0.0
0.393,0.0
0.3932,0.0
0.3934,0.0
0.3936,0.0
0.3938,0.0
0.394,0.0
0.3942,0.0
0.3944,0.0
0.3946,0.0
0.3948,0.0
0.395,0.0
0.3952,0.0
0.3954,0.0
0.3956,0.0
0.3958,0.0
0.396,0.0
0.3962,0.0
0.3964,0.0
0.3966,0.0
0.3968,0.0
0.397,0.0
0.3972,0.0
0.3974,0.0
0.3976,0.0
0.3978,0.0
0.398,0.0
0.3982,0.0
0.3984,0.0
0.3986,0.0
0.3988,0.0
0.399,0.0
0.3992,0.0
0.3994,0.0
0.3996,0.0
0.3998,0.0
0.4,0.0
0.4002,0.0
0.4004,0.0
0.4006,0.0
0.4008,0.0
0.401,0.0
0.4012,0.0
0.4014,0.0
0.4016,0.0
0.4018,0.0
0.402,0.0
0.4022,0.0
0.4024,0.0
0.4026,0.0
0.4028,0.0
0.403,0.0
0.4032,0.0
0.4034,0.0
0.4036,0.0
0.4038,0.0
0.404,0.0
0.4042,0.0
0.4044,0.0
0.4046,0.0
0.4048,0.0
0.405,0.0
0.4052,0.0
0.4054,0.0
0.4056,0.0
0.4058,0.0
0.406,0.0
0.4062,0.0
0.4064,0.0
0.4066,0.0
0.4068,0.0
0.407,0.0
0.4072,0.0
0.4074,0.0
0.4076,0.0
0.4078,0.0
0.408,0.0
0.4082,0.0
0.4084,0.0
0.4086,0.0
0.4088,0.0
0.409,0.0
0.4092,0.0
0.4094,0.0
0.4096,0.0
0.4098,0.0
0.41,0.0
0.4102,0.0
0.4104,0.0
0.4106,0.0
0.4108,0.0
0.411,0.0
0.4112,0.0
0.4114,0.0
0.4116,0.0
0.4118,0.0
0.412,0.0
0.4122,0.0
0.4124,0.0
0.4126,0.0
0.4128,0.0
0.413,0.0
0.4132,0.0
0.4134,0.0
0.4136,0.0
0.4138,0.0
0.414,0.0
0.4142,0.0
0.4144,0.0
0.4146,0.0
0.4148,0.0
0.415,0.0
0.4152,0.0
0.4154,0.0
0.4156,0.0
0.4158,0.0
0.416,0.0
0.4162,0.0
0.4164,0.0
0.4166,0.0
0.4168,0.0
0.417,0.0
0.4172,0.0
0.4174,0.0
0.4176,0.0
0.4178,0.0
0.418,0.0
0.4182,0.0
0.4184,0.0
0.4186,0.0
0.4188,0.0
0.419,0.0
0.4192,0.0
0.4194,0.0
0.4196,0.0
0.4198,0.0
0.42,0.0
0.4202,0.0
0.4204,0.0
0.4206,0.0
0.4208,0.0
0.421,0.0
0.4212,0.0
0.4214,0.0
0.4216,0.0
0.4218,0.0
0.422,0.0
0.4222,0.0
0.4224,0.0
0.4226,0.0
0.4228,0.0
0.423,0.0
0.4232,0.0
0.4234,0.0
0.4236,0.0
0.4238,0.0
0.424,0.0
0.4242,0.0
0.4244,0.0
0.4246,0.0
0.4248,0.0
0.425,0.0
0.4252,0.0
0.4254,0.0
0.4256,0.0
0.4258,0.0
0.426,0.0
0.4262,0.0
0.4264,0.0
0.4266,0.0
0.4268,0.0
0.427,0.0
0.4272,0.0
0.4274,0.0
0.4276,0.0
0.4278,0.0
0.428,0.0
0.4282,0.0
0.4284,0.0
0.4286,0.0
0.4288,0.0
0.429,0.0
0.4292,0.0
0.4294,0.0
0.4296,0.0
0.4298,0.0
0.43,0.0
0.4302,0.0
0.4304,0.0
0.4306,0.0
0.4308,0.0
0.431,0.0
0.4312,0.0
0.4314,0.0
0.4316,0.0
0.4318,0.0
0.432,0.0
0.4322,0.0
0.4324,0.0
0.4326,0.0
0.4328,0.0
0.433,0.0
0.4332,0.0
0.4334,0.0
0.4336,0.0
0.4338,0.0
0.434,0.0
0.4342,0.0
0.4344,0.0
0.4346,0.0
0.4348,0.0
0.435,0.0
0.4352,0.0
0.4354,0.0
0.4356,0.0
0.4358,0.0
0.436,0.0
0.4362,0.0
0.4364,0.0
0.4366,0.0
0.4368,0.0
0.437,0.0
0.4372,0.0
0.4374,0.0
0.4376,0.0
0.4378,0.0
0.438,0.0
0.4382,0.0
0.4384,0.0
0.4386,0.0
0.4388,0.0
0.439,0.0
0.4392,0.0
0.4394,0.0
0.4396,0.0
0.4398,0.0
0.44,0.0
0.4402,0.0
0.4404,0.0
0.4406,0.0
0.4408,0.0
0.441,0.0
0.4412,0.0
0.4414,0.0
0.4416,0.0
0.4418,0.0
0.442,0.0
0.4422,0.0
0.4424,0.0
0.4426,0.0
0.4428,0.0
0.443,0.0
0.4432,0.0
0.4434,0.0
0.4436,0.0
0.4438,0.0
0.444,0.0
0.4442,0.0
0.4444,0.0
0.4446,0.0
0.4448,0.0
0.445,0.0
0.4452,0.0
0.4454,0.0
0.4456,0.0
0.4458,0.0
0.446,0.0
0.4462,0.0
0.4464,0.0
0.4466,0.0
0.4468,0.0
0.447,0.0
0.4472,0.0
0.4474,0.0
0.4476,0.0
0.4478,0.0
0.448,0.0
0.4482,0.0
0.4484,0.0
0.4486,0.0
0.4488,0.0
0.449,0.0
0.4492,0.0
0.4494,0.0
0.4496,0.0
0.4498,0.0
0.45,0.0
0.4502,0.0
0.4504,0.0
0.4506,0.0
0.4508,0.0
0.451,0.0
0.4512,0.0
0.4514,0.0
0.4516,0.0
0.4518,0.0
0.452,0.0
0.4522,0.0
0.4524,0.0
0.4526,0.0
0.4528,0.0
0.453,0.0
0.4532,0.0
0.4534,0.0
0.4536,0.0
0.4538,0.0
0.454,0.0
0.4542,0.0
0.4544,0.0
0.4546,0.0
0.4548,0.0
0.455,0.0
0.4552,0.0
0.4554,0.0
0.4556,0.0
0.4558,0.0
0.456,0.0
0.4562,0.0
0.4564,0.0
0.4566,0.0
0.4568,0.0
0.457,0.0
0.4572,0.0
0.4574,0.0
0.4576,0.0
0.4578,0.0
0.458,0.0
0.4582,0.0
0.4584,0.0
0.4586,0.0
0.4588,0.0
0.459,0.0
0.4592,0.0
0.4594,0.0
0.4596,0.0
0.4598,0.0
0.46,0.0
0.4602,0.0
0.4604,0.0
0.4606,0.0
0.4608,0.0
0.461,0.0
0.4612,0.0
0.4614,0.0
0.4616,0.0
0.4618,0.0
0.462,0.0
0.4622,0.0
0.4624,0.0
0.4626,0.0
0.4628,0.0
0.463,0.0
0.4632,0.0
0.4634,0.0
0.4636,0.0
0.4638,0.0
0.464,0.0
0.4642,0.0
0.4644,0.0
0.4646,0.0
0.4648,0.0
0.465,0.0
0.4652,0.0
0.4654,0.0
0.4656,0.0
0.4658,0.0
0.466,0.0
0.4662,0.0
0.4664,0.0
0.4666,0.0
0.4668,0.0
0.467,0.0
0.4672,0.0
0.4674,0.0
0.4676,0.0
0.4678,0.0
0.468,0.0
0.4682,0.0
0.4684,0.0
0.4686,0.0
0.4688,0.0
0.469,0.0
0.4692,0.0
0.4694,0.0
0.4696,0.0
0.4698,0.0
0.47,0.0
0.4702,0.0
0.4704,0.0
0.4706,0.0
0.4708,0.0
0.471,0.0
0.4712,0.0
0.4714,0.0
0.4716,0.0
0.4718,0.0
0.472,0.0
0.4722,0.0
0.4724,0.0
0.4726,0.0
0.4728,0.0
0.473,0.0
0.4732,0.0
0.4734,0.0
0.4736,0.0
0.4738,0.0
0.474,0.0
0.4742,0.0
0.4744,0.0
0.4746,0.0
0.4748,0.0
0.475,0.0
0.4752,0.0
0.4754,0.0
0.4756,0.0
0.4758,0.0
0.476,0.0
0.4762,0.0
0.4764,0.0
0.4766,0.0
0.4768,0.0
0.477,0.0
0.4772,0.0
0.4774,0.0
0.4776,0.0
0.4778,0.0
0.478,0.0
0.4782,0.0
0.4784,0.0
0.4786,0.0
0.4788,0.0
0.479,0.0
0.4792,0.0
0.4794,0.0
0.4796,0.0
0.4798,0.0
0.48,0.0
0.4802,0.0
0.4804,0.0
0.4806,0.0
0.4808,0.0
0.481,0.0
0.4812,0.0
0.4814,0.0
0.4816,0.0
0.4818,0.0
0.482,0.0
0.4822,0.0
0.4824,0.0
0.4826,0.0
0.4828,0.0
0.483,0.0
0.4832,0.0
0.4834,0.0
0.4836,0.0
0.4838,0.0
0.484,0.0
0.4842,0.0
0.4844,0.0
0.4846,0.0
0.4848,0.0
0.485,0.0
0.4852,0.0
0.4854,0.0
0.4856,0.0
0.4858,0.0
0.486,0.0
0.4862,0.0
0.4864,0.0
0.4866,0.0
0.4868,0.0
0.487,0.0
0.4872,0.0
0.4874,0.0
0.4876,0.0
0.4878,0.0
0.488,0.0
0.4882,0.0
0.4884,0.0
0.4886,0.0
0.4888,0.0
0.489,0.0
0.4892,0.0
0.4894,0.0
0.4896,0.0
0.4898,0.0
0.49,0.0
0.4902,0.0
0.4904,0.0
0.4906,0.0
0.4908,0.0
0.491,0.0
0.4912,0.0
0.4914,0.0
0.4916,0.0
0.4918,0.0
0.492,0.0
0.4922,0.0
0.4924,0.0
0.4926,0.0
0.4928,0.0
0.493,0.0
0.4932,0.0
0.4934,0.0
0.4936,0.0
0.4938,0.0
0.494,0.0
0.4942,0.0
0.4944,0.0
0.4946,0.0
0.4948,0.0
0.495,0.0
0.4952,0.0
0.4954,0.0
0.4956,0.0
0.4958,0.0
0.496,0.0
0.4962,0.0
0.4964,0.0
0.4966,0.0
0.4968,0.0
0.497,0.0
0.4972,0.0
0.4974,0.0
0.4976,0.0
0.4978,0.0
0.498,0.0
0.4982,0.0
0.4984,0.0
0.4986,0.0
0.4988,0.0
0.499,0.0
0.4992,0.0
0.4994,0.0
0.4996,0.0
0.4998,0.0
0.5,0.0
0.5002,0.0
0.5004,0.0
0.5006,0.0
0.5008,0.0
0.501,0.0
0.5012,0.0
0.5014,0.0
0.5016,0.0
0.5018,0.0
0.502,0.0
0.5022,0.0
0.5024,0.0
0.5026,0.0
0.5028,0.0
0.503,0.0
0.5032,0.0
0.5034,0.0
0.5036,0.0
0.5038,0.0
0.504,0.0
0.5042,0.0
0.5044,0.0
0.5046,0.0
0.5048,0.0
0.505,0.0
0.5052,0.0
0.5054,0.0
0.5056,0.0
0.5058,0.0
0.506,0.0
0.5062,0.0
0.5064,0.0
0.5066,0.0
0.5068,0.0
0.507,0.0
0.5072,0.0
0.5074,0.0
0.5076,0.0
0.5078,0.0
0.508,0.0
0.5082,0.0
0.5084,0.0
0.5086,0.0
0.5088,0.0
0.509,0.0
0.5092,0.0
0.5094,0.0
0.5096,0.0
0.5098,0.0
0.51,0.0
0.5102,0.0
0.5104,0.0
0.5106,0.0
0.5108,0.0
0.511,0.0
0.5112,0.0
0.5114,0.0
0.5116,0.0
0.5118,0.0
0.512,0.0
0.5122,0.0
0.5124,0.0
0.5126,0.0
0.5128,0.0
0.513,0.0
0.5132,0.0
0.5134,0.0
0.5136,0.0
0.5138,0.0
0.514,0.0
0.5142,0.0
0.5144,0.0
0.5146,0.0
0.5148,0.0
0.515,0.0
0.5152,0.0
0.5154,0.0
0.5156,0.0
0.5158,0.0
0.516,0.0
0.5162,0.0
0.5164,0.0
0.5166,0.0
0.5168,0.0
0.517,0.0
0.5172,0.0
0.5174,0.0
0.5176,0.0
0.5178,0.0
0.518,0.0
0.5182,0.0
0.5184,0.0
0.5186,0.0
0.5188,0.0
0.519,0.0
0.5192,0.0
0.5194,0.0
0.5196,0.0
0.5198,0.0
0.52,0.0
0.5202,0.0
0.5204,0.0
0.5206,0.0
0.5208,0.0
0.521,0.0
0.5212,0.0
0.5214,0.0
0.5216,0.0
0.5218,0.0
0.522,0.0
0.5222,0.0
0.5224,0.0
0.5226,0.0
0.5228,0.0
0.523,0.0
0.5232,0.0
0.5234,0.0
0.5236,0.0
0.5238,0.0
0.524,0.0
0.5242,0.0
0.5244,0.0
0.5246,0.0
0.5248,0.0
0.525,0.0
0.5252,0.0
0.5254,0.0
0.5256,0.0
0.5258,0.0
0.526,0.0
0.5262,0.0
0.5264,0.0
0.5266,0.0
0.5268,0.0
0.527,0.0
0.5272,0.0
0.5274,0.0
0.5276,0.0
0.5278,0.0
0.528,0.0
0.5282,0.0
0.5284,0.0
0.5286,0.0
0.5288,0.0
0.529,0.0
0.5292,0.0
0.5294,0.0
0.5296,0.0
0.5298,0.0
0.53,0.0
0.5302,0.0
0.5304,0.0
0.5306,0.0
0.5308,0.0
0.531,0.0
0.5312,0.0
0.5314,0.0
0.5316,0.0
0.5318,0.0
0.532,0.0
0.5322,0.0
0.5324,0.0
0.5326,0.0
0.5328,0.0
0.533,0.0
0.5332,0.0
0.5334,0.0
0.5336,0.0
0.5338,0.0
0.534,0.0
0.5342,0.0
0.5344,0.0
0.5346,0.0
0.5348,0.0
0.535,0.0
0.5352,0.0
0.5354,0.0
0.5356,0.0
0.5358,0.0
0.536,0.0
0.5362,0.0
0.5364,0.0
0.5366,0.0
0.5368,0.0
0.537,0.0
0.5372,0.0
0.5374,0.0
0.5376,0.0
0.5378,0.0
0.538,0.0
0.5382,0.0
0.5384,0.0
0.5386,0.0
0.5388,0.0
0.539,0.0
0.5392,0.0
0.5394,0.0
0.5396,0.0
0.5398,0.0
0.54,0.0
0.5402,0.0
0.5404,0.0
0.5406,0.0
0.5408,0.0
0.541,0.0
0.5412,0.0
0.5414,0.0
0.5416,0.0
0.5418,0.0
0.542,0.0
0.5422,0.0
0.5424,0.0
0.5426,0.0
0.5428,0.0
0.543,0.0
0.5432,0.0
0.5434,0.0
0.5436,0.0
0.5438,0.0
0.544,0.0
0.5442,0.0
0.5444,0.0
0.5446,0.0
0.5448,0.0
0.545,0.0
0.5452,0.0
0.5454,0.0
0.5456,0.0
0.5458,0.0
0.546,0.0
0.5462,0.0
0.5464,0.0
0.5466,0.0
0.5468,0.0
0.547,0.0
0.5472,0.0
0.5474,0.0
0.5476,0.0
0.5478,0.0
0.548,0.0
0.5482,0.0
0.5484,0.0
0.5486,0.0
0.5488,0.0
0.549,0.0
0.5492,0.0
0.5494,0.0
0.5496,0.0
0.5498,0.0
0.55,0.0
0.5502,0.0
0.5504,0.0
0.5506,0.0
0.5508,0.0
0.551,0.0
0.5512,0.0
0.5514,0.0
0.5516,0.0
0.5518,0.0
0.552,0.0
0.5522,0.0
0.5524,0.0
0.5526,0.0
0.5528,0.0
0.553,0.0
0.5532,0.0
0.5534,0.0
0.5536,0.0
0.5538,0.0
0.554,0.0
0.5542,0.0
0.5544,0.0
0.5546,0.0
0.5548,0.0
0.555,0.0
0.5552,0.0
0.5554,0.0
0.5556,0.0
0.5558,0.0
0.556,0.0
0.5562,0.0
0.5564,0.0
0.5566,0.0
0.5568,0.0
0.557,0.0
0.5572,0.0
0.5574,0.0
0.5576,0.0
0.5578,0.0
0.558,0.0
0.5582,0.0
0.5584,0.0
0.5586,0.0
0.5588,0.0
0.559,0.0
0.5592,0.0
0.5594,0.0
0.5596,0.0
0.5598,0.0
0.56,0.0
0.5602,0.0
0.5604,0.0
0.5606,0.0
0.5608,0.0
0.561,0.0
0.5612,0.0
0.5614,0.0
0.5616,0.0
0.5618,0.0
0.562,0.0
0.5622,0.0
0.5624,0.0
0.5626,0.0
0.5628,0.0
0.563,0.0
0.5632,0.0
0.5634,0.0
0.5636,0.0
0.5638,0.0
0.564,0.0
0.5642,0.0
0.5644,0.0
0.5646,0.0
0.5648,0.0
0.565,0.0
0.5652,0.0
0.5654,0.0
0.5656,0.0
0.5658,0.0
0.566,0.0
0.5662,0.0
0.5664,0.0
0.5666,0.0
0.5668,0.0
0.567,0.0
0.5672,0.0
0.5674,0.0
0.5676,0.0
0.5678,0.0
0.568,0.0
0.5682,0.0
0.5684,0.0
0.5686,0.0
0.5688,0.0
0.569,0.0
0.5692,0.0
0.5694,0.0
0.5696,0.0
0.5698,0.0
0.57,0.0
0.5702,0.0
0.5704,0.0
0.5706,0.0
0.5708,0.0
0.571,0.0
0.5712,0.0
0.5714,0.0
0.5716,0.0
0.5718,0.0
0.572,0.0
0.5722,0.0
0.5724,0.0
0.5726,0.0
0.5728,0.0
0.573,0.0
0.5732,0.0
0.5734,0.0
0.5736,0.0
0.5738,0.0
0.574,0.0
0.5742,0.0
0.5744,0.0
0.5746,0.0
0.5748,0.0
0.575,0.0
0.5752,0.0
0.5754,0.0
0.5756,0.0
0.5758,0.0
0.576,0.0
0.5762,0.0
0.5764,0.0
0.5766,0.0
0.5768,0.0
0.577,0.0
0.5772,0.0
0.5774,0.0
0.5776,0.0
0.5778,0.0
0.578,0.0
0.5782,0.0
0.5784,0.0
0.5786,0.0
0.5788,0.0
0.579,0.0
0.5792,0.0
0.5794,0.0
0.5796,0.0
0.5798,0.0
0.58,0.0
0.5802,0.0
0.5804,0.0
0.5806,0.0
0.5808,0.0
0.581,0.0
0.5812,0.0
0.5814,0.0
0.5816,0.0
0.5818,0.0
0.582,0.0
0.5822,0.0
0.5824,0.0
0.5826,0.0
0.5828,0.0
0.583,0.0
0.5832,0.0
0.5834,0.0
0.5836,0.0
0.5838,0.0
0.584,0.0
0.5842,0.0
0.5844,0.0
0.5846,0.0
0.5848,0.0
0.585,0.0
0.5852,0.0
0.5854,0.0
0.5856,0.0
0.5858,0.0
0.586,0.0
0.5862,0.0
0.5864,0.0
0.5866,0.0
0.5868,0.0
0.587,0.0
0.5872,0.0
0.5874,0.0
0.5876,0.0
0.5878,0.0
0.588,0.0
0.5882,0.0
0.5884,0.0
0.5886,0.0
0.5888,0.0
0.589,0.0
0.5892,0.0
0.5894,0.0
0.5896,0.0
0.5898,0.0
0.59,0.0
0.5902,0.0
0.5904,0.0
0.5906,0.0
0.5908,0.0
0.591,0.0
0.5912,0.0
0.5914,0.0
0.5916,0.0
0.5918,0.0
0.592,0.0
0.5922,0.0
0.5924,0.0
0.5926,0.0
0.5928,0.0
0.593,0.0
0.5932,0.0
0.5934,0.0
0.5936,0.0
0.5938,0.0
0.594,0.0
0.5942,0.0
0.5944,0.0
0.5946,0.0
0.5948,0.0
0.595,0.0
0.5952,0.0
0.5954,0.0
0.5956,0.0
0.5958,0.0
0.596,0.0
0.5962,0.0
0.5964,0.0
0.5966,0.0
0.5968,0.0
0.597,0.0
0.5972,0.0
0.5974,0.0
0.5976,0.0
0.5978,0.0
0.598,0.0
0.5982,0.0
0.5984,0.0
0.5986,0.0
0.5988,0.0
0.599,0.0
0.5992,0.0
0.5994,0.0
0.5996,0.0
0.5998,0.0
0.6,0.0
0.6002,0.0
0.6004,0.0
0.6006,0.0
0.6008,0.0
0.601,0.0
0.6012,0.0
0.6014,0.0
0.6016,0.0
0.6018,0.0
0.602,0.0
0.6022,0.0
0.6024,0.0
0.6026,0.0
0.6028,0.0
0.603,0.0
0.6032,0.0
0.6034,0.0
0.6036,0.0
0.6038,0.0
0.604,0.0
0.6042,0.0
0.6044,0.0
0.6046,0.0
0.6048,0.0
0.605,0.0
0.6052,0.0
0.6054,0.0
0.6056,0.0
0.6058,0.0
0.606,0.0
0.6062,0.0
0.6064,0.0
0.6066,0.0
0.6068,0.0
0.607,0.0
0.6072,0.0
0.6074,0.0
0.6076,0.0
0.6078,0.0
0.608,0.0
0.6082,0.0
0.6084,0.0
0.6086,0.0
0.6088,0.0
0.609,0.0
0.6092,0.0
0.6094,0.0
0.6096,0.0
0.6098,0.0
0.61,0.0
0.6102,0.0
0.6104,0.0
0.6106,0.0
0.6108,0.0
0.611,0.0
0.6112,0.0
0.6114,0.0
0.6116,0.0
0.6118,0.0
0.612,0.0
0.6122,0.0
0.6124,0.0
0.6126,0.0
0.6128,0.0
0.613,0.0
0.6132,0.0
0.6134,0.0
0.6136,0.0
0.6138,0.0
0.614,0.0
0.6142,0.0
0.6144,0.0
0.6146,0.0
0.6148,0.0
0.615,0.0
0.6152,0.0
0.6154,0.0
0.6156,0.0
0.6158,0.0
0.616,0.0
0.6162,0.0
0.6164,0.0
0.6166,0.0
0.6168,0.0
0.617,0.0
0.6172,0.0
0.6174,0.0
0.6176,0.0
0.6178,0.0
0.618,0.0
0.6182,0.0
0.6184,0.0
0.6186,0.0
0.6188,0.0
0.619,0.0
0.6192,0.0
0.6194,0.0
0.6196,0.0
0.6198,0.0
0.62,0.0
0.6202,0.0
0.6204,0.0
0.6206,0.0
0.6208,0.0
0.621,0.0
0.6212,0.0
0.6214,0.0
0.6216,0.0
0.6218,0.0
0.622,0.0
0.6222,0.0
0.6224,0.0
0.6226,0.0
0.6228,0.0
0.623,0.0
0.6232,0.0
0.6234,0.0
0.6236,0.0
0.6238,0.0
0.624,0.0
0.6242,0.0
0.6244,0.0
0.6246,0.0
0.6248,0.0
0.625,0.0
0.6252,0.0
0.6254,0.0
0.6256,0.0
0.6258,0.0
0.626,0.0
0.6262,0.0
0.6264,0.0
0.6266,0.0
0.6268,0.0
0.627,0.0
0.6272,0.0
0.6274,0.0
0.6276,0.0
0.6278,0.0
0.628,0.0
0.6282,0.0
0.6284,0.0
0.6286,0.0
0.6288,0.0
0.629,0.0
0.6292,0.0
0.6294,0.0
0.6296,0.0
0.6298,0.0
0.63,0.0
0.6302,0.0
0.6304,0.0
0.6306,0.0
0.6308,0.0
0.631,0.0
0.6312,0.0
0.6314,0.0
0.6316,0.0
0.6318,0.0
0.632,0.0
0.6322,0.0
0.6324,0.0
0.6326,0.0
0.6328,0.0
0.633,0.0
0.6332,0.0
0.6334,0.0
0.6336,0.0
0.6338,0.0
0.634,0.0
0.6342,0.0
0.6344,0.0
0.6346,0.0
0.6348,0.0
0.635,0.0
0.6352,0.0
0.6354,0.0
0.6356,0.0
0.6358,0.0
0.636,0.0
0.6362,0.0
0.6364,0.0
0.6366,0.0
0.6368,0.0
0.637,0.0
0.6372,0.0
0.6374,0.0
0.6376,0.0
0.6378,0.0
0.638,0.0
0.6382,0.0
0.6384,0.0
0.6386,0.0
0.6388,0.0
0.639,0.0
0.6392,0.0
0.6394,0.0
0.6396,0.0
0.6398,0.0
0.64,0.0
0.6402,0.0
0.6404,0.0
0.6406,0.0
0.6408,0.0
0.641,0.0
0.6412,0.0
0.6414,0.0
0.6416,0.0
0.6418,0.0
0.642,0.0
0.6422,0.0
0.6424,0.0
0.6426,0.0
0.6428,0.0
0.643,0.0
0.6432,0.0
0.6434,0.0
0.6436,0.0
0.6438,0.0
0.644,0.0
0.6442,0.0
0.6444,0.0
0.6446,0.0
0.6448,0.0
0.645,0.0
0.6452,0.0
0.6454,0.0
0.6456,0.0
0.6458,0.0
0.646,0.0
0.6462,0.0
0.6464,0.0
0.6466,0.0
0.6468,0.0
0.647,0.0
0.6472,0.0
0.6474,0.0
0.6476,0.0
0.6478,0.0
0.648,0.0
0.6482,0.0
0.6484,0.0
0.6486,0.0
0.6488,0.0
0.649,0.0
0.6492,0.0
0.6494,0.0
0.6496,0.0
0.6498,0.0
0.65,0.0
0.6502,0.0
0.6504,0.0
0.6506,0.0
0.6508,0.0
0.651,0.0
0.6512,0.0
0.6514,0.0
0.6516,0.0
0.6518,0.0
0.652,0.0
0.6522,0.0
0.6524,0.0
0.6526,0.0
0.6528,0.0
0.653,0.0
0.6532,0.0
0.6534,0.0
0.6536,0.0
0.6538,0.0
0.654,0.0
0.6542,0.0
0.6544,0.0
0.6546,0.0
0.6548,0.0
0.655,0.0
0.6552,0.0
0.6554,0.0
0.6556,0.0
0.6558,0.0
0.656,0.0
0.6562,0.0
0.6564,0.0
0.6566,0.0
0.6568,0.0
0.657,0.0
0.6572,0.0
0.6574,0.0
0.6576,0.0
0.6578,0.0
0.658,0.0
0.6582,0.0
0.6584,0.0
0.6586,0.0
0.6588,0.0
0.659,0.0
0.6592,0.0
0.6594,0.0
0.6596,0.0
0.6598,0.0
0.66,0.0
0.6602,0.0
0.6604,0.0
0.6606,0.0
0.6608,0.0
0.661,0.0
0.6612,0.0
0.6614,0.0
0.6616,0.0
0.6618,0.0
0.662,0.0
0.6622,0.0
0.6624,0.0
0.6626,0.0
0.6628,0.0
0.663,0.0
0.6632,0.0
0.6634,0.0
0.6636,0.0
0.6638,0.0
0.664,0.0
0.6642,0.0
0.6644,0.0
0.6646,0.0
0.6648,0.0
0.665,0.0
0.6652,0.0
0.6654,0.0
0.6656,0.0
0.6658,0.0
0.666,0.0
0.6662,0.0
0.6664,0.0
0.6666,0.0
0.6668,0.0
0.667,0.0
0.6672,0.0
0.6674,0.0
0.6676,0.0
0.6678,0.0
0.668,0.0
0.6682,0.0
0.6684,0.0
0.6686,0.0
0.6688,0.0
0.669,0.0
0.6692,0.0
0.6694,0.0
0.6696,0.0
0.6698,0.0
0.67,0.0
0.6702,0.0
0.6704,0.0
0.6706,0.0
0.6708,0.0
0.671,0.0
0.6712,0.0
0.6714,0.0
0.6716,0.0
0.6718,0.0
0.672,0.0
0.6722,0.0
0.6724,0.0
0.6726,0.0
0.6728,0.0
0.673,0.0
0.6732,0.0
0.6734,0.0
0.6736,0.0
0.6738,0.0
0.674,0.0
0.6742,0.0
0.6744,0.0
0.6746,0.0
0.6748,0.0
0.675,0.0
0.6752,0.0
0.6754,0.0
0.6756,0.0
0.6758,0.0
0.676,0.0
0.6762,0.0
0.6764,0.0
0.6766,0.0
0.6768,0.0
0.677,0.0
0.6772,0.0
0.6774,0.0
0.6776,0.0
0.6778,0.0
0.678,0.0
0.6782,0.0
0.6784,0.0
0.6786,0.0
0.6788,0.0
0.679,0.0
0.6792,0.0
0.6794,0.0
0.6796,0.0
0.6798,0.0
0.68,0.0
0.6802,0.0
0.6804,0.0
0.6806,0.0
0.6808,0.0
0.681,0.0
0.6812,0.0
0.6814,0.0
0.6816,0.0
0.6818,0.0
0.682,0.0
0.6822,0.0
0.6824,0.0
0.6826,0.0
0.6828,0.0
0.683,0.0
0.6832,0.0
0.6834,0.0
0.6836,0.0
0.6838,0.0
0.684,0.0
0.6842,0.0
0.6844,0.0
0.6846,0.0
0.6848,0.0
0.685,0.0
0.6852,0.0
0.6854,0.0
0.6856,0.0
0.6858,0.0
0.686,0.0
0.6862,0.0
0.6864,0.0
0.6866,0.0
0.6868,0.0
0.687,0.0
0.6872,0.0
0.6874,0.0
0.6876,0.0
0.6878,0.0
0.688,0.0
0.6882,0.0
0.6884,0.0
0.6886,0.0
0.6888,0.0
0.689,0.0
0.6892,0.0
0.6894,0.0
0.6896,0.0
0.6898,0.0
0.69,0.0
0.6902,0.0
0.6904,0.0
0.6906,0.0
0.6908,0.0
0.691,0.0
0.6912,0.0
0.6914,0.0
0.6916,0.0
0.6918,0.0
0.692,0.0
0.6922,0.0
0.6924,0.0
0.6926,0.0
0.6928,0.0
0.693,0.0
0.6932,0.0
0.6934,0.0
0.6936,0.0
0.6938,0.0
0.694,0.0
0.6942,0.0
0.6944,0.0
0.6946,0.0
0.6948,0.0
0.695,0.0
0.6952,0.0
0.6954,0.0
0.6956,0.0
0.6958,0.0
0.696,0.0
0.6962,0.0
0.6964,0.0
0.6966,0.0
0.6968,0.0
0.697,0.0
0.6972,0.0
0.6974,0.0
0.6976,0.0
0.6978,0.0
0.698,0.0
0.6982,0.0
0.6984,0.0
0.6986,0.0
0.6988,0.0
0.699,0.0
0.6992,0.0
0.6994,0.0
0.6996,0.0
0.6998,0.0
0.7,0.0
0.7002,0.0
0.7004,0.0
0.7006,0.0
0.7008,0.0
0.701,0.0
0.7012,0.0
0.7014,0.0
0.7016,0.0
0.7018,0.0
0.702,0.0
0.7022,0.0
0.7024,0.0
0.7026,0.0
0.7028,0.0
0.703,0.0
0.7032,0.0
0.7034,0.0
0.7036,0.0
0.7038,0.0
0.704,0.0
0.7042,0.0
0.7044,0.0
0.7046,0.0
0.7048,0.0
0.705,0.0
0.7052,0.0
0.7054,0.0
0.7056,0.0
0.7058,0.0
0.706,0.0
0.7062,0.0
0.7064,0.0
0.7066,0.0
0.7068,0.0
0.707,0.0
0.7072,0.0
0.7074,0.0
0.7076,0.0
0.7078,0.0
0.708,0.0
0.7082,0.0
0.7084,0.0
0.7086,0.0
0.7088,0.0
0.709,0.0
0.7092,0.0
0.7094,0.0
0.7096,0.0
0.7098,0.0
0.71,0.0
0.7102,0.0
0.7104,0.0
0.7106,0.0
0.7108,0.0
0.711,0.0
0.7112,0.0
0.7114,0.0
0.7116,0.0
0.7118,0.0
0.712,0.0
0.7122,0.0
0.7124,0.0
0.7126,0.0
0.7128,0.0
0.713,0.0
0.7132,0.0
0.7134,0.0
0.7136,0.0
0.7138,0.0
0.714,0.0
0.7142,0.0
0.7144,0.0
0.7146,0.0
0.7148,0.0
0.715,0.0
0.7152,0.0
0.7154,0.0
0.7156,0.0
0.7158,0.0
0.716,0.0
0.7162,0.0
0.7164,0.0
0.7166,0.0
0.7168,0.0
0.717,0.0
0.7172,0.0
0.7174,0.0
0.7176,0.0
0.7178,0.0
0.718,0.0
0.7182,0.0
0.7184,0.0
0.7186,0.0
0.7188,0.0
0.719,0.0
0.7192,0.0
0.7194,0.0
0.7196,0.0
0.7198,0.0
0.72,0.0
0.7202,0.0
0.7204,0.0
0.7206,0.0
0.7208,0.0
0.721,0.0
0.7212,0.0
0.7214,0.0
0.7216,0.0
0.7218,0.0
0.722,0.0
0.7222,0.0
0.7224,0.0
0.7226,0.0
0.7228,0.0
0.723,0.0
0.7232,0.0
0.7234,0.0
0.7236,0.0
0.7238,0.0
0.724,0.0
0.7242,0.0
0.7244,0.0
0.7246,0.0
0.7248,0.0
0.725,0.0
0.7252,0.0
0.7254,0.0
0.7256,0.0
0.7258,0.0
0.726,0.0
0.7262,0.0
0.7264,0.0
0.7266,0.0
0.7268,0.0
0.727,0.0
0.7272,0.0
0.7274,0.0
0.7276,0.0
0.7278,0.0
0.728,0.0
0.7282,0.0
0.7284,0.0
0.7286,0.0
0.7288,0.0
0.729,0.0
0.7292,0.0
0.7294,0.0
0.7296,0.0
0.7298,0.0
0.73,0.0
0.7302,0.0
0.7304,0.0
0.7306,0.0
0.7308,0.0
0.731,0.0
0.7312,0.0
0.7314,0.0
0.7316,0.0
0.7318,0.0
0.732,0.0
0.7322,0.0
0.7324,0.0
0.7326,0.0
0.7328,0.0
0.733,0.0
0.7332,0.0
0.7334,0.0
0.7336,0.0
0.7338,0.0
0.734,0.0
0.7342,0.0
0.7344,0.0
0.7346,0.0
0.7348,0.0
0.735,0.0
0.7352,0.0
0.7354,0.0
0.7356,0.0
0.7358,0.0
0.736,0.0
0.7362,0.0
0.7364,0.0
0.7366,0.0
0.7368,0.0
0.737,0.0
0.7372,0.0
0.7374,0.0
0.7376,0.0
0.7378,0.0
0.738,0.0
0.7382,0.0
0.7384,0.0
0.7386,0.0
0.7388,0.0
0.739,0.0
0.7392,0.0
0.7394,0.0
0.7396,0.0
0.7398,0.0
0.74,0.0
0.7402,0.0
0.7404,0.0
0.7406,0.0
0.7408,0.0
0.741,0.0
0.7412,0.0
0.7414,0.0
0.7416,0.0
0.7418,0.0
0.742,0.0
0.7422,0.0
0.7424,0.0
0.7426,0.0
0.7428,0.0
0.743,0.0
0.7432,0.0
0.7434,0.0
0.7436,0.0
0.7438,0.0
0.744,0.0
0.7442,0.0
0.7444,0.0
0.7446,0.0
0.7448,0.0
0.745,0.0
0.7452,0.0
0.7454,0.0
0.7456,0.0
0.7458,0.0
0.746,0.0
0.7462,0.0
0.7464,0.0
0.7466,0.0
0.7468,0.0
0.747,0.0
0.7472,0.0
0.7474,0.0
0.7476,0.0
0.7478,0.0
0.748,0.0
0.7482,0.0
0.7484,0.0
0.7486,0.0
0.7488,0.0
0.749,0.0
0.7492,0.0
0.7494,0.0
0.7496,0.0
0.7498,0.0
0.75,0.0
0.7502,0.0
0.7504,0.0
0.7506,0.0
0.7508,0.0
0.751,0.0
0.7512,0.0
0.7514,0.0
0.7516,0.0
0.7518,0.0
0.752,0.0
0.7522,0.0
0.7524,0.0
0.7526,0.0
0.7528,0.0
0.753,0.0
0.7532,0.0
0.7534,0.0
0.7536,0.0
0.7538,0.0
0.754,0.0
0.7542,0.0
0.7544,0.0
0.7546,0.0
0.7548,0.0
0.755,0.0
0.7552,0.0
0.7554,0.0
0.7556,0.0
0.7558,0.0
0.756,0.0
0.7562,0.0
0.7564,0.0
0.7566,0.0
0.7568,0.0
0.757,0.0
0.7572,0.0
0.7574,0.0
0.7576,0.0
0.7578,0.0
0.758,0.0
0.7582,0.0
0.7584,0.0
0.7586,0.0
0.7588,0.0
0.759,0.0
0.7592,0.0
0.7594,0.0
0.7596,0.0
0.7598,0.0
0.76,0.0
0.7602,0.0
0.7604,0.0
0.7606,0.0
0.7608,0.0
0.761,0.0
0.7612,0.0
0.7614,0.0
0.7616,0.0
0.7618,0.0
0.762,0.0
0.7622,0.0
0.7624,0.0
0.7626,0.0
0.7628,0.0
0.763,0.0
0.7632,0.0
0.7634,0.0
0.7636,0.0
0.7638,0.0
0.764,0.0
0.7642,0.0
0.7644,0.0
0.7646,0.0
0.7648,0.0
0.765,0.0
0.7652,0.0
0.7654,0.0
0.7656,0.0
0.7658,0.0
0.766,0.0
0.7662,0.0
0.7664,0.0
0.7666,0.0
0.7668,0.0
0.767,0.0
0.7672,0.0
0.7674,0.0
0.7676,0.0
0.7678,0.0
0.768,0.0
0.7682,0.0
0.7684,0.0
0.7686,0.0
0.7688,0.0
0.769,0.0
0.7692,0.0
0.7694,0.0
0.7696,0.0
0.7698,0.0
0.77,0.0
0.7702,0.0
0.7704,0.0
0.7706,0.0
0.7708,0.0
0.771,0.0
0.7712,0.0
0.7714,0.0
0.7716,0.0
0.7718,0.0
0.772,0.0
0.7722,0.0
0.7724,0.0
0.7726,0.0
0.7728,0.0
0.773,0.0
0.7732,0.0
0.7734,0.0
0.7736,0.0
0.7738,0.0
0.774,0.0
0.7742,0.0
0.7744,0.0
0.7746,0.0
0.7748,0.0
0.775,0.0
0.7752,0.0
0.7754,0.0
0.7756,0.0
0.7758,0.0
0.776,0.0
0.7762,0.0
0.7764,0.0
0.7766,0.0
0.7768,0.0
0.777,0.0
0.7772,0.0
0.7774,0.0
0.7776,0.0
0.7778,0.0
0.778,0.0
0.7782,0.0
0.7784,0.0
0.7786,0.0
0.7788,0.0
0.779,0.0
0.7792,0.0
0.7794,0.0
0.7796,0.0
0.7798,0.0
0.78,0.0
0.7802,0.0
0.7804,0.0
0.7806,0.0
0.7808,0.0
0.781,0.0
0.7812,0.0
0.7814,0.0
0.7816,0.0
0.7818,0.0
0.782,0.0
0.7822,0.0
0.7824,0.0
0.7826,0.0
0.7828,0.0
0.783,0.0
0.7832,0.0
0.7834,0.0
0.7836,0.0
0.7838,0.0
0.784,0.0
0.7842,0.0
0.7844,0.0
0.7846,0.0
0.7848,0.0
0.785,0.0
0.7852,0.0
0.7854,0.0
0.7856,0.0
0.7858,0.0
0.786,0.0
0.7862,0.0
0.7864,0.0
0.7866,0.0
0.7868,0.0
0.787,0.0
0.7872,0.0
0.7874,0.0
0.7876,0.0
0.7878,0.0
0.788,0.0
0.7882,0.0
0.7884,0.0
0.7886,0.0
0.7888,0.0
0.789,0.0
0.7892,0.0
0.7894,0.0
0.7896,0.0
0.7898,0.0
0.79,0.0
0.7902,0.0
0.7904,0.0
0.7906,0.0
0.7908,0.0
0.791,0.0
0.7912,0.0
0.7914,0.0
0.7916,0.0
0.7918,0.0
0.792,0.0
0.7922,0.0
0.7924,0.0
0.7926,0.0
0.7928,0.0
0.793,0.0
0.7932,0.0
0.7934,0.0
0.7936,0.0
0.7938,0.0
0.794,0.0
0.7942,0.0
0.7944,0.0
0.7946,0.0
0.7948,0.0
0.795,0.0
0.7952,0.0
0.7954,0.0
0.7956,0.0
0.7958,0.0
0.796,0.0
0.7962,0.0
0.7964,0.0
0.7966,0.0
0.7968,0.0
0.797,0.0
0.7972,0.0
0.7974,0.0
0.7976,0.0
0.7978,0.0
0.798,0.0
0.7982,0.0
0.7984,0.0
0.7986,0.0
0.7988,0.0
0.799,0.0
0.7992,0.0
0.7994,0.0
0.7996,0.0
0.7998,0.0
0.8,0.0
0.8002,0.0
0.8004,0.0
0.8006,0.0
0.8008,0.0
0.801,0.0
0.8012,0.0
0.8014,0.0
0.8016,0.0
0.8018,0.0
0.802,0.0
0.8022,0.0
0.8024,0.0
0.8026,0.0
0.8028,0.0
0.803,0.0
0.8032,0.0
0.8034,0.0
0.8036,0.0
0.8038,0.0
0.804,0.0
0.8042,0.0
0.8044,0.0
0.8046,0.0
0.8048,0.0
0.805,0.0
0.8052,0.0
0.8054,0.0
0.8056,0.0
0.8058,0.0
0.806,0.0
0.8062,0.0
0.8064,0.0
0.8066,0.0
0.8068,0.0
0.807,0.0
0.8072,0.0
0.8074,0.0
0.8076,0.0
0.8078,0.0
0.808,0.0
0.8082,0.0
0.8084,0.0
0.8086,0.0
0.8088,0.0
0.809,0.0
0.8092,0.0
0.8094,0.0
0.8096,0.0
0.8098,0.0
0.81,0.0
0.8102,0.0
0.8104,0.0
0.8106,0.0
0.8108,0.0
0.811,0.0
0.8112,0.0
0.8114,0.0
0.8116,0.0
0.8118,0.0
0.812,0.0
0.8122,0.0
0.8124,0.0
0.8126,0.0
0.8128,0.0
0.813,0.0
0.8132,0.0
0.8134,0.0
0.8136,0.0
0.8138,0.0
0.814,0.0
0.8142,0.0
0.8144,0.0
0.8146,0.0
0.8148,0.0
0.815,0.0
0.8152,0.0
0.8154,0.0
0.8156,0.0
0.8158,0.0
0.816,0.0
0.8162,0.0
0.8164,0.0
0.8166,0.0
0.8168,0.0
0.817,0.0
0.8172,0.0
0.8174,0.0
0.8176,0.0
0.8178,0.0
0.818,0.0
0.8182,0.0
0.8184,0.0
0.8186,0.0
0.8188,0.0
0.819,0.0
0.8192,0.0
0.8194,0.0
0.8196,0.0
0.8198,0.0
0.82,0.0
0.8202,0.0
0.8204,0.0
0.8206,0.0
0.8208,0.0
0.821,0.0
0.8212,0.0
0.8214,0.0
0.8216,0.0
0.8218,0.0
0.822,0.0
0.8222,0.0
0.8224,0.0
0.8226,0.0
0.8228,0.0
0.823,0.0
0.8232,0.0
0.8234,0.0
0.8236,0.0
0.8238,0.0
0.824,0.0
0.8242,0.0
0.8244,0.0
0.8246,0.0
0.8248,0.0
0.825,0.0
0.8252,0.0
0.8254,0.0
0.8256,0.0
0.8258,0.0
0.826,0.0
0.8262,0.0
0.8264,0.0
0.8266,0.0
0.8268,0.0
0.827,0.0
0.8272,0.0
0.8274,0.0
0.8276,0.0
0.8278,0.0
0.828,0.0
0.8282,0.0
0.8284,0.0
0.8286,0.0
0.8288,0.0
0.829,0.0
0.8292,0.0
0.8294,0.0
0.8296,0.0
0.8298,0.0
0.83,0.0
0.8302,0.0
0.8304,0.0
0.8306,0.0
0.8308,0.0
0.831,0.0
0.8312,0.0
0.8314,0.0
0.8316,0.0
0.8318,0.0
0.832,0.0
0.8322,0.0
0.8324,0.0
0.8326,0.0
0.8328,0.0
0.833,0.0
0.8332,0.0
0.8334,0.0
0.8336,0.0
0.8338,0.0
0.834,0.0
0.8342,0.0
0.8344,0.0
0.8346,0.0
0.8348,0.0
0.835,0.0
0.8352,0.0
0.8354,0.0
0.8356,0.0
0.8358,0.0
0.836,0.0
0.8362,0.0
0.8364,0.0
0.8366,0.0
0.8368,0.0
0.837,0.0
0.8372,0.0
0.8374,0.0
0.8376,0.0
0.8378,0.0
0.838,0.0
0.8382,0.0
0.8384,0.0
0.8386,0.0
0.8388,0.0
0.839,0.0
0.8392,0.0
0.8394,0.0
0.8396,0.0
0.8398,0.0
0.84,0.0
0.8402,0.0
0.8404,0.0
0.8406,0.0
0.8408,0.0
0.841,0.0
0.8412,0.0
0.8414,0.0
0.8416,0.0
0.8418,0.0
0.842,0.0
0.8422,0.0
0.8424,0.0
0.8426,0.0
0.8428,0.0
0.843,0.0
0.8432,0.0
0.8434,0.0
0.8436,0.0
0.8438,0.0
0.844,0.0
0.8442,0.0
0.8444,0.0
0.8446,0.0
0.8448,0.0
0.845,0.0
0.8452,0.0
0.8454,0.0
0.8456,0.0
0.8458,0.0
0.846,0.0
0.8462,0.0
0.8464,0.0
0.8466,0.0
0.8468,0.0
0.847,0.0
0.8472,0.0
0.8474,0.0
0.8476,0.0
0.8478,0.0
0.848,0.0
0.8482,0.0
0.8484,0.0
0.8486,0.0
0.8488,0.0
0.849,0.0
0.8492,0.0
0.8494,0.0
0.8496,0.0
0.8498,0.0
0.85,0.0
0.8502,0.0
0.8504,0.0
0.8506,0.0
0.8508,0.0
0.851,0.0
0.8512,0.0
0.8514,0.0
0.8516,0.0
0.8518,0.0
0.852,0.0
0.8522,0.0
0.8524,0.0
0.8526,0.0
0.8528,0.0
0.853,0.0
0.8532,0.0
0.8534,0.0
0.8536,0.0
0.8538,0.0
0.854,0.0
0.8542,0.0
0.8544,0.0
0.8546,0.0
0.8548,0.0
0.855,0.0
0.8552,0.0
0.8554,0.0
0.8556,0.0
0.8558,0.0
0.856,0.0
0.8562,0.0
0.8564,0.0
0.8566,0.0
0.8568,0.0
0.857,0.0
0.8572,0.0
0.8574,0.0
0.8576,0.0
0.8578,0.0
0.858,0.0
0.8582,0.0
0.8584,0.0
0.8586,0.0
0.8588,0.0
0.859,0.0
0.8592,0.0
0.8594,0.0
0.8596,0.0
0.8598,0.0
0.86,0.0
0.8602,0.0
0.8604,0.0
0.8606,0.0
0.8608,0.0
0.861,0.0
0.8612,0.0
0.8614,0.0
0.8616,0.0
0.8618,0.0
0.862,0.0
0.8622,0.0
0.8624,0.0
0.8626,0.0
0.8628,0.0
0.863,0.0
0.8632,0.0
0.8634,0.0
0.8636,0.0
0.8638,0.0
0.864,0.0
0.8642,0.0
0.8644,0.0
0.8646,0.0
0.8648,0.0
0.865,0.0
0.8652,0.0
0.8654,0.0
0.8656,0.0
0.8658,0.0
0.866,0.0
0.8662,0.0
0.8664,0.0
0.8666,0.0
0.8668,0.0
0.867,0.0
0.8672,0.0
0.8674,0.0
0.8676,0.0
0.8678,0.0
0.868,0.0
0.8682,0.0
0.8684,0.0
0.8686,0.0
0.8688,0.0
0.869,0.0
0.8692,0.0
0.8694,0.0
0.8696,0.0
0.8698,0.0
0.87,0.0
0.8702,0.0
0.8704,0.0
0.8706,0.0
0.8708,0.0
0.871,0.0
0.8712,0.0
0.8714,0.0
0.8716,0.0
0.8718,0.0
0.872,0.0
0.8722,0.0
0.8724,0.0
0.8726,0.0
0.8728,0.0
0.873,0.0
0.8732,0.0
0.8734,0.0
0.8736,0.0
0.8738,0.0
0.874,0.0
0.8742,0.0
0.8744,0.0
0.8746,0.0
0.8748,0.0
0.875,0.0
0.8752,0.0
0.8754,0.0
0.8756,0.0
0.8758,0.0
0.876,0.0
0.8762,0.0
0.8764,0.0
0.8766,0.0
0.8768,0.0
0.877,0.0
0.8772,0.0
0.8774,0.0
0.8776,0.0
0.8778,0.0
0.878,0.0
0.8782,0.0
0.8784,0.0
0.8786,0.0
0.8788,0.0
0.879,0.0
0.8792,0.0
0.8794,0.0
0.8796,0.0
0.8798,0.0
0.88,0.0
0.8802,0.0
0.8804,0.0
0.8806,0.0
0.8808,0.0
0.881,0.0
0.8812,0.0
0.8814,0.0
0.8816,0.0
0.8818,0.0
0.882,0.0
0.8822,0.0
0.8824,0.0
0.8826,0.0
0.8828,0.0
0.883,0.0
0.8832,0.0
0.8834,0.0
0.8836,0.0
0.8838,0.0
0.884,0.0
0.8842,0.0
0.8844,0.0
0.8846,0.0
0.8848,0.0
0.885,0.0
0.8852,0.0
0.8854,0.0
0.8856,0.0
0.8858,0.0
0.886,0.0
0.8862,0.0
0.8864,0.0
0.8866,0.0
0.8868,0.0
0.887,0.0
0.8872,0.0
0.8874,0.0
0.8876,0.0
0.8878,0.0
0.888,0.0
0.8882,0.0
0.8884,0.0
0.8886,0.0
0.8888,0.0
0.889,0.0
0.8892,0.0
0.8894,0.0
0.8896,0.0
0.8898,0.0
0.89,0.0
0.8902,0.0
0.8904,0.0
0.8906,0.0
0.8908,0.0
0.891,0.0
0.8912,0.0
0.8914,0.0
0.8916,0.0
0.8918,0.0
0.892,0.0
0.8922,0.0
0.8924,0.0
0.8926,0.0
0.8928,0.0
0.893,0.0
0.8932,0.0
0.8934,0.0
0.8936,0.0
0.8938,0.0
0.894,0.0
0.8942,0.0
0.8944,0.0
0.8946,0.0
0.8948,0.0
0.895,0.0
0.8952,0.0
0.8954,0.0
0.8956,0.0
0.8958,0.0
0.896,0.0
0.8962,0.0
0.8964,0.0
0.8966,0.0
0.8968,0.0
0.897,0.0
0.8972,0.0
0.8974,0.0
0.8976,0.0
0.8978,0.0
0.898,0.0
0.8982,0.0
0.8984,0.0
0.8986,0.0
0.8988,0.0
0.899,0.0
0.8992,0.0
0.8994,0.0
0.8996,0.0
0.8998,0.0
0.9,0.0
0.9002,0.0
0.9004,0.0
0.9006,0.0
0.9008,0.0
0.901,0.0
0.9012,0.0
0.9014,0.0
0.9016,0.0
0.9018,0.0
0.902,0.0
0.9022,0.0
0.9024,0.0
0.9026,0.0
0.9028,0.0
0.903,0.0
0.9032,0.0
0.9034,0.0
0.9036,0.0
0.9038,0.0
0.904,0.0
0.9042,0.0
0.9044,0.0
0.9046,0.0
0.9048,0.0
0.905,0.0
0.9052,0.0
0.9054,0.0
0.9056,0.0
0.9058,0.0
0.906,0.0
0.9062,0.0
0.9064,0.0
0.9066,0.0
0.9068,0.0
0.907,0.0
0.9072,0.0
0.9074,0.0
0.9076,0.0
0.9078,0.0
0.908,0.0
0.9082,0.0
0.9084,0.0
0.9086,0.0
0.9088,0.0
0.909,0.0
0.9092,0.0
0.9094,0.0
0.9096,0.0
0.9098,0.0
0.91,0.0
0.9102,0.0
0.9104,0.0
0.9106,0.0
0.9108,0.0
0.911,0.0
0.9112,0.0
0.9114,0.0
0.9116,0.0
0.9118,0.0
0.912,0.0
0.9122,0.0
0.9124,0.0
0.9126,0.0
0.9128,0.0
0.913,0.0
0.9132,0.0
0.9134,0.0
0.9136,0.0
0.9138,0.0
0.914,0.0
0.9142,0.0
0.9144,0.0
0.9146,0.0
0.9148,0.0
0.915,0.0
0.9152,0.0
0.9154,0.0
0.9156,0.0
0.9158,0.0
0.916,0.0
0.9162,0.0
0.9164,0.0
0.9166,0.0
0.9168,0.0
0.917,0.0
0.9172,0.0
0.9174,0.0
0.9176,0.0
0.9178,0.0
0.918,0.0
0.9182,0.0
0.9184,0.0
0.9186,0.0
0.9188,0.0
0.919,0.0
0.9192,0.0
0.9194,0.0
0.9196,0.0
0.9198,0.0
0.92,0.0
0.9202,0.0
0.9204,0.0
0.9206,0.0
0.9208,0.0
0.921,0.0
0.9212,0.0
0.9214,0.0
0.9216,0.0
0.9218,0.0
0.922,0.0
0.9222,0.0
0.9224,0.0
0.9226,0.0
0.9228,0.0
0.923,0.0
0.9232,0.0
0.9234,0.0
0.9236,0.0
0.9238,0.0
0.924,0.0
0.9242,0.0
0.9244,0.0
0.9246,0.0
0.9248,0.0
0.925,0.0
0.9252,0.0
0.9254,0.0
0.9256,0.0
0.9258,0.0
0.926,0.0
0.9262,0.0
0.9264,0.0
0.9266,0.0
0.9268,0.0
0.927,0.0
0.9272,0.0
0.9274,0.0
0.9276,0.0
0.9278,0.0
0.928,0.0
0.9282,0.0
0.9284,0.0
0.9286,0.0
0.9288,0.0
0.929,0.0
0.9292,0.0
0.9294,0.0
0.9296,0.0
0.9298,0.0
0.93,0.0
0.9302,0.0
0.9304,0.0
0.9306,0.0
0.9308,0.0
0.931,0.0
0.9312,0.0
0.9314,0.0
0.9316,0.0
0.9318,0.0
0.932,0.0
0.9322,0.0
0.9324,0.0
0.9326,0.0
0.9328,0.0
0.933,0.0
0.9332,0.0
0.9334,0.0
0.9336,0.0
0.9338,0.0
0.934,0.0
0.9342,0.0
0.9344,0.0
0.9346,0.0
0.9348,0.0
0.935,0.0
0.9352,0.0
0.9354,0.0
0.9356,0.0
0.9358,0.0
0.936,0.0
0.9362,0.0
0.9364,0.0
0.9366,0.0
0.9368,0.0
0.937,0.0
0.9372,0.0
0.9374,0.0
0.9376,0.0
0.9378,0.0
0.938,0.0
0.9382,0.0
0.9384,0.0
0.9386,0.0
0.9388,0.0
0.939,0.0
0.9392,0.0
0.9394,0.0
0.9396,0.0
0.9398,0.0
0.94,0.0
0.9402,0.0
0.9404,0.0
0.9406,0.0
0.9408,0.0
0.941,0.0
0.9412,0.0
0.9414,0.0
0.9416,0.0
0.9418,0.0
0.942,0.0
0.9422,0.0
0.9424,0.0
0.9426,0.0
0.9428,0.0
0.943,0.0
0.9432,0.0
0.9434,0.0
0.9436,0.0
0.9438,0.0
0.944,0.0
0.9442,0.0
0.9444,0.0
0.9446,0.0
0.9448,0.0
0.945,0.0
0.9452,0.0
0.9454,0.0
0.9456,0.0
0.9458,0.0
0.946,0.0
0.9462,0.0
0.9464,0.0
0.9466,0.0
0.9468,0.0
0.947,0.0
0.9472,0.0
0.9474,0.0
0.9476,0.0
0.9478,0.0
0.948,0.0
0.9482,0.0
0.9484,0.0
0.9486,0.0
0.9488,0.0
0.949,0.0
0.9492,0.0
0.9494,0.0
0.9496,0.0
0.9498,0.0
0.95,0.0
0.9502,0.0
0.9504,0.0
0.9506,0.0
0.9508,0.0
0.951,0.0
0.9512,0.0
0.9514,0.0
0.9516,0.0
0.9518,0.0
0.952,0.0
0.9522,0.0
0.9524,0.0
0.9526,0.0
0.9528,0.0
0.953,0.0
0.9532,0.0
0.9534,0.0
0.9536,0.0
0.9538,0.0
0.954,0.0
0.9542,0.0
0.9544,0.0
0.9546,0.0
0.9548,0.0
0.955,0.0
0.9552,0.0
0.9554,0.0
0.9556,0.0
0.9558,0.0
0.956,0.0
0.9562,0.0
0.9564,0.0
0.9566,0.0
0.9568,0.0
0.957,0.0
0.9572,0.0
0.9574,0.0
0.9576,0.0
0.9578,0.0
0.958,0.0
0.9582,0.0
0.9584,0.0
0.9586,0.0
0.9588,0.0
0.959,0.0
0.9592,0.0
0.9594,0.0
0.9596,0.0
0.9598,0.0
0.96,0.0
0.9602,0.0
0.9604,0.0
0.9606,0.0
0.9608,0.0
0.961,0.0
0.9612,0.0
0.9614,0.0
0.9616,0.0
0.9618,0.0
0.962,0.0
0.9622,0.0
0.9624,0.0
0.9626,0.0
0.9628,0.0
0.963,0.0
0.9632,0.0
0.9634,0.0
0.9636,0.0
0.9638,0.0
0.964,0.0
0.9642,0.0
0.9644,0.0
0.9646,0.0
0.9648,0.0
0.965,0.0
0.9652,0.0
0.9654,0.0
0.9656,0.0
0.9658,0.0
0.966,0.0
0.9662,0.0
0.9664,0.0
0.9666,0.0
0.9668,0.0
0.967,0.0
0.9672,0.0
0.9674,0.0
0.9676,0.0
0.9678,0.0
0.968,0.0
0.9682,0.0
0.9684,0.0
0.9686,0.0
0.9688,0.0
0.969,0.0
0.9692,0.0
0.9694,0.0
0.9696,0.0
0.9698,0.0
0.97,0.0
0.9702,0.0
0.9704,0.0
0.9706,0.0
0.9708,0.0
0.971,0.0
0.9712,0.0
0.9714,0.0
0.9716,0.0
0.9718,0.0
0.972,0.0
0.9722,0.0
0.9724,0.0
0.9726,0.0
0.9728,0.0
0.973,0.0
0.9732,0.0
0.9734,0.0
0.9736,0.0
0.9738,0.0
0.974,0.0
0.9742,0.0
0.9744,0.0
0.9746,0.0
0.9748,0.0
0.975,0.0
0.9752,0.0
0.9754,0.0
0.9756,0.0
0.9758,0.0
0.976,0.0
0.9762,0.0
0.9764,0.0
0.9766,0.0
0.9768,0.0
0.977,0.0
0.9772,0.0
0.9774,0.0
0.9776,0.0
0.9778,0.0
0.978,0.0
0.9782,0.0
0.9784,0.0
0.9786,0.0
0.9788,0.0
0.979,0.0
0.9792,0.0
0.9794,0.0
0.9796,0.0
0.9798,0.0
0.98,0.0
0.9802,0.0
0.9804,0.0
0.9806,0.0
0.9808,0.0
0.981,0.0
0.9812,0.0
0.9814,0.0
0.9816,0.0
0.9818,0.0
0.982,0.0
0.9822,0.0
0.9824,0.0
0.9826,0.0
0.9828,0.0
0.983,0.0
0.9832,0.0
0.9834,0.0
0.9836,0.0
0.9838,0.0
0.984,0.0
0.9842,0.0
0.9844,0.0
0.9846,0.0
0.9848,0.0
0.985,0.0
0.9852,0.0
0.9854,0.0
0.9856,0.0
0.9858,0.0
0.986,0.0
0.9862,0.0
0.9864,0.0
0.9866,0.0
0.9868,0.0
0.987,0.0
0.9872,0.0
0.9874,0.0
0.9876,0.0
0.9878,0.0
0.988,0.0
0.9882,0.0
0.9884,0.0
0.9886,0.0
0.9888,0.0
0.989,0.0
0.9892,0.0
0.9894,0.0
0.9896,0.0
0.9898,0.0
0.99,0.0
0.9902,0.0
0.9904,0.0
0.9906,0.0
0.9908,0.0
0.991,0.0
0.9912,0.0
0.9914,0.0
0.9916,0.0
0.9918,0.0
0.992,0.0
0.9922,0.0
0.9924,0.0
0.9926,0.0
0.9928,0.0
0.993,0.0
0.9932,0.0
0.9934,0.0
0.9936,0.0
0.9938,0.0
0.994,0.0
0.9942,0.0
0.9944,0.0
0.9946,0.0
0.9948,0.0
0.995,0.0
0.9952,0.0
0.9954,0.0
0.9956,0.0
0.9958,0.0
0.996,0.0
0.9962,0.0
0.9964,0.0
0.9966,0.0
0.9968,0.0
0.997,0.0
0.9972,0.0
0.9974,0.0
0.9976,0.0
0.9978,0.0
0.998,0.0
0.9982,0.0
0.9984,0.0
0.9986,0.0
0.9988,0.0
0.999,0.0
0.9992,0.0
0.9994,0.0
0.9996,0.0
0.9998,0.0


==> figures/data_pattern_4/b22_activations_vs_scaling_atom_3.csv <==
Step,Activation
0.97,0.1521064043045044
0.9702,0.15243947505950928
0.9704,0.15277254581451416
0.9706,0.15310561656951904
0.9708,0.15343904495239258
0.971,0.153772234916687
0.9712,0.1541053056716919
0.9714,0.15443873405456543
0.9716,0.1547718048095703
0.9718,0.1551048755645752
0.972,0.15543842315673828
0.9722,0.1557713747024536
0.9724,0.15610456466674805
0.9726,0.15643751621246338
0.9728,0.15677106380462646
0.973,0.1571040153503418
0.9732,0.15743720531463623
0.9734,0.1577702760696411
0.9736,0.15810370445251465
0.9738,0.15843689441680908
0.974,0.15876984596252441
0.9742,0.1591033935546875
0.9744,0.15943634510040283
0.9746,0.15976953506469727
0.9748,0.1601029634475708
0.975,0.16043603420257568
0.9752,0.16076922416687012
0.9754,0.16110217571258545
0.9756,0.16143572330474854
0.9758,0.16176879405975342
0.976,0.1621018648147583
0.9762,0.16243481636047363
0.9764,0.16276836395263672
0.9766,0.16310155391693115
0.9768,0.16343450546264648
0.977,0.16376769542694092
0.9772,0.16410112380981445
0.9774,0.16443419456481934
0.9776,0.16476714611053467
0.9778,0.16510069370269775
0.978,0.16543376445770264
0.9782,0.16576683521270752
0.9784,0.16610026359558105
0.9786,0.1664334535598755
0.9788,0.16676652431488037
0.979,0.16709959506988525
0.9792,0.16743314266204834
0.9794,0.16776609420776367
0.9796,0.16809916496276855
0.9798,0.16843223571777344
0.98,0.16876578330993652
0.9802,0.1690988540649414
0.9804,0.1694319248199463
0.9806,0.16976547241210938
0.9808,0.1700984239578247
0.981,0.1704314947128296
0.9812,0.17076456546783447
0.9814,0.17109811305999756
0.9816,0.1714310646057129
0.9818,0.17176425457000732
0.982,0.1720978021621704
0.9822,0.17243075370788574
0.9824,0.17276382446289062
0.9826,0.1730968952178955
0.9828,0.1734304428100586
0.983,0.17376339435577393
0.9832,0.17409658432006836
0.9834,0.1744300127029419
0.9836,0.17476308345794678
0.9838,0.1750962734222412
0.984,0.17542970180511475
0.9842,0.17576277256011963
0.9844,0.17609572410583496
0.9846,0.1764289140701294
0.9848,0.17676186561584473
0.985,0.1770954132080078
0.9852,0.1774284839630127
0.9854,0.17776155471801758
0.9856,0.17809510231018066
0.9858,0.178428053855896
0.986,0.17876124382019043
0.9862,0.17909467220306396
0.9864,0.17942774295806885
0.9866,0.17976081371307373
0.9868,0.18009436130523682
0.987,0.18042731285095215
0.9872,0.18076050281524658
0.9874,0.18109357357025146
0.9876,0.181427001953125
0.9878,0.18176007270812988
0.988,0.18209314346313477
0.9882,0.18242621421813965
0.9884,0.18275964260101318
0.9886,0.18309283256530762
0.9888,0.1834259033203125
0.989,0.18375933170318604
0.9892,0.18409240245819092
0.9894,0.1844254732131958
0.9896,0.18475854396820068
0.9898,0.18509197235107422
0.99,0.18542516231536865
0.9902,0.18575811386108398
0.9904,0.18609166145324707
0.9906,0.18642473220825195
0.9908,0.18675780296325684
0.991,0.18709087371826172
0.9912,0.18742430210113525
0.9914,0.1877574920654297
0.9916,0.18809044361114502
0.9918,0.1884239912033081
0.992,0.188757061958313
0.9922,0.18909013271331787
0.9924,0.18942320346832275
0.9926,0.1897566318511963
0.9928,0.19008982181549072
0.993,0.19042277336120605
0.9932,0.19075632095336914
0.9934,0.19108939170837402
0.9936,0.1914224624633789
0.9938,0.19175541400909424
0.994,0.19208908081054688
0.9942,0.19242215156555176
0.9944,0.1927551031112671
0.9946,0.19308865070343018
0.9948,0.19342172145843506
0.995,0.19375479221343994
0.9952,0.19408786296844482
0.9954,0.1944214105606079
0.9956,0.19475436210632324
0.9958,0.19508743286132812
0.996,0.19542062282562256
0.9962,0.1957540512084961
0.9964,0.19608712196350098
0.9966,0.19642019271850586
0.9968,0.19675374031066895
0.997,0.19708669185638428
0.9972,0.19741976261138916
0.9974,0.19775331020355225
0.9976,0.19808638095855713
0.9978,0.198419451713562
0.998,0.19875288009643555
0.9982,0.19908607006072998
0.9984,0.1994190216064453
0.9986,0.19975221157073975
0.9988,0.20008516311645508
0.999,0.20041871070861816
0.9992,0.2007516622543335
0.9994,0.20108485221862793
0.9996,0.20141839981079102
0.9998,0.20175135135650635


==> figures/data_pattern_4/c12_activations_vs_scaling_atom_3.csv <==
Step,Activation
0.97,0.6506922245025635
0.9702,0.6508803367614746
0.9704,0.6510684490203857
0.9706,0.6512565612792969
0.9708,0.6514449119567871
0.971,0.6516330242156982
0.9712,0.6518211364746094
0.9714,0.6520094871520996
0.9716,0.6521975994110107
0.9718,0.6523857116699219
0.972,0.6525740623474121
0.9722,0.6527621746063232
0.9724,0.6529502868652344
0.9726,0.6531383991241455
0.9728,0.6533267498016357
0.973,0.6535148620605469
0.9732,0.653702974319458
0.9734,0.6538910865783691
0.9736,0.6540794372558594
0.9738,0.6542675495147705
0.974,0.6544556617736816
0.9742,0.6546440124511719
0.9744,0.654832124710083
0.9746,0.6550202369689941
0.9748,0.6552085876464844
0.975,0.6553966999053955
0.9752,0.6555848121643066
0.9754,0.6557729244232178
0.9756,0.655961275100708
0.9758,0.6561493873596191
0.976,0.6563374996185303
0.9762,0.6565256118774414
0.9764,0.6567139625549316
0.9766,0.6569020748138428
0.9768,0.6570901870727539
0.977,0.657278299331665
0.9772,0.6574666500091553
0.9774,0.6576547622680664
0.9776,0.6578428745269775
0.9778,0.6580312252044678
0.978,0.6582193374633789
0.9782,0.65840744972229
0.9784,0.6585958003997803
0.9786,0.6587839126586914
0.9788,0.6589720249176025
0.979,0.6591601371765137
0.9792,0.6593484878540039
0.9794,0.659536600112915
0.9796,0.6597247123718262
0.9798,0.6599128246307373
0.98,0.6601011753082275
0.9802,0.6602892875671387
0.9804,0.6604773998260498
0.9806,0.66066575050354
0.9808,0.6608538627624512
0.981,0.6610419750213623
0.9812,0.6612300872802734
0.9814,0.6614184379577637
0.9816,0.6616065502166748
0.9818,0.6617946624755859
0.982,0.6619830131530762
0.9822,0.6621711254119873
0.9824,0.6623592376708984
0.9826,0.6625473499298096
0.9828,0.6627357006072998
0.983,0.6629238128662109
0.9832,0.6631119251251221
0.9834,0.6633002758026123
0.9836,0.6634883880615234
0.9838,0.6636765003204346
0.984,0.6638648509979248
0.9842,0.6640529632568359
0.9844,0.6642410755157471
0.9846,0.6644291877746582
0.9848,0.6646173000335693
0.985,0.6648056507110596
0.9852,0.6649937629699707
0.9854,0.6651818752288818
0.9856,0.6653702259063721
0.9858,0.6655583381652832
0.986,0.6657464504241943
0.9862,0.6659348011016846
0.9864,0.6661229133605957
0.9866,0.6663110256195068
0.9868,0.6664993762969971
0.987,0.6666874885559082
0.9872,0.6668756008148193
0.9874,0.6670637130737305
0.9876,0.6672520637512207
0.9878,0.6674401760101318
0.988,0.667628288269043
0.9882,0.6678164005279541
0.9884,0.6680047512054443
0.9886,0.6681928634643555
0.9888,0.6683809757232666
0.989,0.6685693264007568
0.9892,0.668757438659668
0.9894,0.6689455509185791
0.9896,0.6691336631774902
0.9898,0.6693220138549805
0.99,0.6695101261138916
0.9902,0.6696982383728027
0.9904,0.669886589050293
0.9906,0.6700747013092041
0.9908,0.6702628135681152
0.991,0.6704509258270264
0.9912,0.6706392765045166
0.9914,0.6708273887634277
0.9916,0.6710155010223389
0.9918,0.6712038516998291
0.992,0.6713919639587402
0.9922,0.6715800762176514
0.9924,0.6717681884765625
0.9926,0.6719565391540527
0.9928,0.6721446514129639
0.993,0.672332763671875
0.9932,0.6725211143493652
0.9934,0.6727092266082764
0.9936,0.6728973388671875
0.9938,0.6730854511260986
0.994,0.6732738018035889
0.9942,0.6734619140625
0.9944,0.6736500263214111
0.9946,0.6738383769989014
0.9948,0.6740264892578125
0.995,0.6742146015167236
0.9952,0.6744027137756348
0.9954,0.674591064453125
0.9956,0.6747791767120361
0.9958,0.6749672889709473
0.996,0.6751554012298584
0.9962,0.6753437519073486
0.9964,0.6755318641662598
0.9966,0.6757199764251709
0.9968,0.6759083271026611
0.997,0.6760964393615723
0.9972,0.6762845516204834
0.9974,0.6764729022979736
0.9976,0.6766610145568848
0.9978,0.6768491268157959
0.998,0.6770374774932861
0.9982,0.6772255897521973
0.9984,0.6774137020111084
0.9986,0.6776018142700195
0.9988,0.6777899265289307
0.999,0.6779782772064209
0.9992,0.678166389465332
0.9994,0.6783545017242432
0.9996,0.6785428524017334
0.9998,0.6787309646606445


==> figures/data_pattern_4/full_predictions_vs_scaling_atom_3.csv <==
Step,Prediction
0.97,0.18426205217838287
0.9702,0.1846655309200287
0.9704,0.1850689947605133
0.9706,0.1854725033044815
0.9708,0.18587639927864075
0.971,0.1862800270318985
0.9712,0.1866835057735443
0.9714,0.18708741664886475
0.9716,0.18749091029167175
0.9718,0.18789440393447876
0.972,0.18829846382141113
0.9722,0.188701793551445
0.9724,0.18910543620586395
0.9726,0.18950875103473663
0.9728,0.189912810921669
0.973,0.19031615555286407
0.9732,0.19071978330612183
0.9734,0.19112326204776764
0.9736,0.19152720272541046
0.9738,0.19193081557750702
0.974,0.1923341453075409
0.9742,0.19273822009563446
0.9744,0.19314154982566833
0.9746,0.19354519248008728
0.9748,0.19394905865192413
0.975,0.19435255229473114
0.9752,0.19475620985031128
0.9754,0.19515955448150635
0.9756,0.19556358456611633
0.9758,0.19596704840660095
0.976,0.19637055695056915
0.9762,0.19677388668060303
0.9764,0.1971779465675354
0.9766,0.19758157432079315
0.9768,0.19798493385314941
0.977,0.19838854670524597
0.9772,0.1987924575805664
0.9774,0.1991959661245346
0.9776,0.1995992809534073
0.9778,0.20000335574150085
0.978,0.20040683448314667
0.9782,0.20081031322479248
0.9784,0.2012142390012741
0.9786,0.20161786675453186
0.9788,0.20202134549617767
0.979,0.2024248093366623
0.9792,0.20282888412475586
0.9794,0.20323222875595093
0.9796,0.20363572239875793
0.9798,0.20403918623924255
0.98,0.20444327592849731
0.9802,0.20484673976898193
0.9804,0.20525021851062775
0.9806,0.20565427839756012
0.9808,0.2060576230287552
0.981,0.2064610868692398
0.9812,0.20686455070972443
0.9814,0.20726865530014038
0.9816,0.20767197012901306
0.9818,0.2080755978822708
0.982,0.208479642868042
0.9822,0.20888303220272064
0.9824,0.20928648114204407
0.9826,0.20968995988368988
0.9828,0.21009403467178345
0.983,0.21049734950065613
0.9832,0.21090099215507507
0.9834,0.2113049030303955
0.9836,0.21170839667320251
0.9838,0.21211202442646027
0.984,0.2125159353017807
0.9842,0.2129194140434265
0.9844,0.21332275867462158
0.9846,0.21372638642787933
0.9848,0.2141297161579132
0.985,0.21453379094600677
0.9852,0.2149372696876526
0.9854,0.2153407484292984
0.9856,0.21574482321739197
0.9858,0.21614815294742584
0.986,0.2165517807006836
0.9862,0.21695567667484283
0.9864,0.21735915541648865
0.9866,0.21776263415813446
0.9868,0.21816670894622803
0.987,0.2185700386762619
0.9872,0.21897368133068085
0.9874,0.21937714517116547
0.9876,0.2197810858488083
0.9878,0.2201845645904541
0.988,0.22058802843093872
0.9882,0.22099152207374573
0.9884,0.22139543294906616
0.9886,0.2217990756034851
0.9888,0.22220255434513092
0.989,0.22260646522045135
0.9892,0.22300994396209717
0.9894,0.22341342270374298
0.9896,0.2238169014453888
0.9898,0.22422084212303162
0.99,0.22462445497512817
0.9902,0.22502778470516205
0.9904,0.2254318743944168
0.9906,0.22583533823490143
0.9908,0.22623883187770844
0.991,0.22664231061935425
0.9912,0.22704622149467468
0.9914,0.22744986414909363
0.9916,0.22785314917564392
0.9918,0.22825723886489868
0.992,0.2286607176065445
0.9922,0.2290641963481903
0.9924,0.22946767508983612
0.9926,0.22987163066864014
0.9928,0.2302752286195755
0.993,0.23067857325077057
0.9932,0.23108263313770294
0.9934,0.23148611187934875
0.9936,0.23188960552215576
0.9938,0.23229293525218964
0.994,0.23269715905189514
0.9942,0.23310062289237976
0.9944,0.23350396752357483
0.9946,0.2339080274105072
0.9948,0.23431149125099182
0.995,0.23471498489379883
0.9952,0.23511847853660583
0.9954,0.2355225384235382
0.9956,0.23592586815357208
0.9958,0.23632937669754028
0.996,0.23673298954963684
0.9962,0.23713690042495728
0.9964,0.2375403791666031
0.9966,0.2379438728094101
0.9968,0.23834793269634247
0.997,0.23875123262405396
0.9972,0.23915475606918335
0.9974,0.23955878615379333
0.9976,0.23996227979660034
0.9978,0.24036574363708496
0.998,0.24076968431472778
0.9982,0.24117331206798553
0.9984,0.2415766417980194
0.9986,0.24198026955127716
0.9988,0.24238361418247223
0.999,0.2427876740694046
0.9992,0.24319100379943848
0.9994,0.24359464645385742
0.9996,0.2439987063407898
0.9998,0.24440205097198486


==> figures/data_pattern_4/predictions_vs_scaling_atom_3_r1.csv <==
Step,Prediction
0.0,8.0
0.0002,7.971195220947266
0.0004,7.942390441894531
0.0006,7.9136199951171875
0.0008,7.8847808837890625
0.001,7.856010437011719
0.0012,7.827205657958984
0.0014,7.79840087890625
0.0016,7.769596099853516
0.0018,7.740791320800781
0.002,7.7120208740234375
0.0022,7.6831817626953125
0.0024,7.654411315917969
0.0026,7.625606536865234
0.0028,7.5968017578125
0.003,7.567996978759766
0.0032,7.539192199707031
0.0034,7.5104217529296875
0.0036,7.4815826416015625
0.0038,7.452812194824219
0.004,7.424007415771484
0.0042,7.39520263671875
0.0044,7.366397857666016
0.0046,7.337593078613281
0.0048,7.3088226318359375
0.005,7.2799835205078125
0.0052,7.251213073730469
0.0054,7.222408294677734
0.0056,7.193603515625
0.0058,7.164798736572266
0.006,7.135993957519531
0.0062,7.1072235107421875
0.0064,7.0783843994140625
0.0066,7.049613952636719
0.0068,7.020774841308594
0.007,6.99200439453125
0.0072,6.963199615478516
0.0074,6.934394836425781
0.0076,6.9056243896484375
0.0078,6.8767852783203125
0.008,6.848014831542969
0.0082,6.819175720214844
0.0084,6.7904052734375
0.0086,6.761600494384766
0.0088,6.732795715332031
0.009,6.7040252685546875
0.0092,6.6751861572265625
0.0094,6.646415710449219
0.0096,6.617576599121094
0.0098,6.58880615234375
0.01,6.560001373291016
0.0102,6.531196594238281
0.0104,6.502391815185547
0.0106,6.4735870361328125
0.0108,6.444816589355469
0.011,6.415977478027344
0.0112,6.38720703125
0.0114,6.358402252197266
0.0116,6.329597473144531
0.0118,6.300792694091797
0.012,6.2719879150390625
0.0122,6.243217468261719
0.0124,6.214378356933594
0.0126,6.18560791015625
0.0128,6.156803131103516
0.013,6.127998352050781
0.0132,6.099193572998047
0.0134,6.0703887939453125
0.0136,6.041618347167969
0.0138,6.012779235839844
0.014,5.9840087890625
0.0142,5.955204010009766
0.0144,5.926399230957031
0.0146,5.897594451904297
0.0148,5.8687896728515625
0.015,5.840019226074219
0.0152,5.811180114746094
0.0154,5.78240966796875
0.0156,5.753604888916016
0.0158,5.724800109863281
0.016,5.695995330810547
0.0162,5.6671905517578125
0.0164,5.638420104980469
0.0166,5.609580993652344
0.0168,5.580810546875
0.017,5.552005767822266
0.0172,5.523200988769531
0.0174,5.494396209716797
0.0176,5.4655914306640625
0.0178,5.436820983886719
0.018,5.407981872558594
0.0182,5.37921142578125
0.0184,5.350406646728516
0.0186,5.321601867675781
0.0188,5.292797088623047
0.019,5.2639923095703125
0.0192,5.235221862792969
0.0194,5.206382751464844
0.0196,5.1776123046875
0.0198,5.148807525634766
0.02,5.120002746582031
0.0202,5.091197967529297
0.0204,5.0623931884765625
0.0206,5.033622741699219
0.0208,5.004783630371094
0.021,4.97601318359375
0.0212,4.947208404541016
0.0214,4.918403625488281
0.0216,4.889598846435547
0.0218,4.8607940673828125
0.022,4.832023620605469
0.0222,4.803184509277344
0.0224,4.7744140625
0.0226,4.745574951171875
0.0228,4.716804504394531
0.023,4.687999725341797
0.0232,4.6591949462890625
0.0234,4.630424499511719
0.0236,4.601585388183594
0.0238,4.57281494140625
0.024,4.543975830078125
0.0242,4.515205383300781
0.0244,4.486400604248047
0.0246,4.4575958251953125
0.0248,4.428825378417969
0.025,4.399986267089844
0.0252,4.3712158203125
0.0254,4.342376708984375
0.0256,4.313606262207031
0.0258,4.284801483154297
0.026,4.2559967041015625
0.0262,4.227191925048828
0.0264,4.198387145996094
0.0266,4.16961669921875
0.0268,4.140777587890625
0.027,4.112007141113281
0.0272,4.083202362060547
0.0274,4.0543975830078125
0.0276,4.025592803955078
0.0278,3.9967880249023438
0.028,3.968017578125
0.0282,3.939178466796875
0.0284,3.9104080200195312
0.0286,3.881603240966797
0.0288,3.8527984619140625
0.029,3.823993682861328
0.0292,3.7951889038085938
0.0294,3.76641845703125
0.0296,3.737579345703125
0.0298,3.7088088989257812
0.03,3.680004119873047
0.0302,3.6511993408203125
0.0304,3.622394561767578
0.0306,3.5935897827148438
0.0308,3.5648193359375
0.031,3.535980224609375
0.0312,3.5072097778320312
0.0314,3.478404998779297
0.0316,3.4496002197265625
0.0318,3.420795440673828
0.032,3.3919906616210938
0.0322,3.36322021484375
0.0324,3.334381103515625
0.0326,3.3056106567382812
0.0328,3.276805877685547
0.033,3.2480010986328125
0.0332,3.219196319580078
0.0334,3.1903915405273438
0.0336,3.16162109375
0.0338,3.132781982421875
0.034,3.1040115356445312
0.0342,3.075206756591797
0.0344,3.0464019775390625
0.0346,3.017597198486328
0.0348,2.9887924194335938
0.035,2.96002197265625
0.0352,2.931182861328125
0.0354,2.9024124145507812
0.0356,2.873607635498047
0.0358,2.8448028564453125
0.036,2.815998077392578
0.0362,2.7871932983398438
0.0364,2.7584228515625
0.0366,2.729583740234375
0.0368,2.7008132934570312
0.037,2.672008514404297
0.0372,2.6432037353515625
0.0374,2.614398956298828
0.0376,2.5855941772460938
0.0378,2.55682373046875
0.038,2.527984619140625
0.0382,2.4992141723632812
0.0384,2.4703750610351562
0.0386,2.4416046142578125
0.0388,2.412799835205078
0.039,2.3839950561523438
0.0392,2.355224609375
0.0394,2.326385498046875
0.0396,2.2976150512695312
0.0398,2.2687759399414062
0.04,2.2400054931640625
0.0402,2.211200714111328
0.0404,2.1823959350585938
0.0406,2.1535911560058594
0.0408,2.124786376953125
0.041,2.0960159301757812
0.0412,2.0671768188476562
0.0414,2.0384063720703125
0.0416,2.009601593017578
0.0418,1.9807968139648438
0.042,1.9519920349121094
0.0422,1.923187255859375
0.0424,1.8944168090820312
0.0426,1.8655776977539062
0.0428,1.8368072509765625
0.043,1.8080024719238281
0.0432,1.7791976928710938
0.0434,1.7503929138183594
0.0436,1.721588134765625
0.0438,1.6928176879882812
0.044,1.6639785766601562
0.0442,1.6352081298828125
0.0444,1.6064033508300781
0.0446,1.5775985717773438
0.0448,1.5487937927246094
0.045,1.519989013671875
0.0452,1.4912185668945312
0.0454,1.4623794555664062
0.0456,1.4336090087890625
0.0458,1.4048042297363281
0.046,1.3759994506835938
0.0462,1.3471946716308594
0.0464,1.318389892578125
0.0466,1.2896194458007812
0.0468,1.2607803344726562
0.047,1.2320098876953125
0.0472,1.2032051086425781
0.0474,1.1744003295898438
0.0476,1.1455955505371094
0.0478,1.116790771484375
0.048,1.0880203247070312
0.0482,1.0591812133789062
0.0484,1.0304107666015625
0.0486,1.0016059875488281
0.0488,0.9728012084960938
0.049,0.9439964294433594
0.0492,0.915191650390625
0.0494,0.8864212036132812
0.0496,0.8575820922851562
0.0498,0.8288116455078125
0.05,0.8000068664550781
0.0502,0.7712020874023438
0.0504,0.7423973083496094
0.0506,0.713592529296875
0.0508,0.6848220825195312
0.051,0.6559829711914062
0.0512,0.6272125244140625
0.0514,0.5984077453613281
0.0516,0.5696029663085938
0.0518,0.5407981872558594
0.052,0.511993408203125
0.0522,0.48322296142578125
0.0524,0.45438385009765625
0.0526,0.4256134033203125
0.0528,0.3968086242675781
0.053,0.36800384521484375
0.0532,0.3391990661621094
0.0534,0.310394287109375
0.0536,0.28162384033203125
0.0538,0.25278472900390625
0.054,0.2240142822265625
0.0542,0.1951751708984375
0.0544,0.16640472412109375
0.0546,0.13759994506835938
0.0548,0.108795166015625
0.055,0.08002471923828125
0.0552,0.05118560791015625
0.0554,0.0224151611328125
0.0556,0.0
0.0558,0.0
0.056,0.0
0.0562,0.0
0.0564,0.0
0.0566,0.0
0.0568,0.0
0.057,0.0
0.0572,0.0
0.0574,0.0
0.0576,0.0
0.0578,0.0
0.058,0.0
0.0582,0.0
0.0584,0.0
0.0586,0.0
0.0588,0.0
0.059,0.0
0.0592,0.0
0.0594,0.0
0.0596,0.0
0.0598,0.0
0.06,0.0
0.0602,0.0
0.0604,0.0
0.0606,0.0
0.0608,0.0
0.061,0.0
0.0612,0.0
0.0614,0.0
0.0616,0.0
0.0618,0.0
0.062,0.0
0.0622,0.0
0.0624,0.0
0.0626,0.0
0.0628,0.0
0.063,0.0
0.0632,0.0
0.0634,0.0
0.0636,0.0
0.0638,0.0
0.064,0.0
0.0642,0.0
0.0644,0.0
0.0646,0.0
0.0648,0.0
0.065,0.0
0.0652,0.0
0.0654,0.0
0.0656,0.0
0.0658,0.0
0.066,0.0
0.0662,0.0
0.0664,0.0
0.0666,0.0
0.0668,0.0
0.067,0.0
0.0672,0.0
0.0674,0.0
0.0676,0.0
0.0678,0.0
0.068,0.0
0.0682,0.0
0.0684,0.0
0.0686,0.0
0.0688,0.0
0.069,0.0
0.0692,0.0
0.0694,0.0
0.0696,0.0
0.0698,0.0
0.07,0.0
0.0702,0.0
0.0704,0.0
0.0706,0.0
0.0708,0.0
0.071,0.0
0.0712,0.0
0.0714,0.0
0.0716,0.0
0.0718,0.0
0.072,0.0
0.0722,0.0
0.0724,0.0
0.0726,0.0
0.0728,0.0
0.073,0.0
0.0732,0.0
0.0734,0.0
0.0736,0.0
0.0738,0.0
0.074,0.0
0.0742,0.0
0.0744,0.0
0.0746,0.0
0.0748,0.0
0.075,0.0
0.0752,0.0
0.0754,0.0
0.0756,0.0
0.0758,0.0
0.076,0.0
0.0762,0.0
0.0764,0.0
0.0766,0.0
0.0768,0.0
0.077,0.0
0.0772,0.0
0.0774,0.0
0.0776,0.0
0.0778,0.0
0.078,0.0
0.0782,0.0
0.0784,0.0
0.0786,0.0
0.0788,0.0
0.079,0.0
0.0792,0.0
0.0794,0.0
0.0796,0.0
0.0798,0.0
0.08,0.0
0.0802,0.0
0.0804,0.0
0.0806,0.0
0.0808,0.0
0.081,0.0
0.0812,0.0
0.0814,0.0
0.0816,0.0
0.0818,0.0
0.082,0.0
0.0822,0.0
0.0824,0.0
0.0826,0.0
0.0828,0.0
0.083,0.0
0.0832,0.0
0.0834,0.0
0.0836,0.0
0.0838,0.0
0.084,0.0
0.0842,0.0
0.0844,0.0
0.0846,0.0
0.0848,0.0
0.085,0.0
0.0852,0.0
0.0854,0.0
0.0856,0.0
0.0858,0.0
0.086,0.0
0.0862,0.0
0.0864,0.0
0.0866,0.0
0.0868,0.0
0.087,0.0
0.0872,0.0
0.0874,0.0
0.0876,0.0
0.0878,0.0
0.088,0.0
0.0882,0.0
0.0884,0.0
0.0886,0.0
0.0888,0.0
0.089,0.0
0.0892,0.0
0.0894,0.0
0.0896,0.0
0.0898,0.0
0.09,0.0
0.0902,0.0
0.0904,0.0
0.0906,0.0
0.0908,0.0
0.091,0.0
0.0912,0.0
0.0914,0.0
0.0916,0.0
0.0918,0.0
0.092,0.0
0.0922,0.0
0.0924,0.0
0.0926,0.0
0.0928,0.0
0.093,0.0
0.0932,0.0
0.0934,0.0
0.0936,0.0
0.0938,0.0
0.094,0.0
0.0942,0.0
0.0944,0.0
0.0946,0.0
0.0948,0.0
0.095,0.0
0.0952,0.0
0.0954,0.0
0.0956,0.0
0.0958,0.0
0.096,0.0
0.0962,0.0
0.0964,0.0
0.0966,0.0
0.0968,0.0
0.097,0.0
0.0972,0.0
0.0974,0.0
0.0976,0.0
0.0978,0.0
0.098,0.0
0.0982,0.0
0.0984,0.0
0.0986,0.0
0.0988,0.0
0.099,0.0
0.0992,0.0
0.0994,0.0
0.0996,0.0
0.0998,0.0
0.1,0.0
0.1002,0.0
0.1004,0.0
0.1006,0.0
0.1008,0.0
0.101,0.0
0.1012,0.0
0.1014,0.0
0.1016,0.0
0.1018,0.0
0.102,0.0
0.1022,0.0
0.1024,0.0
0.1026,0.0
0.1028,0.0
0.103,0.0
0.1032,0.0
0.1034,0.0
0.1036,0.0
0.1038,0.0
0.104,0.0
0.1042,0.0
0.1044,0.0
0.1046,0.0
0.1048,0.0
0.105,0.0
0.1052,0.0
0.1054,0.0
0.1056,0.0
0.1058,0.0
0.106,0.0
0.1062,0.0
0.1064,0.0
0.1066,0.0
0.1068,0.0
0.107,0.0
0.1072,0.0
0.1074,0.0
0.1076,0.0
0.1078,0.0
0.108,0.0
0.1082,0.0
0.1084,0.0
0.1086,0.0
0.1088,0.0
0.109,0.0
0.1092,0.0
0.1094,0.0
0.1096,0.0
0.1098,0.0
0.11,0.0
0.1102,0.0
0.1104,0.0
0.1106,0.0
0.1108,0.0
0.111,0.0
0.1112,0.0
0.1114,0.0
0.1116,0.0
0.1118,0.0
0.112,0.0
0.1122,0.0
0.1124,0.0
0.1126,0.0
0.1128,0.0
0.113,0.0
0.1132,0.0
0.1134,0.0
0.1136,0.0
0.1138,0.0
0.114,0.0
0.1142,0.0
0.1144,0.0
0.1146,0.0
0.1148,0.0
0.115,0.0
0.1152,0.0
0.1154,0.0
0.1156,0.0
0.1158,0.0
0.116,0.0
0.1162,0.0
0.1164,0.0
0.1166,0.0
0.1168,0.0
0.117,0.0
0.1172,0.0
0.1174,0.0
0.1176,0.0
0.1178,0.0
0.118,0.0
0.1182,0.0
0.1184,0.0
0.1186,0.0
0.1188,0.0
0.119,0.0
0.1192,0.0
0.1194,0.0
0.1196,0.0
0.1198,0.0
0.12,0.0
0.1202,0.0
0.1204,0.0
0.1206,0.0
0.1208,0.0
0.121,0.0
0.1212,0.0
0.1214,0.0
0.1216,0.0
0.1218,0.0
0.122,0.0
0.1222,0.0
0.1224,0.0
0.1226,0.0
0.1228,0.0
0.123,0.0
0.1232,0.0
0.1234,0.0
0.1236,0.0
0.1238,0.0
0.124,0.0
0.1242,0.0
0.1244,0.0
0.1246,0.0
0.1248,0.0
0.125,0.0
0.1252,0.0
0.1254,0.0
0.1256,0.0
0.1258,0.0
0.126,0.0
0.1262,0.0
0.1264,0.0
0.1266,0.0
0.1268,0.0
0.127,0.0
0.1272,0.0
0.1274,0.0
0.1276,0.0
0.1278,0.0
0.128,0.0
0.1282,0.0
0.1284,0.0
0.1286,0.0
0.1288,0.0
0.129,0.0
0.1292,0.0
0.1294,0.0
0.1296,0.0
0.1298,0.0
0.13,0.0
0.1302,0.0
0.1304,0.0
0.1306,0.0
0.1308,0.0
0.131,0.0
0.1312,0.0
0.1314,0.0
0.1316,0.0
0.1318,0.0
0.132,0.0
0.1322,0.0
0.1324,0.0
0.1326,0.0
0.1328,0.0
0.133,0.0
0.1332,0.0
0.1334,0.0
0.1336,0.0
0.1338,0.0
0.134,0.0
0.1342,0.0
0.1344,0.0
0.1346,0.0
0.1348,0.0
0.135,0.0
0.1352,0.0
0.1354,0.0
0.1356,0.0
0.1358,0.0
0.136,0.0
0.1362,0.0
0.1364,0.0
0.1366,0.0
0.1368,0.0
0.137,0.0
0.1372,0.0
0.1374,0.0
0.1376,0.0
0.1378,0.0
0.138,0.0
0.1382,0.0
0.1384,0.0
0.1386,0.0
0.1388,0.0
0.139,0.0
0.1392,0.0
0.1394,0.0
0.1396,0.0
0.1398,0.0
0.14,0.0
0.1402,0.0
0.1404,0.0
0.1406,0.0
0.1408,0.0
0.141,0.0
0.1412,0.0
0.1414,0.0
0.1416,0.0
0.1418,0.0
0.142,0.0
0.1422,0.0
0.1424,0.0
0.1426,0.0
0.1428,0.0
0.143,0.0
0.1432,0.0
0.1434,0.0
0.1436,0.0
0.1438,0.0
0.144,0.0
0.1442,0.0
0.1444,0.0
0.1446,0.0
0.1448,0.0
0.145,0.0
0.1452,0.0
0.1454,0.0
0.1456,0.0
0.1458,0.0
0.146,0.0
0.1462,0.0
0.1464,0.0
0.1466,0.0
0.1468,0.0
0.147,0.0
0.1472,0.0
0.1474,0.0
0.1476,0.0
0.1478,0.0
0.148,0.0
0.1482,0.0
0.1484,0.0
0.1486,0.0
0.1488,0.0
0.149,0.0
0.1492,0.0
0.1494,0.0
0.1496,0.0
0.1498,0.0
0.15,0.0
0.1502,0.0
0.1504,0.0
0.1506,0.0
0.1508,0.0
0.151,0.0
0.1512,0.0
0.1514,0.0
0.1516,0.0
0.1518,0.0
0.152,0.0
0.1522,0.0
0.1524,0.0
0.1526,0.0
0.1528,0.0
0.153,0.0
0.1532,0.0
0.1534,0.0
0.1536,0.0
0.1538,0.0
0.154,0.0
0.1542,0.0
0.1544,0.0
0.1546,0.0
0.1548,0.0
0.155,0.0
0.1552,0.0
0.1554,0.0
0.1556,0.0
0.1558,0.0
0.156,0.0
0.1562,0.0
0.1564,0.0
0.1566,0.0
0.1568,0.0
0.157,0.0
0.1572,0.0
0.1574,0.0
0.1576,0.0
0.1578,0.0
0.158,0.0
0.1582,0.0
0.1584,0.0
0.1586,0.0
0.1588,0.0
0.159,0.0
0.1592,0.0
0.1594,0.0
0.1596,0.0
0.1598,0.0
0.16,0.0
0.1602,0.0
0.1604,0.0
0.1606,0.0
0.1608,0.0
0.161,0.0
0.1612,0.0
0.1614,0.0
0.1616,0.0
0.1618,0.0
0.162,0.0
0.1622,0.0
0.1624,0.0
0.1626,0.0
0.1628,0.0
0.163,0.0
0.1632,0.0
0.1634,0.0
0.1636,0.0
0.1638,0.0
0.164,0.0
0.1642,0.0
0.1644,0.0
0.1646,0.0
0.1648,0.0
0.165,0.0
0.1652,0.0
0.1654,0.0
0.1656,0.0
0.1658,0.0
0.166,0.0
0.1662,0.0
0.1664,0.0
0.1666,0.0
0.1668,0.0
0.167,0.0
0.1672,0.0
0.1674,0.0
0.1676,0.0
0.1678,0.0
0.168,0.0
0.1682,0.0
0.1684,0.0
0.1686,0.0
0.1688,0.0
0.169,0.0
0.1692,0.0
0.1694,0.0
0.1696,0.0
0.1698,0.0
0.17,0.0
0.1702,0.0
0.1704,0.0
0.1706,0.0
0.1708,0.0
0.171,0.0
0.1712,0.0
0.1714,0.0
0.1716,0.0
0.1718,0.0
0.172,0.0
0.1722,0.0
0.1724,0.0
0.1726,0.0
0.1728,0.0
0.173,0.0
0.1732,0.0
0.1734,0.0
0.1736,0.0
0.1738,0.0
0.174,0.0
0.1742,0.0
0.1744,0.0
0.1746,0.0
0.1748,0.0
0.175,0.0
0.1752,0.0
0.1754,0.0
0.1756,0.0
0.1758,0.0
0.176,0.0
0.1762,0.0
0.1764,0.0
0.1766,0.0
0.1768,0.0
0.177,0.0
0.1772,0.0
0.1774,0.0
0.1776,0.0
0.1778,0.0
0.178,0.0
0.1782,0.0
0.1784,0.0
0.1786,0.0
0.1788,0.0
0.179,0.0
0.1792,0.0
0.1794,0.0
0.1796,0.0
0.1798,0.0
0.18,0.0
0.1802,0.0
0.1804,0.0
0.1806,0.0
0.1808,0.0
0.181,0.0
0.1812,0.0
0.1814,0.0
0.1816,0.0
0.1818,0.0
0.182,0.0
0.1822,0.0
0.1824,0.0
0.1826,0.0
0.1828,0.0
0.183,0.0
0.1832,0.0
0.1834,0.0
0.1836,0.0
0.1838,0.0
0.184,0.0
0.1842,0.0
0.1844,0.0
0.1846,0.0
0.1848,0.0
0.185,0.0
0.1852,0.0
0.1854,0.0
0.1856,0.0
0.1858,0.0
0.186,0.0
0.1862,0.0
0.1864,0.0
0.1866,0.0
0.1868,0.0
0.187,0.0
0.1872,0.0
0.1874,0.0
0.1876,0.0
0.1878,0.0
0.188,0.0
0.1882,0.0
0.1884,0.0
0.1886,0.0
0.1888,0.0
0.189,0.0
0.1892,0.0
0.1894,0.0
0.1896,0.0
0.1898,0.0
0.19,0.0
0.1902,0.0
0.1904,0.0
0.1906,0.0
0.1908,0.0
0.191,0.0
0.1912,0.0
0.1914,0.0
0.1916,0.0
0.1918,0.0
0.192,0.0
0.1922,0.0
0.1924,0.0
0.1926,0.0
0.1928,0.0
0.193,0.0
0.1932,0.0
0.1934,0.0
0.1936,0.0
0.1938,0.0
0.194,0.0
0.1942,0.0
0.1944,0.0
0.1946,0.0
0.1948,0.0
0.195,0.0
0.1952,0.0
0.1954,0.0
0.1956,0.0
0.1958,0.0
0.196,0.0
0.1962,0.0
0.1964,0.0
0.1966,0.0
0.1968,0.0
0.197,0.0
0.1972,0.0
0.1974,0.0
0.1976,0.0
0.1978,0.0
0.198,0.0
0.1982,0.0
0.1984,0.0
0.1986,0.0
0.1988,0.0
0.199,0.0
0.1992,0.0
0.1994,0.0
0.1996,0.0
0.1998,0.0
0.2,0.0
0.2002,0.0
0.2004,0.0
0.2006,0.0
0.2008,0.0
0.201,0.0
0.2012,0.0
0.2014,0.0
0.2016,0.0
0.2018,0.0
0.202,0.0
0.2022,0.0
0.2024,0.0
0.2026,0.0
0.2028,0.0
0.203,0.0
0.2032,0.0
0.2034,0.0
0.2036,0.0
0.2038,0.0
0.204,0.0
0.2042,0.0
0.2044,0.0
0.2046,0.0
0.2048,0.0
0.205,0.0
0.2052,0.0
0.2054,0.0
0.2056,0.0
0.2058,0.0
0.206,0.0
0.2062,0.0
0.2064,0.0
0.2066,0.0
0.2068,0.0
0.207,0.0
0.2072,0.0
0.2074,0.0
0.2076,0.0
0.2078,0.0
0.208,0.0
0.2082,0.0
0.2084,0.0
0.2086,0.0
0.2088,0.0
0.209,0.0
0.2092,0.0
0.2094,0.0
0.2096,0.0
0.2098,0.0
0.21,0.0
0.2102,0.0
0.2104,0.0
0.2106,0.0
0.2108,0.0
0.211,0.0
0.2112,0.0
0.2114,0.0
0.2116,0.0
0.2118,0.0
0.212,0.0
0.2122,0.0
0.2124,0.0
0.2126,0.0
0.2128,0.0
0.213,0.0
0.2132,0.0
0.2134,0.0
0.2136,0.0
0.2138,0.0
0.214,0.0
0.2142,0.0
0.2144,0.0
0.2146,0.0
0.2148,0.0
0.215,0.0
0.2152,0.0
0.2154,0.0
0.2156,0.0
0.2158,0.0
0.216,0.0
0.2162,0.0
0.2164,0.0
0.2166,0.0
0.2168,0.0
0.217,0.0
0.2172,0.0
0.2174,0.0
0.2176,0.0
0.2178,0.0
0.218,0.0
0.2182,0.0
0.2184,0.0
0.2186,0.0
0.2188,0.0
0.219,0.0
0.2192,0.0
0.2194,0.0
0.2196,0.0
0.2198,0.0
0.22,0.0
0.2202,0.0
0.2204,0.0
0.2206,0.0
0.2208,0.0
0.221,0.0
0.2212,0.0
0.2214,0.0
0.2216,0.0
0.2218,0.0
0.222,0.0
0.2222,0.0
0.2224,0.0
0.2226,0.0
0.2228,0.0
0.223,0.0
0.2232,0.0
0.2234,0.0
0.2236,0.0
0.2238,0.0
0.224,0.0
0.2242,0.0
0.2244,0.0
0.2246,0.0
0.2248,0.0
0.225,0.0
0.2252,0.0
0.2254,0.0
0.2256,0.0
0.2258,0.0
0.226,0.0
0.2262,0.0
0.2264,0.0
0.2266,0.0
0.2268,0.0
0.227,0.0
0.2272,0.0
0.2274,0.0
0.2276,0.0
0.2278,0.0
0.228,0.0
0.2282,0.0
0.2284,0.0
0.2286,0.0
0.2288,0.0
0.229,0.0
0.2292,0.0
0.2294,0.0
0.2296,0.0
0.2298,0.0
0.23,0.0
0.2302,0.0
0.2304,0.0
0.2306,0.0
0.2308,0.0
0.231,0.0
0.2312,0.0
0.2314,0.0
0.2316,0.0
0.2318,0.0
0.232,0.0
0.2322,0.0
0.2324,0.0
0.2326,0.0
0.2328,0.0
0.233,0.0
0.2332,0.0
0.2334,0.0
0.2336,0.0
0.2338,0.0
0.234,0.0
0.2342,0.0
0.2344,0.0
0.2346,0.0
0.2348,0.0
0.235,0.0
0.2352,0.0
0.2354,0.0
0.2356,0.0
0.2358,0.0
0.236,0.0
0.2362,0.0
0.2364,0.0
0.2366,0.0
0.2368,0.0
0.237,0.0
0.2372,0.0
0.2374,0.0
0.2376,0.0
0.2378,0.0
0.238,0.0
0.2382,0.0
0.2384,0.0
0.2386,0.0
0.2388,0.0
0.239,0.0
0.2392,0.0
0.2394,0.0
0.2396,0.0
0.2398,0.0
0.24,0.0
0.2402,0.0
0.2404,0.0
0.2406,0.0
0.2408,0.0
0.241,0.0
0.2412,0.0
0.2414,0.0
0.2416,0.0
0.2418,0.0
0.242,0.0
0.2422,0.0
0.2424,0.0
0.2426,0.0
0.2428,0.0
0.243,0.0
0.2432,0.0
0.2434,0.0
0.2436,0.0
0.2438,0.0
0.244,0.0
0.2442,0.0
0.2444,0.0
0.2446,0.0
0.2448,0.0
0.245,0.0
0.2452,0.0
0.2454,0.0
0.2456,0.0
0.2458,0.0
0.246,0.0
0.2462,0.0
0.2464,0.0
0.2466,0.0
0.2468,0.0
0.247,0.0
0.2472,0.0
0.2474,0.0
0.2476,0.0
0.2478,0.0
0.248,0.0
0.2482,0.0
0.2484,0.0
0.2486,0.0
0.2488,0.0
0.249,0.0
0.2492,0.0
0.2494,0.0
0.2496,0.0
0.2498,0.0
0.25,0.0
0.2502,0.0
0.2504,0.0
0.2506,0.0
0.2508,0.0
0.251,0.0
0.2512,0.0
0.2514,0.0
0.2516,0.0
0.2518,0.0
0.252,0.0
0.2522,0.0
0.2524,0.0
0.2526,0.0
0.2528,0.0
0.253,0.0
0.2532,0.0
0.2534,0.0
0.2536,0.0
0.2538,0.0
0.254,0.0
0.2542,0.0
0.2544,0.0
0.2546,0.0
0.2548,0.0
0.255,0.0
0.2552,0.0
0.2554,0.0
0.2556,0.0
0.2558,0.0
0.256,0.0
0.2562,0.0
0.2564,0.0
0.2566,0.0
0.2568,0.0
0.257,0.0
0.2572,0.0
0.2574,0.0
0.2576,0.0
0.2578,0.0
0.258,0.0
0.2582,0.0
0.2584,0.0
0.2586,0.0
0.2588,0.0
0.259,0.0
0.2592,0.0
0.2594,0.0
0.2596,0.0
0.2598,0.0
0.26,0.0
0.2602,0.0
0.2604,0.0
0.2606,0.0
0.2608,0.0
0.261,0.0
0.2612,0.0
0.2614,0.0
0.2616,0.0
0.2618,0.0
0.262,0.0
0.2622,0.0
0.2624,0.0
0.2626,0.0
0.2628,0.0
0.263,0.0
0.2632,0.0
0.2634,0.0
0.2636,0.0
0.2638,0.0
0.264,0.0
0.2642,0.0
0.2644,0.0
0.2646,0.0
0.2648,0.0
0.265,0.0
0.2652,0.0
0.2654,0.0
0.2656,0.0
0.2658,0.0
0.266,0.0
0.2662,0.0
0.2664,0.0
0.2666,0.0
0.2668,0.0
0.267,0.0
0.2672,0.0
0.2674,0.0
0.2676,0.0
0.2678,0.0
0.268,0.0
0.2682,0.0
0.2684,0.0
0.2686,0.0
0.2688,0.0
0.269,0.0
0.2692,0.0
0.2694,0.0
0.2696,0.0
0.2698,0.0
0.27,0.0
0.2702,0.0
0.2704,0.0
0.2706,0.0
0.2708,0.0
0.271,0.0
0.2712,0.0
0.2714,0.0
0.2716,0.0
0.2718,0.0
0.272,0.0
0.2722,0.0
0.2724,0.0
0.2726,0.0
0.2728,0.0
0.273,0.0
0.2732,0.0
0.2734,0.0
0.2736,0.0
0.2738,0.0
0.274,0.0
0.2742,0.0
0.2744,0.0
0.2746,0.0
0.2748,0.0
0.275,0.0
0.2752,0.0
0.2754,0.0
0.2756,0.0
0.2758,0.0
0.276,0.0
0.2762,0.0
0.2764,0.0
0.2766,0.0
0.2768,0.0
0.277,0.0
0.2772,0.0
0.2774,0.0
0.2776,0.0
0.2778,0.0
0.278,0.0
0.2782,0.0
0.2784,0.0
0.2786,0.0
0.2788,0.0
0.279,0.0
0.2792,0.0
0.2794,0.0
0.2796,0.0
0.2798,0.0
0.28,0.0
0.2802,0.0
0.2804,0.0
0.2806,0.0
0.2808,0.0
0.281,0.0
0.2812,0.0
0.2814,0.0
0.2816,0.0
0.2818,0.0
0.282,0.0
0.2822,0.0
0.2824,0.0
0.2826,0.0
0.2828,0.0
0.283,0.0
0.2832,0.0
0.2834,0.0
0.2836,0.0
0.2838,0.0
0.284,0.0
0.2842,0.0
0.2844,0.0
0.2846,0.0
0.2848,0.0
0.285,0.0
0.2852,0.0
0.2854,0.0
0.2856,0.0
0.2858,0.0
0.286,0.0
0.2862,0.0
0.2864,0.0
0.2866,0.0
0.2868,0.0
0.287,0.0
0.2872,0.0
0.2874,0.0
0.2876,0.0
0.2878,0.0
0.288,0.0
0.2882,0.0
0.2884,0.0
0.2886,0.0
0.2888,0.0
0.289,0.0
0.2892,0.0
0.2894,0.0
0.2896,0.0
0.2898,0.0
0.29,0.0
0.2902,0.0
0.2904,0.0
0.2906,0.0
0.2908,0.0
0.291,0.0
0.2912,0.0
0.2914,0.0
0.2916,0.0
0.2918,0.0
0.292,0.0
0.2922,0.0
0.2924,0.0
0.2926,0.0
0.2928,0.0
0.293,0.0
0.2932,0.0
0.2934,0.0
0.2936,0.0
0.2938,0.0
0.294,0.0
0.2942,0.0
0.2944,0.0
0.2946,0.0
0.2948,0.0
0.295,0.0
0.2952,0.0
0.2954,0.0
0.2956,0.0
0.2958,0.0
0.296,0.0
0.2962,0.0
0.2964,0.0
0.2966,0.0
0.2968,0.0
0.297,0.0
0.2972,0.0
0.2974,0.0
0.2976,0.0
0.2978,0.0
0.298,0.0
0.2982,0.0
0.2984,0.0
0.2986,0.0
0.2988,0.0
0.299,0.0
0.2992,0.0
0.2994,0.0
0.2996,0.0
0.2998,0.0
0.3,0.0
0.3002,0.0
0.3004,0.0
0.3006,0.0
0.3008,0.0
0.301,0.0
0.3012,0.0
0.3014,0.0
0.3016,0.0
0.3018,0.0
0.302,0.0
0.3022,0.0
0.3024,0.0
0.3026,0.0
0.3028,0.0
0.303,0.0
0.3032,0.0
0.3034,0.0
0.3036,0.0
0.3038,0.0
0.304,0.0
0.3042,0.0
0.3044,0.0
0.3046,0.0
0.3048,0.0
0.305,0.0
0.3052,0.0
0.3054,0.0
0.3056,0.0
0.3058,0.0
0.306,0.0
0.3062,0.0
0.3064,0.0
0.3066,0.0
0.3068,0.0
0.307,0.0
0.3072,0.0
0.3074,0.0
0.3076,0.0
0.3078,0.0
0.308,0.0
0.3082,0.0
0.3084,0.0
0.3086,0.0
0.3088,0.0
0.309,0.0
0.3092,0.0
0.3094,0.0
0.3096,0.0
0.3098,0.0
0.31,0.0
0.3102,0.0
0.3104,0.0
0.3106,0.0
0.3108,0.0
0.311,0.0
0.3112,0.0
0.3114,0.0
0.3116,0.0
0.3118,0.0
0.312,0.0
0.3122,0.0
0.3124,0.0
0.3126,0.0
0.3128,0.0
0.313,0.0
0.3132,0.0
0.3134,0.0
0.3136,0.0
0.3138,0.0
0.314,0.0
0.3142,0.0
0.3144,0.0
0.3146,0.0
0.3148,0.0
0.315,0.0
0.3152,0.0
0.3154,0.0
0.3156,0.0
0.3158,0.0
0.316,0.0
0.3162,0.0
0.3164,0.0
0.3166,0.0
0.3168,0.0
0.317,0.0
0.3172,0.0
0.3174,0.0
0.3176,0.0
0.3178,0.0
0.318,0.0
0.3182,0.0
0.3184,0.0
0.3186,0.0
0.3188,0.0
0.319,0.0
0.3192,0.0
0.3194,0.0
0.3196,0.0
0.3198,0.0
0.32,0.0
0.3202,0.0
0.3204,0.0
0.3206,0.0
0.3208,0.0
0.321,0.0
0.3212,0.0
0.3214,0.0
0.3216,0.0
0.3218,0.0
0.322,0.0
0.3222,0.0
0.3224,0.0
0.3226,0.0
0.3228,0.0
0.323,0.0
0.3232,0.0
0.3234,0.0
0.3236,0.0
0.3238,0.0
0.324,0.0
0.3242,0.0
0.3244,0.0
0.3246,0.0
0.3248,0.0
0.325,0.0
0.3252,0.0
0.3254,0.0
0.3256,0.0
0.3258,0.0
0.326,0.0
0.3262,0.0
0.3264,0.0
0.3266,0.0
0.3268,0.0
0.327,0.0
0.3272,0.0
0.3274,0.0
0.3276,0.0
0.3278,0.0
0.328,0.0
0.3282,0.0
0.3284,0.0
0.3286,0.0
0.3288,0.0
0.329,0.0
0.3292,0.0
0.3294,0.0
0.3296,0.0
0.3298,0.0
0.33,0.0
0.3302,0.0
0.3304,0.0
0.3306,0.0
0.3308,0.0
0.331,0.0
0.3312,0.0
0.3314,0.0
0.3316,0.0
0.3318,0.0
0.332,0.0
0.3322,0.0
0.3324,0.0
0.3326,0.0
0.3328,0.0
0.333,0.0
0.3332,0.0
0.3334,0.0
0.3336,0.0
0.3338,0.0
0.334,0.0
0.3342,0.0
0.3344,0.0
0.3346,0.0
0.3348,0.0
0.335,0.0
0.3352,0.0
0.3354,0.0
0.3356,0.0
0.3358,0.0
0.336,0.0
0.3362,0.0
0.3364,0.0
0.3366,0.0
0.3368,0.0
0.337,0.0
0.3372,0.0
0.3374,0.0
0.3376,0.0
0.3378,0.0
0.338,0.0
0.3382,0.0
0.3384,0.0
0.3386,0.0
0.3388,0.0
0.339,0.0
0.3392,0.0
0.3394,0.0
0.3396,0.0
0.3398,0.0
0.34,0.0
0.3402,0.0
0.3404,0.0
0.3406,0.0
0.3408,0.0
0.341,0.0
0.3412,0.0
0.3414,0.0
0.3416,0.0
0.3418,0.0
0.342,0.0
0.3422,0.0
0.3424,0.0
0.3426,0.0
0.3428,0.0
0.343,0.0
0.3432,0.0
0.3434,0.0
0.3436,0.0
0.3438,0.0
0.344,0.0
0.3442,0.0
0.3444,0.0
0.3446,0.0
0.3448,0.0
0.345,0.0
0.3452,0.0
0.3454,0.0
0.3456,0.0
0.3458,0.0
0.346,0.0
0.3462,0.0
0.3464,0.0
0.3466,0.0
0.3468,0.0
0.347,0.0
0.3472,0.0
0.3474,0.0
0.3476,0.0
0.3478,0.0
0.348,0.0
0.3482,0.0
0.3484,0.0
0.3486,0.0
0.3488,0.0
0.349,0.0
0.3492,0.0
0.3494,0.0
0.3496,0.0
0.3498,0.0
0.35,0.0
0.3502,0.0
0.3504,0.0
0.3506,0.0
0.3508,0.0
0.351,0.0
0.3512,0.0
0.3514,0.0
0.3516,0.0
0.3518,0.0
0.352,0.0
0.3522,0.0
0.3524,0.0
0.3526,0.0
0.3528,0.0
0.353,0.0
0.3532,0.0
0.3534,0.0
0.3536,0.0
0.3538,0.0
0.354,0.0
0.3542,0.0
0.3544,0.0
0.3546,0.0
0.3548,0.0
0.355,0.0
0.3552,0.0
0.3554,0.0
0.3556,0.0
0.3558,0.0
0.356,0.0
0.3562,0.0
0.3564,0.0
0.3566,0.0
0.3568,0.0
0.357,0.0
0.3572,0.0
0.3574,0.0
0.3576,0.0
0.3578,0.0
0.358,0.0
0.3582,0.0
0.3584,0.0
0.3586,0.0
0.3588,0.0
0.359,0.0
0.3592,0.0
0.3594,0.0
0.3596,0.0
0.3598,0.0
0.36,0.0
0.3602,0.0
0.3604,0.0
0.3606,0.0
0.3608,0.0
0.361,0.0
0.3612,0.0
0.3614,0.0
0.3616,0.0
0.3618,0.0
0.362,0.0
0.3622,0.0
0.3624,0.0
0.3626,0.0
0.3628,0.0
0.363,0.0
0.3632,0.0
0.3634,0.0
0.3636,0.0
0.3638,0.0
0.364,0.0
0.3642,0.0
0.3644,0.0
0.3646,0.0
0.3648,0.0
0.365,0.0
0.3652,0.0
0.3654,0.0
0.3656,0.0
0.3658,0.0
0.366,0.0
0.3662,0.0
0.3664,0.0
0.3666,0.0
0.3668,0.0
0.367,0.0
0.3672,0.0
0.3674,0.0
0.3676,0.0
0.3678,0.0
0.368,0.0
0.3682,0.0
0.3684,0.0
0.3686,0.0
0.3688,0.0
0.369,0.0
0.3692,0.0
0.3694,0.0
0.3696,0.0
0.3698,0.0
0.37,0.0
0.3702,0.0
0.3704,0.0
0.3706,0.0
0.3708,0.0
0.371,0.0
0.3712,0.0
0.3714,0.0
0.3716,0.0
0.3718,0.0
0.372,0.0
0.3722,0.0
0.3724,0.0
0.3726,0.0
0.3728,0.0
0.373,0.0
0.3732,0.0
0.3734,0.0
0.3736,0.0
0.3738,0.0
0.374,0.0
0.3742,0.0
0.3744,0.0
0.3746,0.0
0.3748,0.0
0.375,0.0
0.3752,0.0
0.3754,0.0
0.3756,0.0
0.3758,0.0
0.376,0.0
0.3762,0.0
0.3764,0.0
0.3766,0.0
0.3768,0.0
0.377,0.0
0.3772,0.0
0.3774,0.0
0.3776,0.0
0.3778,0.0
0.378,0.0
0.3782,0.0
0.3784,0.0
0.3786,0.0
0.3788,0.0
0.379,0.0
0.3792,0.0
0.3794,0.0
0.3796,0.0
0.3798,0.0
0.38,0.0
0.3802,0.0
0.3804,0.0
0.3806,0.0
0.3808,0.0
0.381,0.0
0.3812,0.0
0.3814,0.0
0.3816,0.0
0.3818,0.0
0.382,0.0
0.3822,0.0
0.3824,0.0
0.3826,0.0
0.3828,0.0
0.383,0.0
0.3832,0.0
0.3834,0.0
0.3836,0.0
0.3838,0.0
0.384,0.0
0.3842,0.0
0.3844,0.0
0.3846,0.0
0.3848,0.0
0.385,0.0
0.3852,0.0
0.3854,0.0
0.3856,0.0
0.3858,0.0
0.386,0.0
0.3862,0.0
0.3864,0.0
0.3866,0.0
0.3868,0.0
0.387,0.0
0.3872,0.0
0.3874,0.0
0.3876,0.0
0.3878,0.0
0.388,0.0
0.3882,0.0
0.3884,0.0
0.3886,0.0
0.3888,0.0
0.389,0.0
0.3892,0.0
0.3894,0.0
0.3896,0.0
0.3898,0.0
0.39,0.0
0.3902,0.0
0.3904,0.0
0.3906,0.0
0.3908,0.0
0.391,0.0
0.3912,0.0
0.3914,0.0
0.3916,0.0
0.3918,0.0
0.392,0.0
0.3922,0.0
0.3924,0.0
0.3926,0.0
0.3928,0.0
0.393,0.0
0.3932,0.0
0.3934,0.0
0.3936,0.0
0.3938,0.0
0.394,0.0
0.3942,0.0
0.3944,0.0
0.3946,0.0
0.3948,0.0
0.395,0.0
0.3952,0.0
0.3954,0.0
0.3956,0.0
0.3958,0.0
0.396,0.0
0.3962,0.0
0.3964,0.0
0.3966,0.0
0.3968,0.0
0.397,0.0
0.3972,0.0
0.3974,0.0
0.3976,0.0
0.3978,0.0
0.398,0.0
0.3982,0.0
0.3984,0.0
0.3986,0.0
0.3988,0.0
0.399,0.0
0.3992,0.0
0.3994,0.0
0.3996,0.0
0.3998,0.0
0.4,0.0
0.4002,0.0
0.4004,0.0
0.4006,0.0
0.4008,0.0
0.401,0.0
0.4012,0.0
0.4014,0.0
0.4016,0.0
0.4018,0.0
0.402,0.0
0.4022,0.0
0.4024,0.0
0.4026,0.0
0.4028,0.0
0.403,0.0
0.4032,0.0
0.4034,0.0
0.4036,0.0
0.4038,0.0
0.404,0.0
0.4042,0.0
0.4044,0.0
0.4046,0.0
0.4048,0.0
0.405,0.0
0.4052,0.0
0.4054,0.0
0.4056,0.0
0.4058,0.0
0.406,0.0
0.4062,0.0
0.4064,0.0
0.4066,0.0
0.4068,0.0
0.407,0.0
0.4072,0.0
0.4074,0.0
0.4076,0.0
0.4078,0.0
0.408,0.0
0.4082,0.0
0.4084,0.0
0.4086,0.0
0.4088,0.0
0.409,0.0
0.4092,0.0
0.4094,0.0
0.4096,0.0
0.4098,0.0
0.41,0.0
0.4102,0.0
0.4104,0.0
0.4106,0.0
0.4108,0.0
0.411,0.0
0.4112,0.0
0.4114,0.0
0.4116,0.0
0.4118,0.0
0.412,0.0
0.4122,0.0
0.4124,0.0
0.4126,0.0
0.4128,0.0
0.413,0.0
0.4132,0.0
0.4134,0.0
0.4136,0.0
0.4138,0.0
0.414,0.0
0.4142,0.0
0.4144,0.0
0.4146,0.0
0.4148,0.0
0.415,0.0
0.4152,0.0
0.4154,0.0
0.4156,0.0
0.4158,0.0
0.416,0.0
0.4162,0.0
0.4164,0.0
0.4166,0.0
0.4168,0.0
0.417,0.0
0.4172,0.0
0.4174,0.0
0.4176,0.0
0.4178,0.0
0.418,0.0
0.4182,0.0
0.4184,0.0
0.4186,0.0
0.4188,0.0
0.419,0.0
0.4192,0.0
0.4194,0.0
0.4196,0.0
0.4198,0.0
0.42,0.0
0.4202,0.0
0.4204,0.0
0.4206,0.0
0.4208,0.0
0.421,0.0
0.4212,0.0
0.4214,0.0
0.4216,0.0
0.4218,0.0
0.422,0.0
0.4222,0.0
0.4224,0.0
0.4226,0.0
0.4228,0.0
0.423,0.0
0.4232,0.0
0.4234,0.0
0.4236,0.0
0.4238,0.0
0.424,0.0
0.4242,0.0
0.4244,0.0
0.4246,0.0
0.4248,0.0
0.425,0.0
0.4252,0.0
0.4254,0.0
0.4256,0.0
0.4258,0.0
0.426,0.0
0.4262,0.0
0.4264,0.0
0.4266,0.0
0.4268,0.0
0.427,0.0
0.4272,0.0
0.4274,0.0
0.4276,0.0
0.4278,0.0
0.428,0.0
0.4282,0.0
0.4284,0.0
0.4286,0.0
0.4288,0.0
0.429,0.0
0.4292,0.0
0.4294,0.0
0.4296,0.0
0.4298,0.0
0.43,0.0
0.4302,0.0
0.4304,0.0
0.4306,0.0
0.4308,0.0
0.431,0.0
0.4312,0.0
0.4314,0.0
0.4316,0.0
0.4318,0.0
0.432,0.0
0.4322,0.0
0.4324,0.0
0.4326,0.0
0.4328,0.0
0.433,0.0
0.4332,0.0
0.4334,0.0
0.4336,0.0
0.4338,0.0
0.434,0.0
0.4342,0.0
0.4344,0.0
0.4346,0.0
0.4348,0.0
0.435,0.0
0.4352,0.0
0.4354,0.0
0.4356,0.0
0.4358,0.0
0.436,0.0
0.4362,0.0
0.4364,0.0
0.4366,0.0
0.4368,0.0
0.437,0.0
0.4372,0.0
0.4374,0.0
0.4376,0.0
0.4378,0.0
0.438,0.0
0.4382,0.0
0.4384,0.0
0.4386,0.0
0.4388,0.0
0.439,0.0
0.4392,0.0
0.4394,0.0
0.4396,0.0
0.4398,0.0
0.44,0.0
0.4402,0.0
0.4404,0.0
0.4406,0.0
0.4408,0.0
0.441,0.0
0.4412,0.0
0.4414,0.0
0.4416,0.0
0.4418,0.0
0.442,0.0
0.4422,0.0
0.4424,0.0
0.4426,0.0
0.4428,0.0
0.443,0.0
0.4432,0.0
0.4434,0.0
0.4436,0.0
0.4438,0.0
0.444,0.0
0.4442,0.0
0.4444,0.0
0.4446,0.0
0.4448,0.0
0.445,0.0
0.4452,0.0
0.4454,0.0
0.4456,0.0
0.4458,0.0
0.446,0.0
0.4462,0.0
0.4464,0.0
0.4466,0.0
0.4468,0.0
0.447,0.0
0.4472,0.0
0.4474,0.0
0.4476,0.0
0.4478,0.0
0.448,0.0
0.4482,0.0
0.4484,0.0
0.4486,0.0
0.4488,0.0
0.449,0.0
0.4492,0.0
0.4494,0.0
0.4496,0.0
0.4498,0.0
0.45,0.0
0.4502,0.0
0.4504,0.0
0.4506,0.0
0.4508,0.0
0.451,0.0
0.4512,0.0
0.4514,0.0
0.4516,0.0
0.4518,0.0
0.452,0.0
0.4522,0.0
0.4524,0.0
0.4526,0.0
0.4528,0.0
0.453,0.0
0.4532,0.0
0.4534,0.0
0.4536,0.0
0.4538,0.0
0.454,0.0
0.4542,0.0
0.4544,0.0
0.4546,0.0
0.4548,0.0
0.455,0.0
0.4552,0.0
0.4554,0.0
0.4556,0.0
0.4558,0.0
0.456,0.0
0.4562,0.0
0.4564,0.0
0.4566,0.0
0.4568,0.0
0.457,0.0
0.4572,0.0
0.4574,0.0
0.4576,0.0
0.4578,0.0
0.458,0.0
0.4582,0.0
0.4584,0.0
0.4586,0.0
0.4588,0.0
0.459,0.0
0.4592,0.0
0.4594,0.0
0.4596,0.0
0.4598,0.0
0.46,0.0
0.4602,0.0
0.4604,0.0
0.4606,0.0
0.4608,0.0
0.461,0.0
0.4612,0.0
0.4614,0.0
0.4616,0.0
0.4618,0.0
0.462,0.0
0.4622,0.0
0.4624,0.0
0.4626,0.0
0.4628,0.0
0.463,0.0
0.4632,0.0
0.4634,0.0
0.4636,0.0
0.4638,0.0
0.464,0.0
0.4642,0.0
0.4644,0.0
0.4646,0.0
0.4648,0.0
0.465,0.0
0.4652,0.0
0.4654,0.0
0.4656,0.0
0.4658,0.0
0.466,0.0
0.4662,0.0
0.4664,0.0
0.4666,0.0
0.4668,0.0
0.467,0.0
0.4672,0.0
0.4674,0.0
0.4676,0.0
0.4678,0.0
0.468,0.0
0.4682,0.0
0.4684,0.0
0.4686,0.0
0.4688,0.0
0.469,0.0
0.4692,0.0
0.4694,0.0
0.4696,0.0
0.4698,0.0
0.47,0.0
0.4702,0.0
0.4704,0.0
0.4706,0.0
0.4708,0.0
0.471,0.0
0.4712,0.0
0.4714,0.0
0.4716,0.0
0.4718,0.0
0.472,0.0
0.4722,0.0
0.4724,0.0
0.4726,0.0
0.4728,0.0
0.473,0.0
0.4732,0.0
0.4734,0.0
0.4736,0.0
0.4738,0.0
0.474,0.0
0.4742,0.0
0.4744,0.0
0.4746,0.0
0.4748,0.0
0.475,0.0
0.4752,0.0
0.4754,0.0
0.4756,0.0
0.4758,0.0
0.476,0.0
0.4762,0.0
0.4764,0.0
0.4766,0.0
0.4768,0.0
0.477,0.0
0.4772,0.0
0.4774,0.0
0.4776,0.0
0.4778,0.0
0.478,0.0
0.4782,0.0
0.4784,0.0
0.4786,0.0
0.4788,0.0
0.479,0.0
0.4792,0.0
0.4794,0.0
0.4796,0.0
0.4798,0.0
0.48,0.0
0.4802,0.0
0.4804,0.0
0.4806,0.0
0.4808,0.0
0.481,0.0
0.4812,0.0
0.4814,0.0
0.4816,0.0
0.4818,0.0
0.482,0.0
0.4822,0.0
0.4824,0.0
0.4826,0.0
0.4828,0.0
0.483,0.0
0.4832,0.0
0.4834,0.0
0.4836,0.0
0.4838,0.0
0.484,0.0
0.4842,0.0
0.4844,0.0
0.4846,0.0
0.4848,0.0
0.485,0.0
0.4852,0.0
0.4854,0.0
0.4856,0.0
0.4858,0.0
0.486,0.0
0.4862,0.0
0.4864,0.0
0.4866,0.0
0.4868,0.0
0.487,0.0
0.4872,0.0
0.4874,0.0
0.4876,0.0
0.4878,0.0
0.488,0.0
0.4882,0.0
0.4884,0.0
0.4886,0.0
0.4888,0.0
0.489,0.0
0.4892,0.0
0.4894,0.0
0.4896,0.0
0.4898,0.0
0.49,0.0
0.4902,0.0
0.4904,0.0
0.4906,0.0
0.4908,0.0
0.491,0.0
0.4912,0.0
0.4914,0.0
0.4916,0.0
0.4918,0.0
0.492,0.0
0.4922,0.0
0.4924,0.0
0.4926,0.0
0.4928,0.0
0.493,0.0
0.4932,0.0
0.4934,0.0
0.4936,0.0
0.4938,0.0
0.494,0.0
0.4942,0.0
0.4944,0.0
0.4946,0.0
0.4948,0.0
0.495,0.0
0.4952,0.0
0.4954,0.0
0.4956,0.0
0.4958,0.0
0.496,0.0
0.4962,0.0
0.4964,0.0
0.4966,0.0
0.4968,0.0
0.497,0.0
0.4972,0.0
0.4974,0.0
0.4976,0.0
0.4978,0.0
0.498,0.0
0.4982,0.0
0.4984,0.0
0.4986,0.0
0.4988,0.0
0.499,0.0
0.4992,0.0
0.4994,0.0
0.4996,0.0
0.4998,0.0
0.5,0.0
0.5002,0.003200531005859375
0.5004,0.00640106201171875
0.5006,0.0095977783203125
0.5008,0.0128021240234375
0.501,0.01599884033203125
0.5012,0.019199371337890625
0.5014,0.02239990234375
0.5016,0.025600433349609375
0.5018,0.02880096435546875
0.502,0.0319976806640625
0.5022,0.0352020263671875
0.5024,0.03839874267578125
0.5026,0.041599273681640625
0.5028,0.0447998046875
0.503,0.048000335693359375
0.5032,0.05120086669921875
0.5034,0.054401397705078125
0.5036,0.0576019287109375
0.5038,0.06079864501953125
0.504,0.06399917602539062
0.5042,0.06719970703125
0.5044,0.07040023803710938
0.5046,0.07360076904296875
0.5048,0.07680130004882812
0.505,0.0800018310546875
0.5052,0.08319854736328125
0.5054,0.08639907836914062
0.5056,0.089599609375
0.5058,0.09280014038085938
0.506,0.09600067138671875
0.5062,0.09920120239257812
0.5064,0.1024017333984375
0.5066,0.10559844970703125
0.5068,0.10879898071289062
0.507,0.11199951171875
0.5072,0.11520004272460938
0.5074,0.11840057373046875
0.5076,0.12160110473632812
0.5078,0.1248016357421875
0.508,0.12799835205078125
0.5082,0.13119888305664062
0.5084,0.1343994140625
0.5086,0.13759994506835938
0.5088,0.14080047607421875
0.509,0.14400100708007812
0.5092,0.1472015380859375
0.5094,0.15039825439453125
0.5096,0.15359878540039062
0.5098,0.15679931640625
0.51,0.15999984741210938
0.5102,0.16320037841796875
0.5104,0.16640090942382812
0.5106,0.1696014404296875
0.5108,0.17279815673828125
0.511,0.17599868774414062
0.5112,0.17919921875
0.5114,0.18239974975585938
0.5116,0.18560028076171875
0.5118,0.18880081176757812
0.512,0.1920013427734375
0.5122,0.19519805908203125
0.5124,0.19839859008789062
0.5126,0.20159912109375
0.5128,0.20479965209960938
0.513,0.20800018310546875
0.5132,0.21120071411132812
0.5134,0.2144012451171875
0.5136,0.21759796142578125
0.5138,0.22080230712890625
0.514,0.2239990234375
0.5142,0.22719955444335938
0.5144,0.23040008544921875
0.5146,0.23360061645507812
0.5148,0.2368011474609375
0.515,0.23999786376953125
0.5152,0.24320220947265625
0.5154,0.24639892578125
0.5156,0.24959945678710938
0.5158,0.25279998779296875
0.516,0.2560005187988281
0.5162,0.2592010498046875
0.5164,0.26239776611328125
0.5166,0.26560211181640625
0.5168,0.268798828125
0.517,0.2719993591308594
0.5172,0.27519989013671875
0.5174,0.2784004211425781
0.5176,0.2816009521484375
0.5178,0.28479766845703125
0.518,0.28800201416015625
0.5182,0.29119873046875
0.5184,0.2943992614746094
0.5186,0.29759979248046875
0.5188,0.3008003234863281
0.519,0.3040008544921875
0.5192,0.3072013854980469
0.5194,0.31040191650390625
0.5196,0.3135986328125
0.5198,0.3167991638183594
0.52,0.31999969482421875
0.5202,0.3232002258300781
0.5204,0.3264007568359375
0.5206,0.3296012878417969
0.5208,0.33280181884765625
0.521,0.33599853515625
0.5212,0.3391990661621094
0.5214,0.34239959716796875
0.5216,0.3456001281738281
0.5218,0.3488006591796875
0.522,0.3520011901855469
0.5222,0.35520172119140625
0.5224,0.3583984375
0.5226,0.3615989685058594
0.5228,0.36479949951171875
0.523,0.3680000305175781
0.5232,0.3712005615234375
0.5234,0.3744010925292969
0.5236,0.37760162353515625
0.5238,0.38079833984375
0.524,0.3839988708496094
0.5242,0.38719940185546875
0.5244,0.3903999328613281
0.5246,0.3936004638671875
0.5248,0.3968009948730469
0.525,0.40000152587890625
0.5252,0.4031982421875
0.5254,0.4063987731933594
0.5256,0.40959930419921875
0.5258,0.4127998352050781
0.526,0.4160003662109375
0.5262,0.4192008972167969
0.5264,0.42240142822265625
0.5266,0.42559814453125
0.5268,0.4287986755371094
0.527,0.43199920654296875
0.5272,0.4351997375488281
0.5274,0.4384002685546875
0.5276,0.4416007995605469
0.5278,0.44480133056640625
0.528,0.447998046875
0.5282,0.4511985778808594
0.5284,0.45439910888671875
0.5286,0.4575996398925781
0.5288,0.4608001708984375
0.529,0.4640007019042969
0.5292,0.46720123291015625
0.5294,0.47039794921875
0.5296,0.473602294921875
0.5298,0.47679901123046875
0.53,0.4799995422363281
0.5302,0.4832000732421875
0.5304,0.4864006042480469
0.5306,0.48960113525390625
0.5308,0.4927978515625
0.531,0.496002197265625
0.5312,0.49919891357421875
0.5314,0.5023994445800781
0.5316,0.5055999755859375
0.5318,0.5088005065917969
0.532,0.5120010375976562
0.5322,0.51519775390625
0.5324,0.518402099609375
0.5326,0.5215988159179688
0.5328,0.5247993469238281
0.533,0.5279998779296875
0.5332,0.5312004089355469
0.5334,0.5344009399414062
0.5336,0.53759765625
0.5338,0.540802001953125
0.534,0.5439987182617188
0.5342,0.5471992492675781
0.5344,0.5503997802734375
0.5346,0.5536003112792969
0.5348,0.5568008422851562
0.535,0.5600013732910156
0.5352,0.563201904296875
0.5354,0.5663986206054688
0.5356,0.5695991516113281
0.5358,0.5727996826171875
0.536,0.5760002136230469
0.5362,0.5792007446289062
0.5364,0.5824012756347656
0.5366,0.585601806640625
0.5368,0.5887985229492188
0.537,0.5919990539550781
0.5372,0.5951995849609375
0.5374,0.5984001159667969
0.5376,0.6016006469726562
0.5378,0.6048011779785156
0.538,0.608001708984375
0.5382,0.6111984252929688
0.5384,0.6143989562988281
0.5386,0.6175994873046875
0.5388,0.6208000183105469
0.539,0.6240005493164062
0.5392,0.6272010803222656
0.5394,0.630401611328125
0.5396,0.6335983276367188
0.5398,0.6367988586425781
0.54,0.6399993896484375
0.5402,0.6431999206542969
0.5404,0.6464004516601562
0.5406,0.6496009826660156
0.5408,0.652801513671875
0.541,0.6559982299804688
0.5412,0.6591987609863281
0.5414,0.6623992919921875
0.5416,0.6655998229980469
0.5418,0.6688003540039062
0.542,0.6720008850097656
0.5422,0.675201416015625
0.5424,0.6783981323242188
0.5426,0.6815986633300781
0.5428,0.6847991943359375
0.543,0.6879997253417969
0.5432,0.6912002563476562
0.5434,0.6944007873535156
0.5436,0.697601318359375
0.5438,0.7007980346679688
0.544,0.7040023803710938
0.5442,0.7071990966796875
0.5444,0.7103996276855469
0.5446,0.7136001586914062
0.5448,0.7168006896972656
0.545,0.720001220703125
0.5452,0.7231979370117188
0.5454,0.7264022827148438
0.5456,0.7295989990234375
0.5458,0.7327995300292969
0.546,0.7360000610351562
0.5462,0.7392005920410156
0.5464,0.742401123046875
0.5466,0.7455978393554688
0.5468,0.7488021850585938
0.547,0.7519989013671875
0.5472,0.7551994323730469
0.5474,0.7583999633789062
0.5476,0.7616004943847656
0.5478,0.764801025390625
0.548,0.7679977416992188
0.5482,0.7712020874023438
0.5484,0.7743988037109375
0.5486,0.7775993347167969
0.5488,0.7807998657226562
0.549,0.7840003967285156
0.5492,0.787200927734375
0.5494,0.7903976440429688
0.5496,0.7936019897460938
0.5498,0.7967987060546875
0.55,0.7999992370605469
0.5502,0.8031997680664062
0.5504,0.8064002990722656
0.5506,0.809600830078125
0.5508,0.8128013610839844
0.551,0.8160018920898438
0.5512,0.8191986083984375
0.5514,0.8223991394042969
0.5516,0.8255996704101562
0.5518,0.8288002014160156
0.552,0.832000732421875
0.5522,0.8352012634277344
0.5524,0.8384017944335938
0.5526,0.8415985107421875
0.5528,0.8447990417480469
0.553,0.8479995727539062
0.5532,0.8512001037597656
0.5534,0.854400634765625
0.5536,0.8576011657714844
0.5538,0.8608016967773438
0.554,0.8639984130859375
0.5542,0.8671989440917969
0.5544,0.8703994750976562
0.5546,0.8736000061035156
0.5548,0.876800537109375
0.555,0.8800010681152344
0.5552,0.8832015991210938
0.5554,0.8863983154296875
0.5556,0.8895988464355469
0.5558,0.8927993774414062
0.556,0.8959999084472656
0.5562,0.899200439453125
0.5564,0.9024009704589844
0.5566,0.9056015014648438
0.5568,0.9087982177734375
0.557,0.9119987487792969
0.5572,0.9151992797851562
0.5574,0.9183998107910156
0.5576,0.921600341796875
0.5578,0.9248008728027344
0.558,0.9280014038085938
0.5582,0.9311981201171875
0.5584,0.9343986511230469
0.5586,0.9375991821289062
0.5588,0.9407997131347656
0.559,0.944000244140625
0.5592,0.9472007751464844
0.5594,0.9504013061523438
0.5596,0.9535980224609375
0.5598,0.9568023681640625
0.56,0.9599990844726562
0.5602,0.9631996154785156
0.5604,0.966400146484375
0.5606,0.9696006774902344
0.5608,0.9728012084960938
0.561,0.9759979248046875
0.5612,0.9792022705078125
0.5614,0.9823989868164062
0.5616,0.9855995178222656
0.5618,0.988800048828125
0.562,0.9920005798339844
0.5622,0.9952011108398438
0.5624,0.9983978271484375
0.5626,1.0016021728515625
0.5628,1.0047988891601562
0.563,1.0079994201660156
0.5632,1.011199951171875
0.5634,1.0144004821777344
0.5636,1.0176010131835938
0.5638,1.0207977294921875
0.564,1.0240020751953125
0.5642,1.0271987915039062
0.5644,1.0303993225097656
0.5646,1.033599853515625
0.5648,1.0368003845214844
0.565,1.0400009155273438
0.5652,1.0431976318359375
0.5654,1.0464019775390625
0.5656,1.0495986938476562
0.5658,1.0527992248535156
0.566,1.055999755859375
0.5662,1.0592002868652344
0.5664,1.0624008178710938
0.5666,1.0656013488769531
0.5668,1.0688018798828125
0.567,1.0719985961914062
0.5672,1.0751991271972656
0.5674,1.078399658203125
0.5676,1.0816001892089844
0.5678,1.0848007202148438
0.568,1.0880012512207031
0.5682,1.0912017822265625
0.5684,1.0943984985351562
0.5686,1.0975990295410156
0.5688,1.100799560546875
0.569,1.1040000915527344
0.5692,1.1072006225585938
0.5694,1.1104011535644531
0.5696,1.1136016845703125
0.5698,1.1167984008789062
0.57,1.1199989318847656
0.5702,1.123199462890625
0.5704,1.1263999938964844
0.5706,1.1296005249023438
0.5708,1.1328010559082031
0.571,1.1360015869140625
0.5712,1.1391983032226562
0.5714,1.1423988342285156
0.5716,1.145599365234375
0.5718,1.1487998962402344
0.572,1.1520004272460938
0.5722,1.1552009582519531
0.5724,1.1584014892578125
0.5726,1.1615982055664062
0.5728,1.1647987365722656
0.573,1.167999267578125
0.5732,1.1711997985839844
0.5734,1.1744003295898438
0.5736,1.1776008605957031
0.5738,1.1808013916015625
0.574,1.1839981079101562
0.5742,1.1871986389160156
0.5744,1.190399169921875
0.5746,1.1935997009277344
0.5748,1.1968002319335938
0.575,1.2000007629394531
0.5752,1.2032012939453125
0.5754,1.2063980102539062
0.5756,1.2096023559570312
0.5758,1.212799072265625
0.576,1.2159996032714844
0.5762,1.2192001342773438
0.5764,1.2224006652832031
0.5766,1.2256011962890625
0.5768,1.2287979125976562
0.577,1.2320022583007812
0.5772,1.235198974609375
0.5774,1.2383995056152344
0.5776,1.2416000366210938
0.5778,1.2448005676269531
0.578,1.2480010986328125
0.5782,1.2511978149414062
0.5784,1.2544021606445312
0.5786,1.257598876953125
0.5788,1.2607994079589844
0.579,1.2639999389648438
0.5792,1.2672004699707031
0.5794,1.2704010009765625
0.5796,1.2735977172851562
0.5798,1.2768020629882812
0.58,1.279998779296875
0.5802,1.2831993103027344
0.5804,1.2863998413085938
0.5806,1.2896003723144531
0.5808,1.2928009033203125
0.581,1.2959976196289062
0.5812,1.2992019653320312
0.5814,1.302398681640625
0.5816,1.3055992126464844
0.5818,1.3087997436523438
0.582,1.3120002746582031
0.5822,1.3152008056640625
0.5824,1.3184013366699219
0.5826,1.3216018676757812
0.5828,1.324798583984375
0.583,1.3279991149902344
0.5832,1.3311996459960938
0.5834,1.3344001770019531
0.5836,1.3376007080078125
0.5838,1.3408012390136719
0.584,1.3440017700195312
0.5842,1.347198486328125
0.5844,1.3503990173339844
0.5846,1.3535995483398438
0.5848,1.3568000793457031
0.585,1.3600006103515625
0.5852,1.3632011413574219
0.5854,1.3664016723632812
0.5856,1.369598388671875
0.5858,1.3727989196777344
0.586,1.3759994506835938
0.5862,1.3791999816894531
0.5864,1.3824005126953125
0.5866,1.3856010437011719
0.5868,1.3888015747070312
0.587,1.391998291015625
0.5872,1.3951988220214844
0.5874,1.3983993530273438
0.5876,1.4015998840332031
0.5878,1.4048004150390625
0.588,1.4080009460449219
0.5882,1.4112014770507812
0.5884,1.414398193359375
0.5886,1.4175987243652344
0.5888,1.4207992553710938
0.589,1.4239997863769531
0.5892,1.4272003173828125
0.5894,1.4304008483886719
0.5896,1.4336013793945312
0.5898,1.436798095703125
0.59,1.4399986267089844
0.5902,1.4431991577148438
0.5904,1.4463996887207031
0.5906,1.4496002197265625
0.5908,1.4528007507324219
0.591,1.4560012817382812
0.5912,1.459197998046875
0.5914,1.46240234375
0.5916,1.4655990600585938
0.5918,1.4687995910644531
0.592,1.4720001220703125
0.5922,1.4752006530761719
0.5924,1.4784011840820312
0.5926,1.481597900390625
0.5928,1.48480224609375
0.593,1.4879989624023438
0.5932,1.4911994934082031
0.5934,1.4944000244140625
0.5936,1.4976005554199219
0.5938,1.5008010864257812
0.594,1.503997802734375
0.5942,1.5072021484375
0.5944,1.5103988647460938
0.5946,1.5135993957519531
0.5948,1.5167999267578125
0.595,1.5200004577636719
0.5952,1.5232009887695312
0.5954,1.526397705078125
0.5956,1.52960205078125
0.5958,1.5327987670898438
0.596,1.5359992980957031
0.5962,1.5391998291015625
0.5964,1.5424003601074219
0.5966,1.5456008911132812
0.5968,1.5488014221191406
0.597,1.552001953125
0.5972,1.5551986694335938
0.5974,1.5583992004394531
0.5976,1.5615997314453125
0.5978,1.5648002624511719
0.598,1.5680007934570312
0.5982,1.5712013244628906
0.5984,1.57440185546875
0.5986,1.5775985717773438
0.5988,1.5807991027832031
0.599,1.5839996337890625
0.5992,1.5872001647949219
0.5994,1.5904006958007812
0.5996,1.5936012268066406
0.5998,1.5968017578125
0.6,1.5999984741210938
0.6002,1.6031990051269531
0.6004,1.6063995361328125
0.6006,1.6096000671386719
0.6008,1.6128005981445312
0.601,1.6160011291503906
0.6012,1.61920166015625
0.6014,1.6223983764648438
0.6016,1.6255989074707031
0.6018,1.6287994384765625
0.602,1.6319999694824219
0.6022,1.6352005004882812
0.6024,1.6384010314941406
0.6026,1.6416015625
0.6028,1.6447982788085938
0.603,1.6479988098144531
0.6032,1.6511993408203125
0.6034,1.6543998718261719
0.6036,1.6576004028320312
0.6038,1.6608009338378906
0.604,1.66400146484375
0.6042,1.6671981811523438
0.6044,1.6703987121582031
0.6046,1.6735992431640625
0.6048,1.6767997741699219
0.605,1.6800003051757812
0.6052,1.6832008361816406
0.6054,1.6864013671875
0.6056,1.6895980834960938
0.6058,1.6927986145019531
0.606,1.6959991455078125
0.6062,1.6991996765136719
0.6064,1.7024002075195312
0.6066,1.7056007385253906
0.6068,1.70880126953125
0.607,1.7119979858398438
0.6072,1.7152023315429688
0.6074,1.7183990478515625
0.6076,1.7215995788574219
0.6078,1.7248001098632812
0.608,1.7280006408691406
0.6082,1.731201171875
0.6084,1.7343978881835938
0.6086,1.7376022338867188
0.6088,1.7407989501953125
0.609,1.7439994812011719
0.6092,1.7472000122070312
0.6094,1.7504005432128906
0.6096,1.75360107421875
0.6098,1.7567977905273438
0.61,1.7600021362304688
0.6102,1.7631988525390625
0.6104,1.7663993835449219
0.6106,1.7695999145507812
0.6108,1.7728004455566406
0.611,1.7760009765625
0.6112,1.7791976928710938
0.6114,1.7824020385742188
0.6116,1.7855987548828125
0.6118,1.7887992858886719
0.612,1.7919998168945312
0.6122,1.7952003479003906
0.6124,1.79840087890625
0.6126,1.8016014099121094
0.6128,1.8048019409179688
0.613,1.8079986572265625
0.6132,1.8111991882324219
0.6134,1.8143997192382812
0.6136,1.8176002502441406
0.6138,1.82080078125
0.614,1.8240013122558594
0.6142,1.8272018432617188
0.6144,1.8303985595703125
0.6146,1.8335990905761719
0.6148,1.8367996215820312
0.615,1.8400001525878906
0.6152,1.84320068359375
0.6154,1.8464012145996094
0.6156,1.8496017456054688
0.6158,1.8527984619140625
0.616,1.8559989929199219
0.6162,1.8591995239257812
0.6164,1.8624000549316406
0.6166,1.8656005859375
0.6168,1.8688011169433594
0.617,1.8720016479492188
0.6172,1.8751983642578125
0.6174,1.8783988952636719
0.6176,1.8815994262695312
0.6178,1.8847999572753906
0.618,1.88800048828125
0.6182,1.8912010192871094
0.6184,1.8944015502929688
0.6186,1.8975982666015625
0.6188,1.9007987976074219
0.619,1.9039993286132812
0.6192,1.9071998596191406
0.6194,1.910400390625
0.6196,1.9136009216308594
0.6198,1.9168014526367188
0.62,1.9199981689453125
0.6202,1.9231986999511719
0.6204,1.9263992309570312
0.6206,1.9295997619628906
0.6208,1.93280029296875
0.621,1.9360008239746094
0.6212,1.9392013549804688
0.6214,1.9423980712890625
0.6216,1.9455986022949219
0.6218,1.9487991333007812
0.622,1.9519996643066406
0.6222,1.9552001953125
0.6224,1.9584007263183594
0.6226,1.9616012573242188
0.6228,1.9647979736328125
0.623,1.9680023193359375
0.6232,1.9711990356445312
0.6234,1.9743995666503906
0.6236,1.97760009765625
0.6238,1.9808006286621094
0.624,1.9840011596679688
0.6242,1.9871978759765625
0.6244,1.9904022216796875
0.6246,1.9935989379882812
0.6248,1.9967994689941406
0.625,2.0
0.6252,2.0032005310058594
0.6254,2.0064010620117188
0.6256,2.0095977783203125
0.6258,2.0128021240234375
0.626,2.0159988403320312
0.6262,2.0191993713378906
0.6264,2.02239990234375
0.6266,2.0256004333496094
0.6268,2.0288009643554688
0.627,2.0319976806640625
0.6272,2.0352020263671875
0.6274,2.0383987426757812
0.6276,2.0415992736816406
0.6278,2.0447998046875
0.628,2.0480003356933594
0.6282,2.0512008666992188
0.6284,2.054401397705078
0.6286,2.0576019287109375
0.6288,2.0607986450195312
0.629,2.0639991760253906
0.6292,2.06719970703125
0.6294,2.0704002380371094
0.6296,2.0736007690429688
0.6298,2.076801300048828
0.63,2.0800018310546875
0.6302,2.0831985473632812
0.6304,2.0863990783691406
0.6306,2.089599609375
0.6308,2.0928001403808594
0.631,2.0960006713867188
0.6312,2.099201202392578
0.6314,2.1024017333984375
0.6316,2.1055984497070312
0.6318,2.1087989807128906
0.632,2.11199951171875
0.6322,2.1152000427246094
0.6324,2.1184005737304688
0.6326,2.121601104736328
0.6328,2.1248016357421875
0.633,2.1279983520507812
0.6332,2.1311988830566406
0.6334,2.1343994140625
0.6336,2.1375999450683594
0.6338,2.1408004760742188
0.634,2.144001007080078
0.6342,2.1472015380859375
0.6344,2.1503982543945312
0.6346,2.1535987854003906
0.6348,2.15679931640625
0.635,2.1599998474121094
0.6352,2.1632003784179688
0.6354,2.166400909423828
0.6356,2.1696014404296875
0.6358,2.1727981567382812
0.636,2.1759986877441406
0.6362,2.17919921875
0.6364,2.1823997497558594
0.6366,2.1856002807617188
0.6368,2.188800811767578
0.637,2.1920013427734375
0.6372,2.1951980590820312
0.6374,2.1983985900878906
0.6376,2.20159912109375
0.6378,2.2047996520996094
0.638,2.2080001831054688
0.6382,2.211200714111328
0.6384,2.2144012451171875
0.6386,2.2175979614257812
0.6388,2.2208023071289062
0.639,2.2239990234375
0.6392,2.2271995544433594
0.6394,2.2304000854492188
0.6396,2.233600616455078
0.6398,2.2368011474609375
0.64,2.2399978637695312
0.6402,2.2432022094726562
0.6404,2.24639892578125
0.6406,2.2495994567871094
0.6408,2.2527999877929688
0.641,2.256000518798828
0.6412,2.2592010498046875
0.6414,2.2623977661132812
0.6416,2.2656021118164062
0.6418,2.268798828125
0.642,2.2719993591308594
0.6422,2.2751998901367188
0.6424,2.278400421142578
0.6426,2.2816009521484375
0.6428,2.2847976684570312
0.643,2.2880020141601562
0.6432,2.29119873046875
0.6434,2.2943992614746094
0.6436,2.2975997924804688
0.6438,2.300800323486328
0.644,2.3040008544921875
0.6442,2.307201385498047
0.6444,2.3104019165039062
0.6446,2.3135986328125
0.6448,2.3167991638183594
0.645,2.3199996948242188
0.6452,2.323200225830078
0.6454,2.3264007568359375
0.6456,2.329601287841797
0.6458,2.3328018188476562
0.646,2.33599853515625
0.6462,2.3391990661621094
0.6464,2.3423995971679688
0.6466,2.345600128173828
0.6468,2.3488006591796875
0.647,2.352001190185547
0.6472,2.3552017211914062
0.6474,2.3583984375
0.6476,2.3615989685058594
0.6478,2.3647994995117188
0.648,2.368000030517578
0.6482,2.3712005615234375
0.6484,2.374401092529297
0.6486,2.3776016235351562
0.6488,2.38079833984375
0.649,2.3839988708496094
0.6492,2.3871994018554688
0.6494,2.390399932861328
0.6496,2.3936004638671875
0.6498,2.396800994873047
0.65,2.4000015258789062
0.6502,2.4031982421875
0.6504,2.4063987731933594
0.6506,2.4095993041992188
0.6508,2.412799835205078
0.651,2.4160003662109375
0.6512,2.419200897216797
0.6514,2.4224014282226562
0.6516,2.42559814453125
0.6518,2.4287986755371094
0.652,2.4319992065429688
0.6522,2.435199737548828
0.6524,2.4384002685546875
0.6526,2.441600799560547
0.6528,2.4448013305664062
0.653,2.447998046875
0.6532,2.4511985778808594
0.6534,2.4543991088867188
0.6536,2.457599639892578
0.6538,2.4608001708984375
0.654,2.464000701904297
0.6542,2.4672012329101562
0.6544,2.47039794921875
0.6546,2.473602294921875
0.6548,2.4767990112304688
0.655,2.479999542236328
0.6552,2.4832000732421875
0.6554,2.486400604248047
0.6556,2.4896011352539062
0.6558,2.4927978515625
0.656,2.496002197265625
0.6562,2.4991989135742188
0.6564,2.502399444580078
0.6566,2.5055999755859375
0.6568,2.508800506591797
0.657,2.5120010375976562
0.6572,2.51519775390625
0.6574,2.518402099609375
0.6576,2.5215988159179688
0.6578,2.524799346923828
0.658,2.5279998779296875
0.6582,2.531200408935547
0.6584,2.5344009399414062
0.6586,2.53759765625
0.6588,2.540802001953125
0.659,2.5439987182617188
0.6592,2.547199249267578
0.6594,2.5503997802734375
0.6596,2.553600311279297
0.6598,2.5568008422851562
0.66,2.5600013732910156
0.6602,2.563201904296875
0.6604,2.5663986206054688
0.6606,2.569599151611328
0.6608,2.5727996826171875
0.661,2.576000213623047
0.6612,2.5792007446289062
0.6614,2.5824012756347656
0.6616,2.585601806640625
0.6618,2.5887985229492188
0.662,2.591999053955078
0.6622,2.5951995849609375
0.6624,2.598400115966797
0.6626,2.6016006469726562
0.6628,2.6048011779785156
0.663,2.608001708984375
0.6632,2.6111984252929688
0.6634,2.614398956298828
0.6636,2.6175994873046875
0.6638,2.620800018310547
0.664,2.6240005493164062
0.6642,2.6272010803222656
0.6644,2.630401611328125
0.6646,2.6335983276367188
0.6648,2.636798858642578
0.665,2.6399993896484375
0.6652,2.643199920654297
0.6654,2.6464004516601562
0.6656,2.6496009826660156
0.6658,2.652801513671875
0.666,2.6559982299804688
0.6662,2.659198760986328
0.6664,2.6623992919921875
0.6666,2.665599822998047
0.6668,2.6688003540039062
0.667,2.6720008850097656
0.6672,2.675201416015625
0.6674,2.6783981323242188
0.6676,2.681598663330078
0.6678,2.6847991943359375
0.668,2.687999725341797
0.6682,2.6912002563476562
0.6684,2.6944007873535156
0.6686,2.697601318359375
0.6688,2.7007980346679688
0.669,2.7040023803710938
0.6692,2.7071990966796875
0.6694,2.710399627685547
0.6696,2.7136001586914062
0.6698,2.7168006896972656
0.67,2.720001220703125
0.6702,2.7231979370117188
0.6704,2.7264022827148438
0.6706,2.7295989990234375
0.6708,2.732799530029297
0.671,2.7360000610351562
0.6712,2.7392005920410156
0.6714,2.742401123046875
0.6716,2.7455978393554688
0.6718,2.7488021850585938
0.672,2.7519989013671875
0.6722,2.755199432373047
0.6724,2.7583999633789062
0.6726,2.7616004943847656
0.6728,2.764801025390625
0.673,2.7679977416992188
0.6732,2.7712020874023438
0.6734,2.7743988037109375
0.6736,2.777599334716797
0.6738,2.7807998657226562
0.674,2.7840003967285156
0.6742,2.787200927734375
0.6744,2.7903976440429688
0.6746,2.7936019897460938
0.6748,2.7967987060546875
0.675,2.799999237060547
0.6752,2.8031997680664062
0.6754,2.8064002990722656
0.6756,2.809600830078125
0.6758,2.8128013610839844
0.676,2.8160018920898438
0.6762,2.8191986083984375
0.6764,2.822399139404297
0.6766,2.8255996704101562
0.6768,2.8288002014160156
0.677,2.832000732421875
0.6772,2.8352012634277344
0.6774,2.8384017944335938
0.6776,2.8415985107421875
0.6778,2.844799041748047
0.678,2.8479995727539062
0.6782,2.8512001037597656
0.6784,2.854400634765625
0.6786,2.8576011657714844
0.6788,2.8608016967773438
0.679,2.8639984130859375
0.6792,2.867198944091797
0.6794,2.8703994750976562
0.6796,2.8736000061035156
0.6798,2.876800537109375
0.68,2.8800010681152344
0.6802,2.8832015991210938
0.6804,2.8863983154296875
0.6806,2.889598846435547
0.6808,2.8927993774414062
0.681,2.8959999084472656
0.6812,2.899200439453125
0.6814,2.9024009704589844
0.6816,2.9056015014648438
0.6818,2.9087982177734375
0.682,2.911998748779297
0.6822,2.9151992797851562
0.6824,2.9183998107910156
0.6826,2.921600341796875
0.6828,2.9248008728027344
0.683,2.9280014038085938
0.6832,2.9311981201171875
0.6834,2.934398651123047
0.6836,2.9375991821289062
0.6838,2.9407997131347656
0.684,2.944000244140625
0.6842,2.9472007751464844
0.6844,2.9504013061523438
0.6846,2.9535980224609375
0.6848,2.9568023681640625
0.685,2.9599990844726562
0.6852,2.9631996154785156
0.6854,2.966400146484375
0.6856,2.9696006774902344
0.6858,2.9728012084960938
0.686,2.9759979248046875
0.6862,2.9792022705078125
0.6864,2.9823989868164062
0.6866,2.9855995178222656
0.6868,2.988800048828125
0.687,2.9920005798339844
0.6872,2.9952011108398438
0.6874,2.9983978271484375
0.6876,3.0016021728515625
0.6878,3.0047988891601562
0.688,3.0079994201660156
0.6882,3.011199951171875
0.6884,3.0144004821777344
0.6886,3.0176010131835938
0.6888,3.0207977294921875
0.689,3.0240020751953125
0.6892,3.0271987915039062
0.6894,3.0303993225097656
0.6896,3.033599853515625
0.6898,3.0368003845214844
0.69,3.0400009155273438
0.6902,3.0431976318359375
0.6904,3.0464019775390625
0.6906,3.0495986938476562
0.6908,3.0527992248535156
0.691,3.055999755859375
0.6912,3.0592002868652344
0.6914,3.0624008178710938
0.6916,3.065601348876953
0.6918,3.0688018798828125
0.692,3.0719985961914062
0.6922,3.0751991271972656
0.6924,3.078399658203125
0.6926,3.0816001892089844
0.6928,3.0848007202148438
0.693,3.088001251220703
0.6932,3.0912017822265625
0.6934,3.0943984985351562
0.6936,3.0975990295410156
0.6938,3.100799560546875
0.694,3.1040000915527344
0.6942,3.1072006225585938
0.6944,3.110401153564453
0.6946,3.1136016845703125
0.6948,3.1167984008789062
0.695,3.1199989318847656
0.6952,3.123199462890625
0.6954,3.1263999938964844
0.6956,3.1296005249023438
0.6958,3.132801055908203
0.696,3.1360015869140625
0.6962,3.1391983032226562
0.6964,3.1423988342285156
0.6966,3.145599365234375
0.6968,3.1487998962402344
0.697,3.1520004272460938
0.6972,3.155200958251953
0.6974,3.1584014892578125
0.6976,3.1615982055664062
0.6978,3.1647987365722656
0.698,3.167999267578125
0.6982,3.1711997985839844
0.6984,3.1744003295898438
0.6986,3.177600860595703
0.6988,3.1808013916015625
0.699,3.1839981079101562
0.6992,3.1871986389160156
0.6994,3.190399169921875
0.6996,3.1935997009277344
0.6998,3.1968002319335938
0.7,3.200000762939453
0.7002,3.2032012939453125
0.7004,3.2063980102539062
0.7006,3.2096023559570312
0.7008,3.212799072265625
0.701,3.2159996032714844
0.7012,3.2192001342773438
0.7014,3.222400665283203
0.7016,3.2256011962890625
0.7018,3.2287979125976562
0.702,3.2320022583007812
0.7022,3.235198974609375
0.7024,3.2383995056152344
0.7026,3.2416000366210938
0.7028,3.244800567626953
0.703,3.2480010986328125
0.7032,3.2511978149414062
0.7034,3.2544021606445312
0.7036,3.257598876953125
0.7038,3.2607994079589844
0.704,3.2639999389648438
0.7042,3.267200469970703
0.7044,3.2704010009765625
0.7046,3.2735977172851562
0.7048,3.2768020629882812
0.705,3.279998779296875
0.7052,3.2831993103027344
0.7054,3.2863998413085938
0.7056,3.289600372314453
0.7058,3.2928009033203125
0.706,3.2959976196289062
0.7062,3.2992019653320312
0.7064,3.302398681640625
0.7066,3.3055992126464844
0.7068,3.3087997436523438
0.707,3.312000274658203
0.7072,3.3152008056640625
0.7074,3.318401336669922
0.7076,3.3216018676757812
0.7078,3.324798583984375
0.708,3.3279991149902344
0.7082,3.3311996459960938
0.7084,3.334400177001953
0.7086,3.3376007080078125
0.7088,3.340801239013672
0.709,3.3440017700195312
0.7092,3.347198486328125
0.7094,3.3503990173339844
0.7096,3.3535995483398438
0.7098,3.356800079345703
0.71,3.3600006103515625
0.7102,3.363201141357422
0.7104,3.3664016723632812
0.7106,3.369598388671875
0.7108,3.3727989196777344
0.711,3.3759994506835938
0.7112,3.379199981689453
0.7114,3.3824005126953125
0.7116,3.385601043701172
0.7118,3.3888015747070312
0.712,3.391998291015625
0.7122,3.3951988220214844
0.7124,3.3983993530273438
0.7126,3.401599884033203
0.7128,3.4048004150390625
0.713,3.408000946044922
0.7132,3.4112014770507812
0.7134,3.414398193359375
0.7136,3.4175987243652344
0.7138,3.4207992553710938
0.714,3.423999786376953
0.7142,3.4272003173828125
0.7144,3.430400848388672
0.7146,3.4336013793945312
0.7148,3.436798095703125
0.715,3.4399986267089844
0.7152,3.4431991577148438
0.7154,3.446399688720703
0.7156,3.4496002197265625
0.7158,3.452800750732422
0.716,3.4560012817382812
0.7162,3.459197998046875
0.7164,3.46240234375
0.7166,3.4655990600585938
0.7168,3.468799591064453
0.717,3.4720001220703125
0.7172,3.475200653076172
0.7174,3.4784011840820312
0.7176,3.481597900390625
0.7178,3.48480224609375
0.718,3.4879989624023438
0.7182,3.491199493408203
0.7184,3.4944000244140625
0.7186,3.497600555419922
0.7188,3.5008010864257812
0.719,3.503997802734375
0.7192,3.5072021484375
0.7194,3.5103988647460938
0.7196,3.513599395751953
0.7198,3.5167999267578125
0.72,3.520000457763672
0.7202,3.5232009887695312
0.7204,3.526397705078125
0.7206,3.52960205078125
0.7208,3.5327987670898438
0.721,3.535999298095703
0.7212,3.5391998291015625
0.7214,3.542400360107422
0.7216,3.5456008911132812
0.7218,3.5488014221191406
0.722,3.552001953125
0.7222,3.5551986694335938
0.7224,3.558399200439453
0.7226,3.5615997314453125
0.7228,3.564800262451172
0.723,3.5680007934570312
0.7232,3.5712013244628906
0.7234,3.57440185546875
0.7236,3.5775985717773438
0.7238,3.580799102783203
0.724,3.5839996337890625
0.7242,3.587200164794922
0.7244,3.5904006958007812
0.7246,3.5936012268066406
0.7248,3.5968017578125
0.725,3.5999984741210938
0.7252,3.603199005126953
0.7254,3.6063995361328125
0.7256,3.609600067138672
0.7258,3.6128005981445312
0.726,3.6160011291503906
0.7262,3.61920166015625
0.7264,3.6223983764648438
0.7266,3.625598907470703
0.7268,3.6287994384765625
0.727,3.631999969482422
0.7272,3.6352005004882812
0.7274,3.6384010314941406
0.7276,3.6416015625
0.7278,3.6447982788085938
0.728,3.647998809814453
0.7282,3.6511993408203125
0.7284,3.654399871826172
0.7286,3.6576004028320312
0.7288,3.6608009338378906
0.729,3.66400146484375
0.7292,3.6671981811523438
0.7294,3.670398712158203
0.7296,3.6735992431640625
0.7298,3.676799774169922
0.73,3.6800003051757812
0.7302,3.6832008361816406
0.7304,3.6864013671875
0.7306,3.6895980834960938
0.7308,3.692798614501953
0.731,3.6959991455078125
0.7312,3.699199676513672
0.7314,3.7024002075195312
0.7316,3.7056007385253906
0.7318,3.70880126953125
0.732,3.7119979858398438
0.7322,3.7152023315429688
0.7324,3.7183990478515625
0.7326,3.721599578857422
0.7328,3.7248001098632812
0.733,3.7280006408691406
0.7332,3.731201171875
0.7334,3.7343978881835938
0.7336,3.7376022338867188
0.7338,3.7407989501953125
0.734,3.743999481201172
0.7342,3.7472000122070312
0.7344,3.7504005432128906
0.7346,3.75360107421875
0.7348,3.7567977905273438
0.735,3.7600021362304688
0.7352,3.7631988525390625
0.7354,3.766399383544922
0.7356,3.7695999145507812
0.7358,3.7728004455566406
0.736,3.7760009765625
0.7362,3.7791976928710938
0.7364,3.7824020385742188
0.7366,3.7855987548828125
0.7368,3.788799285888672
0.737,3.7919998168945312
0.7372,3.7952003479003906
0.7374,3.79840087890625
0.7376,3.8016014099121094
0.7378,3.8048019409179688
0.738,3.8079986572265625
0.7382,3.811199188232422
0.7384,3.8143997192382812
0.7386,3.8176002502441406
0.7388,3.82080078125
0.739,3.8240013122558594
0.7392,3.8272018432617188
0.7394,3.8303985595703125
0.7396,3.833599090576172
0.7398,3.8367996215820312
0.74,3.8400001525878906
0.7402,3.84320068359375
0.7404,3.8464012145996094
0.7406,3.8496017456054688
0.7408,3.8527984619140625
0.741,3.855998992919922
0.7412,3.8591995239257812
0.7414,3.8624000549316406
0.7416,3.8656005859375
0.7418,3.8688011169433594
0.742,3.8720016479492188
0.7422,3.8751983642578125
0.7424,3.878398895263672
0.7426,3.8815994262695312
0.7428,3.8847999572753906
0.743,3.88800048828125
0.7432,3.8912010192871094
0.7434,3.8944015502929688
0.7436,3.8975982666015625
0.7438,3.900798797607422
0.744,3.9039993286132812
0.7442,3.9071998596191406
0.7444,3.910400390625
0.7446,3.9136009216308594
0.7448,3.9168014526367188
0.745,3.9199981689453125
0.7452,3.923198699951172
0.7454,3.9263992309570312
0.7456,3.9295997619628906
0.7458,3.93280029296875
0.746,3.9360008239746094
0.7462,3.9392013549804688
0.7464,3.9423980712890625
0.7466,3.945598602294922
0.7468,3.9487991333007812
0.747,3.9519996643066406
0.7472,3.9552001953125
0.7474,3.9584007263183594
0.7476,3.9616012573242188
0.7478,3.9647979736328125
0.748,3.9680023193359375
0.7482,3.9711990356445312
0.7484,3.9743995666503906
0.7486,3.97760009765625
0.7488,3.9808006286621094
0.749,3.9840011596679688
0.7492,3.9871978759765625
0.7494,3.9904022216796875
0.7496,3.9935989379882812
0.7498,3.9967994689941406
0.75,4.0
0.7502,4.003200531005859
0.7504,4.006401062011719
0.7506,4.0095977783203125
0.7508,4.0128021240234375
0.751,4.015998840332031
0.7512,4.019199371337891
0.7514,4.02239990234375
0.7516,4.025600433349609
0.7518,4.028800964355469
0.752,4.0319976806640625
0.7522,4.0352020263671875
0.7524,4.038398742675781
0.7526,4.041599273681641
0.7528,4.0447998046875
0.753,4.048000335693359
0.7532,4.051200866699219
0.7534,4.054401397705078
0.7536,4.0576019287109375
0.7538,4.060798645019531
0.754,4.063999176025391
0.7542,4.06719970703125
0.7544,4.070400238037109
0.7546,4.073600769042969
0.7548,4.076801300048828
0.755,4.0800018310546875
0.7552,4.083198547363281
0.7554,4.086399078369141
0.7556,4.089599609375
0.7558,4.092800140380859
0.756,4.096000671386719
0.7562,4.099201202392578
0.7564,4.1024017333984375
0.7566,4.105598449707031
0.7568,4.108798980712891
0.757,4.11199951171875
0.7572,4.115200042724609
0.7574,4.118400573730469
0.7576,4.121601104736328
0.7578,4.1248016357421875
0.758,4.127998352050781
0.7582,4.131198883056641
0.7584,4.1343994140625
0.7586,4.137599945068359
0.7588,4.140800476074219
0.759,4.144001007080078
0.7592,4.1472015380859375
0.7594,4.150398254394531
0.7596,4.153598785400391
0.7598,4.15679931640625
0.76,4.159999847412109
0.7602,4.163200378417969
0.7604,4.166400909423828
0.7606,4.1696014404296875
0.7608,4.172798156738281
0.761,4.175998687744141
0.7612,4.17919921875
0.7614,4.182399749755859
0.7616,4.185600280761719
0.7618,4.188800811767578
0.762,4.1920013427734375
0.7622,4.195198059082031
0.7624,4.198398590087891
0.7626,4.20159912109375
0.7628,4.204799652099609
0.763,4.208000183105469
0.7632,4.211200714111328
0.7634,4.2144012451171875
0.7636,4.217597961425781
0.7638,4.220802307128906
0.764,4.2239990234375
0.7642,4.227199554443359
0.7644,4.230400085449219
0.7646,4.233600616455078
0.7648,4.2368011474609375
0.765,4.239997863769531
0.7652,4.243202209472656
0.7654,4.24639892578125
0.7656,4.249599456787109
0.7658,4.252799987792969
0.766,4.256000518798828
0.7662,4.2592010498046875
0.7664,4.262397766113281
0.7666,4.265602111816406
0.7668,4.268798828125
0.767,4.271999359130859
0.7672,4.275199890136719
0.7674,4.278400421142578
0.7676,4.2816009521484375
0.7678,4.284797668457031
0.768,4.288002014160156
0.7682,4.29119873046875
0.7684,4.294399261474609
0.7686,4.297599792480469
0.7688,4.300800323486328
0.769,4.3040008544921875
0.7692,4.307201385498047
0.7694,4.310401916503906
0.7696,4.3135986328125
0.7698,4.316799163818359
0.77,4.319999694824219
0.7702,4.323200225830078
0.7704,4.3264007568359375
0.7706,4.329601287841797
0.7708,4.332801818847656
0.771,4.33599853515625
0.7712,4.339199066162109
0.7714,4.342399597167969
0.7716,4.345600128173828
0.7718,4.3488006591796875
0.772,4.352001190185547
0.7722,4.355201721191406
0.7724,4.3583984375
0.7726,4.361598968505859
0.7728,4.364799499511719
0.773,4.368000030517578
0.7732,4.3712005615234375
0.7734,4.374401092529297
0.7736,4.377601623535156
0.7738,4.38079833984375
0.774,4.383998870849609
0.7742,4.387199401855469
0.7744,4.390399932861328
0.7746,4.3936004638671875
0.7748,4.396800994873047
0.775,4.400001525878906
0.7752,4.4031982421875
0.7754,4.406398773193359
0.7756,4.409599304199219
0.7758,4.412799835205078
0.776,4.4160003662109375
0.7762,4.419200897216797
0.7764,4.422401428222656
0.7766,4.42559814453125
0.7768,4.428798675537109
0.777,4.431999206542969
0.7772,4.435199737548828
0.7774,4.4384002685546875
0.7776,4.441600799560547
0.7778,4.444801330566406
0.778,4.447998046875
0.7782,4.451198577880859
0.7784,4.454399108886719
0.7786,4.457599639892578
0.7788,4.4608001708984375
0.779,4.464000701904297
0.7792,4.467201232910156
0.7794,4.47039794921875
0.7796,4.473602294921875
0.7798,4.476799011230469
0.78,4.479999542236328
0.7802,4.4832000732421875
0.7804,4.486400604248047
0.7806,4.489601135253906
0.7808,4.4927978515625
0.781,4.496002197265625
0.7812,4.499198913574219
0.7814,4.502399444580078
0.7816,4.5055999755859375
0.7818,4.508800506591797
0.782,4.512001037597656
0.7822,4.51519775390625
0.7824,4.518402099609375
0.7826,4.521598815917969
0.7828,4.524799346923828
0.783,4.5279998779296875
0.7832,4.531200408935547
0.7834,4.534400939941406
0.7836,4.53759765625
0.7838,4.540802001953125
0.784,4.543998718261719
0.7842,4.547199249267578
0.7844,4.5503997802734375
0.7846,4.553600311279297
0.7848,4.556800842285156
0.785,4.560001373291016
0.7852,4.563201904296875
0.7854,4.566398620605469
0.7856,4.569599151611328
0.7858,4.5727996826171875
0.786,4.576000213623047
0.7862,4.579200744628906
0.7864,4.582401275634766
0.7866,4.585601806640625
0.7868,4.588798522949219
0.787,4.591999053955078
0.7872,4.5951995849609375
0.7874,4.598400115966797
0.7876,4.601600646972656
0.7878,4.604801177978516
0.788,4.608001708984375
0.7882,4.611198425292969
0.7884,4.614398956298828
0.7886,4.6175994873046875
0.7888,4.620800018310547
0.789,4.624000549316406
0.7892,4.627201080322266
0.7894,4.630401611328125
0.7896,4.633598327636719
0.7898,4.636798858642578
0.79,4.6399993896484375
0.7902,4.643199920654297
0.7904,4.646400451660156
0.7906,4.649600982666016
0.7908,4.652801513671875
0.791,4.655998229980469
0.7912,4.659198760986328
0.7914,4.6623992919921875
0.7916,4.665599822998047
0.7918,4.668800354003906
0.792,4.672000885009766
0.7922,4.675201416015625
0.7924,4.678398132324219
0.7926,4.681598663330078
0.7928,4.6847991943359375
0.793,4.687999725341797
0.7932,4.691200256347656
0.7934,4.694400787353516
0.7936,4.697601318359375
0.7938,4.700798034667969
0.794,4.704002380371094
0.7942,4.7071990966796875
0.7944,4.710399627685547
0.7946,4.713600158691406
0.7948,4.716800689697266
0.795,4.720001220703125
0.7952,4.723197937011719
0.7954,4.726402282714844
0.7956,4.7295989990234375
0.7958,4.732799530029297
0.796,4.736000061035156
0.7962,4.739200592041016
0.7964,4.742401123046875
0.7966,4.745597839355469
0.7968,4.748802185058594
0.797,4.7519989013671875
0.7972,4.755199432373047
0.7974,4.758399963378906
0.7976,4.761600494384766
0.7978,4.764801025390625
0.798,4.767997741699219
0.7982,4.771202087402344
0.7984,4.7743988037109375
0.7986,4.777599334716797
0.7988,4.780799865722656
0.799,4.784000396728516
0.7992,4.787200927734375
0.7994,4.790397644042969
0.7996,4.793601989746094
0.7998,4.7967987060546875
0.8,4.799999237060547
0.8002,4.803199768066406
0.8004,4.806400299072266
0.8006,4.809600830078125
0.8008,4.812801361083984
0.801,4.816001892089844
0.8012,4.8191986083984375
0.8014,4.822399139404297
0.8016,4.825599670410156
0.8018,4.828800201416016
0.802,4.832000732421875
0.8022,4.835201263427734
0.8024,4.838401794433594
0.8026,4.8415985107421875
0.8028,4.844799041748047
0.803,4.847999572753906
0.8032,4.851200103759766
0.8034,4.854400634765625
0.8036,4.857601165771484
0.8038,4.860801696777344
0.804,4.8639984130859375
0.8042,4.867198944091797
0.8044,4.870399475097656
0.8046,4.873600006103516
0.8048,4.876800537109375
0.805,4.880001068115234
0.8052,4.883201599121094
0.8054,4.8863983154296875
0.8056,4.889598846435547
0.8058,4.892799377441406
0.806,4.895999908447266
0.8062,4.899200439453125
0.8064,4.902400970458984
0.8066,4.905601501464844
0.8068,4.9087982177734375
0.807,4.911998748779297
0.8072,4.915199279785156
0.8074,4.918399810791016
0.8076,4.921600341796875
0.8078,4.924800872802734
0.808,4.928001403808594
0.8082,4.9311981201171875
0.8084,4.934398651123047
0.8086,4.937599182128906
0.8088,4.940799713134766
0.809,4.944000244140625
0.8092,4.947200775146484
0.8094,4.950401306152344
0.8096,4.9535980224609375
0.8098,4.9568023681640625
0.81,4.959999084472656
0.8102,4.963199615478516
0.8104,4.966400146484375
0.8106,4.969600677490234
0.8108,4.972801208496094
0.811,4.9759979248046875
0.8112,4.9792022705078125
0.8114,4.982398986816406
0.8116,4.985599517822266
0.8118,4.988800048828125
0.812,4.992000579833984
0.8122,4.995201110839844
0.8124,4.9983978271484375
0.8126,5.0016021728515625
0.8128,5.004798889160156
0.813,5.007999420166016
0.8132,5.011199951171875
0.8134,5.014400482177734
0.8136,5.017601013183594
0.8138,5.0207977294921875
0.814,5.0240020751953125
0.8142,5.027198791503906
0.8144,5.030399322509766
0.8146,5.033599853515625
0.8148,5.036800384521484
0.815,5.040000915527344
0.8152,5.0431976318359375
0.8154,5.0464019775390625
0.8156,5.049598693847656
0.8158,5.052799224853516
0.816,5.055999755859375
0.8162,5.059200286865234
0.8164,5.062400817871094
0.8166,5.065601348876953
0.8168,5.0688018798828125
0.817,5.071998596191406
0.8172,5.075199127197266
0.8174,5.078399658203125
0.8176,5.081600189208984
0.8178,5.084800720214844
0.818,5.088001251220703
0.8182,5.0912017822265625
0.8184,5.094398498535156
0.8186,5.097599029541016
0.8188,5.100799560546875
0.819,5.104000091552734
0.8192,5.107200622558594
0.8194,5.110401153564453
0.8196,5.1136016845703125
0.8198,5.116798400878906
0.82,5.119998931884766
0.8202,5.123199462890625
0.8204,5.126399993896484
0.8206,5.129600524902344
0.8208,5.132801055908203
0.821,5.1360015869140625
0.8212,5.139198303222656
0.8214,5.142398834228516
0.8216,5.145599365234375
0.8218,5.148799896240234
0.822,5.152000427246094
0.8222,5.155200958251953
0.8224,5.1584014892578125
0.8226,5.161598205566406
0.8228,5.164798736572266
0.823,5.167999267578125
0.8232,5.171199798583984
0.8234,5.174400329589844
0.8236,5.177600860595703
0.8238,5.1808013916015625
0.824,5.183998107910156
0.8242,5.187198638916016
0.8244,5.190399169921875
0.8246,5.193599700927734
0.8248,5.196800231933594
0.825,5.200000762939453
0.8252,5.2032012939453125
0.8254,5.206398010253906
0.8256,5.209602355957031
0.8258,5.212799072265625
0.826,5.215999603271484
0.8262,5.219200134277344
0.8264,5.222400665283203
0.8266,5.2256011962890625
0.8268,5.228797912597656
0.827,5.232002258300781
0.8272,5.235198974609375
0.8274,5.238399505615234
0.8276,5.241600036621094
0.8278,5.244800567626953
0.828,5.2480010986328125
0.8282,5.251197814941406
0.8284,5.254402160644531
0.8286,5.257598876953125
0.8288,5.260799407958984
0.829,5.263999938964844
0.8292,5.267200469970703
0.8294,5.2704010009765625
0.8296,5.273597717285156
0.8298,5.276802062988281
0.83,5.279998779296875
0.8302,5.283199310302734
0.8304,5.286399841308594
0.8306,5.289600372314453
0.8308,5.2928009033203125
0.831,5.295997619628906
0.8312,5.299201965332031
0.8314,5.302398681640625
0.8316,5.305599212646484
0.8318,5.308799743652344
0.832,5.312000274658203
0.8322,5.3152008056640625
0.8324,5.318401336669922
0.8326,5.321601867675781
0.8328,5.324798583984375
0.833,5.327999114990234
0.8332,5.331199645996094
0.8334,5.334400177001953
0.8336,5.3376007080078125
0.8338,5.340801239013672
0.834,5.344001770019531
0.8342,5.347198486328125
0.8344,5.350399017333984
0.8346,5.353599548339844
0.8348,5.356800079345703
0.835,5.3600006103515625
0.8352,5.363201141357422
0.8354,5.366401672363281
0.8356,5.369598388671875
0.8358,5.372798919677734
0.836,5.375999450683594
0.8362,5.379199981689453
0.8364,5.3824005126953125
0.8366,5.385601043701172
0.8368,5.388801574707031
0.837,5.391998291015625
0.8372,5.395198822021484
0.8374,5.398399353027344
0.8376,5.401599884033203
0.8378,5.4048004150390625
0.838,5.408000946044922
0.8382,5.411201477050781
0.8384,5.414398193359375
0.8386,5.417598724365234
0.8388,5.420799255371094
0.839,5.423999786376953
0.8392,5.4272003173828125
0.8394,5.430400848388672
0.8396,5.433601379394531
0.8398,5.436798095703125
0.84,5.439998626708984
0.8402,5.443199157714844
0.8404,5.446399688720703
0.8406,5.4496002197265625
0.8408,5.452800750732422
0.841,5.456001281738281
0.8412,5.459197998046875
0.8414,5.46240234375
0.8416,5.465599060058594
0.8418,5.468799591064453
0.842,5.4720001220703125
0.8422,5.475200653076172
0.8424,5.478401184082031
0.8426,5.481597900390625
0.8428,5.48480224609375
0.843,5.487998962402344
0.8432,5.491199493408203
0.8434,5.4944000244140625
0.8436,5.497600555419922
0.8438,5.500801086425781
0.844,5.503997802734375
0.8442,5.5072021484375
0.8444,5.510398864746094
0.8446,5.513599395751953
0.8448,5.5167999267578125
0.845,5.520000457763672
0.8452,5.523200988769531
0.8454,5.526397705078125
0.8456,5.52960205078125
0.8458,5.532798767089844
0.846,5.535999298095703
0.8462,5.5391998291015625
0.8464,5.542400360107422
0.8466,5.545600891113281
0.8468,5.548801422119141
0.847,5.552001953125
0.8472,5.555198669433594
0.8474,5.558399200439453
0.8476,5.5615997314453125
0.8478,5.564800262451172
0.848,5.568000793457031
0.8482,5.571201324462891
0.8484,5.57440185546875
0.8486,5.577598571777344
0.8488,5.580799102783203
0.849,5.5839996337890625
0.8492,5.587200164794922
0.8494,5.590400695800781
0.8496,5.593601226806641
0.8498,5.5968017578125
0.85,5.599998474121094
0.8502,5.603199005126953
0.8504,5.6063995361328125
0.8506,5.609600067138672
0.8508,5.612800598144531
0.851,5.616001129150391
0.8512,5.61920166015625
0.8514,5.622398376464844
0.8516,5.625598907470703
0.8518,5.6287994384765625
0.852,5.631999969482422
0.8522,5.635200500488281
0.8524,5.638401031494141
0.8526,5.6416015625
0.8528,5.644798278808594
0.853,5.647998809814453
0.8532,5.6511993408203125
0.8534,5.654399871826172
0.8536,5.657600402832031
0.8538,5.660800933837891
0.854,5.66400146484375
0.8542,5.667198181152344
0.8544,5.670398712158203
0.8546,5.6735992431640625
0.8548,5.676799774169922
0.855,5.680000305175781
0.8552,5.683200836181641
0.8554,5.6864013671875
0.8556,5.689598083496094
0.8558,5.692798614501953
0.856,5.6959991455078125
0.8562,5.699199676513672
0.8564,5.702400207519531
0.8566,5.705600738525391
0.8568,5.70880126953125
0.857,5.711997985839844
0.8572,5.715202331542969
0.8574,5.7183990478515625
0.8576,5.721599578857422
0.8578,5.724800109863281
0.858,5.728000640869141
0.8582,5.731201171875
0.8584,5.734397888183594
0.8586,5.737602233886719
0.8588,5.7407989501953125
0.859,5.743999481201172
0.8592,5.747200012207031
0.8594,5.750400543212891
0.8596,5.75360107421875
0.8598,5.756797790527344
0.86,5.760002136230469
0.8602,5.7631988525390625
0.8604,5.766399383544922
0.8606,5.769599914550781
0.8608,5.772800445556641
0.861,5.7760009765625
0.8612,5.779197692871094
0.8614,5.782402038574219
0.8616,5.7855987548828125
0.8618,5.788799285888672
0.862,5.791999816894531
0.8622,5.795200347900391
0.8624,5.79840087890625
0.8626,5.801601409912109
0.8628,5.804801940917969
0.863,5.8079986572265625
0.8632,5.811199188232422
0.8634,5.814399719238281
0.8636,5.817600250244141
0.8638,5.82080078125
0.864,5.824001312255859
0.8642,5.827201843261719
0.8644,5.8303985595703125
0.8646,5.833599090576172
0.8648,5.836799621582031
0.865,5.840000152587891
0.8652,5.84320068359375
0.8654,5.846401214599609
0.8656,5.849601745605469
0.8658,5.8527984619140625
0.866,5.855998992919922
0.8662,5.859199523925781
0.8664,5.862400054931641
0.8666,5.8656005859375
0.8668,5.868801116943359
0.867,5.872001647949219
0.8672,5.8751983642578125
0.8674,5.878398895263672
0.8676,5.881599426269531
0.8678,5.884799957275391
0.868,5.88800048828125
0.8682,5.891201019287109
0.8684,5.894401550292969
0.8686,5.8975982666015625
0.8688,5.900798797607422
0.869,5.903999328613281
0.8692,5.907199859619141
0.8694,5.910400390625
0.8696,5.913600921630859
0.8698,5.916801452636719
0.87,5.9199981689453125
0.8702,5.923198699951172
0.8704,5.926399230957031
0.8706,5.929599761962891
0.8708,5.93280029296875
0.871,5.936000823974609
0.8712,5.939201354980469
0.8714,5.9423980712890625
0.8716,5.945598602294922
0.8718,5.948799133300781
0.872,5.951999664306641
0.8722,5.9552001953125
0.8724,5.958400726318359
0.8726,5.961601257324219
0.8728,5.9647979736328125
0.873,5.9680023193359375
0.8732,5.971199035644531
0.8734,5.974399566650391
0.8736,5.97760009765625
0.8738,5.980800628662109
0.874,5.984001159667969
0.8742,5.9871978759765625
0.8744,5.9904022216796875
0.8746,5.993598937988281
0.8748,5.996799468994141
0.875,6.0
0.8752,6.003200531005859
0.8754,6.006401062011719
0.8756,6.0095977783203125
0.8758,6.0128021240234375
0.876,6.015998840332031
0.8762,6.019199371337891
0.8764,6.02239990234375
0.8766,6.025600433349609
0.8768,6.028800964355469
0.877,6.0319976806640625
0.8772,6.0352020263671875
0.8774,6.038398742675781
0.8776,6.041599273681641
0.8778,6.0447998046875
0.878,6.048000335693359
0.8782,6.051200866699219
0.8784,6.054401397705078
0.8786,6.0576019287109375
0.8788,6.060798645019531
0.879,6.063999176025391
0.8792,6.06719970703125
0.8794,6.070400238037109
0.8796,6.073600769042969
0.8798,6.076801300048828
0.88,6.0800018310546875
0.8802,6.083198547363281
0.8804,6.086399078369141
0.8806,6.089599609375
0.8808,6.092800140380859
0.881,6.096000671386719
0.8812,6.099201202392578
0.8814,6.1024017333984375
0.8816,6.105598449707031
0.8818,6.108798980712891
0.882,6.11199951171875
0.8822,6.115200042724609
0.8824,6.118400573730469
0.8826,6.121601104736328
0.8828,6.1248016357421875
0.883,6.127998352050781
0.8832,6.131198883056641
0.8834,6.1343994140625
0.8836,6.137599945068359
0.8838,6.140800476074219
0.884,6.144001007080078
0.8842,6.1472015380859375
0.8844,6.150398254394531
0.8846,6.153598785400391
0.8848,6.15679931640625
0.885,6.159999847412109
0.8852,6.163200378417969
0.8854,6.166400909423828
0.8856,6.1696014404296875
0.8858,6.172798156738281
0.886,6.175998687744141
0.8862,6.17919921875
0.8864,6.182399749755859
0.8866,6.185600280761719
0.8868,6.188800811767578
0.887,6.1920013427734375
0.8872,6.195198059082031
0.8874,6.198398590087891
0.8876,6.20159912109375
0.8878,6.204799652099609
0.888,6.208000183105469
0.8882,6.211200714111328
0.8884,6.2144012451171875
0.8886,6.217597961425781
0.8888,6.220802307128906
0.889,6.2239990234375
0.8892,6.227199554443359
0.8894,6.230400085449219
0.8896,6.233600616455078
0.8898,6.2368011474609375
0.89,6.239997863769531
0.8902,6.243202209472656
0.8904,6.24639892578125
0.8906,6.249599456787109
0.8908,6.252799987792969
0.891,6.256000518798828
0.8912,6.2592010498046875
0.8914,6.262397766113281
0.8916,6.265602111816406
0.8918,6.268798828125
0.892,6.271999359130859
0.8922,6.275199890136719
0.8924,6.278400421142578
0.8926,6.2816009521484375
0.8928,6.284797668457031
0.893,6.288002014160156
0.8932,6.29119873046875
0.8934,6.294399261474609
0.8936,6.297599792480469
0.8938,6.300800323486328
0.894,6.3040008544921875
0.8942,6.307201385498047
0.8944,6.310401916503906
0.8946,6.3135986328125
0.8948,6.316799163818359
0.895,6.319999694824219
0.8952,6.323200225830078
0.8954,6.3264007568359375
0.8956,6.329601287841797
0.8958,6.332801818847656
0.896,6.33599853515625
0.8962,6.339199066162109
0.8964,6.342399597167969
0.8966,6.345600128173828
0.8968,6.3488006591796875
0.897,6.352001190185547
0.8972,6.355201721191406
0.8974,6.3583984375
0.8976,6.361598968505859
0.8978,6.364799499511719
0.898,6.368000030517578
0.8982,6.3712005615234375
0.8984,6.374401092529297
0.8986,6.377601623535156
0.8988,6.38079833984375
0.899,6.383998870849609
0.8992,6.387199401855469
0.8994,6.390399932861328
0.8996,6.3936004638671875
0.8998,6.396800994873047
0.9,6.400001525878906
0.9002,6.4031982421875
0.9004,6.406398773193359
0.9006,6.409599304199219
0.9008,6.412799835205078
0.901,6.4160003662109375
0.9012,6.419200897216797
0.9014,6.422401428222656
0.9016,6.42559814453125
0.9018,6.428798675537109
0.902,6.431999206542969
0.9022,6.435199737548828
0.9024,6.4384002685546875
0.9026,6.441600799560547
0.9028,6.444801330566406
0.903,6.447998046875
0.9032,6.451198577880859
0.9034,6.454399108886719
0.9036,6.457599639892578
0.9038,6.4608001708984375
0.904,6.464000701904297
0.9042,6.467201232910156
0.9044,6.47039794921875
0.9046,6.473602294921875
0.9048,6.476799011230469
0.905,6.479999542236328
0.9052,6.4832000732421875
0.9054,6.486400604248047
0.9056,6.489601135253906
0.9058,6.4927978515625
0.906,6.496002197265625
0.9062,6.499198913574219
0.9064,6.502399444580078
0.9066,6.5055999755859375
0.9068,6.508800506591797
0.907,6.512001037597656
0.9072,6.51519775390625
0.9074,6.518402099609375
0.9076,6.521598815917969
0.9078,6.524799346923828
0.908,6.5279998779296875
0.9082,6.531200408935547
0.9084,6.534400939941406
0.9086,6.53759765625
0.9088,6.540802001953125
0.909,6.543998718261719
0.9092,6.547199249267578
0.9094,6.5503997802734375
0.9096,6.553600311279297
0.9098,6.556800842285156
0.91,6.560001373291016
0.9102,6.563201904296875
0.9104,6.566398620605469
0.9106,6.569599151611328
0.9108,6.5727996826171875
0.911,6.576000213623047
0.9112,6.579200744628906
0.9114,6.582401275634766
0.9116,6.585601806640625
0.9118,6.588798522949219
0.912,6.591999053955078
0.9122,6.5951995849609375
0.9124,6.598400115966797
0.9126,6.601600646972656
0.9128,6.604801177978516
0.913,6.608001708984375
0.9132,6.611198425292969
0.9134,6.614398956298828
0.9136,6.6175994873046875
0.9138,6.620800018310547
0.914,6.624000549316406
0.9142,6.627201080322266
0.9144,6.630401611328125
0.9146,6.633598327636719
0.9148,6.636798858642578
0.915,6.6399993896484375
0.9152,6.643199920654297
0.9154,6.646400451660156
0.9156,6.649600982666016
0.9158,6.652801513671875
0.916,6.655998229980469
0.9162,6.659198760986328
0.9164,6.6623992919921875
0.9166,6.665599822998047
0.9168,6.668800354003906
0.917,6.672000885009766
0.9172,6.675201416015625
0.9174,6.678398132324219
0.9176,6.681598663330078
0.9178,6.6847991943359375
0.918,6.687999725341797
0.9182,6.691200256347656
0.9184,6.694400787353516
0.9186,6.697601318359375
0.9188,6.700798034667969
0.919,6.704002380371094
0.9192,6.7071990966796875
0.9194,6.710399627685547
0.9196,6.713600158691406
0.9198,6.716800689697266
0.92,6.720001220703125
0.9202,6.723197937011719
0.9204,6.726402282714844
0.9206,6.7295989990234375
0.9208,6.732799530029297
0.921,6.736000061035156
0.9212,6.739200592041016
0.9214,6.742401123046875
0.9216,6.745597839355469
0.9218,6.748802185058594
0.922,6.7519989013671875
0.9222,6.755199432373047
0.9224,6.758399963378906
0.9226,6.761600494384766
0.9228,6.764801025390625
0.923,6.767997741699219
0.9232,6.771202087402344
0.9234,6.7743988037109375
0.9236,6.777599334716797
0.9238,6.780799865722656
0.924,6.784000396728516
0.9242,6.787200927734375
0.9244,6.790397644042969
0.9246,6.793601989746094
0.9248,6.7967987060546875
0.925,6.799999237060547
0.9252,6.803199768066406
0.9254,6.806400299072266
0.9256,6.809600830078125
0.9258,6.812801361083984
0.926,6.816001892089844
0.9262,6.8191986083984375
0.9264,6.822399139404297
0.9266,6.825599670410156
0.9268,6.828800201416016
0.927,6.832000732421875
0.9272,6.835201263427734
0.9274,6.838401794433594
0.9276,6.8415985107421875
0.9278,6.844799041748047
0.928,6.847999572753906
0.9282,6.851200103759766
0.9284,6.854400634765625
0.9286,6.857601165771484
0.9288,6.860801696777344
0.929,6.8639984130859375
0.9292,6.867198944091797
0.9294,6.870399475097656
0.9296,6.873600006103516
0.9298,6.876800537109375
0.93,6.880001068115234
0.9302,6.883201599121094
0.9304,6.8863983154296875
0.9306,6.889598846435547
0.9308,6.892799377441406
0.931,6.895999908447266
0.9312,6.899200439453125
0.9314,6.902400970458984
0.9316,6.905601501464844
0.9318,6.9087982177734375
0.932,6.911998748779297
0.9322,6.915199279785156
0.9324,6.918399810791016
0.9326,6.921600341796875
0.9328,6.924800872802734
0.933,6.928001403808594
0.9332,6.9311981201171875
0.9334,6.934398651123047
0.9336,6.937599182128906
0.9338,6.940799713134766
0.934,6.944000244140625
0.9342,6.947200775146484
0.9344,6.950401306152344
0.9346,6.9535980224609375
0.9348,6.9568023681640625
0.935,6.959999084472656
0.9352,6.963199615478516
0.9354,6.966400146484375
0.9356,6.969600677490234
0.9358,6.972801208496094
0.936,6.9759979248046875
0.9362,6.9792022705078125
0.9364,6.982398986816406
0.9366,6.985599517822266
0.9368,6.988800048828125
0.937,6.992000579833984
0.9372,6.995201110839844
0.9374,6.9983978271484375
0.9376,7.0016021728515625
0.9378,7.004798889160156
0.938,7.007999420166016
0.9382,7.011199951171875
0.9384,7.014400482177734
0.9386,7.017601013183594
0.9388,7.0207977294921875
0.939,7.0240020751953125
0.9392,7.027198791503906
0.9394,7.030399322509766
0.9396,7.033599853515625
0.9398,7.036800384521484
0.94,7.040000915527344
0.9402,7.0431976318359375
0.9404,7.0464019775390625
0.9406,7.049598693847656
0.9408,7.052799224853516
0.941,7.055999755859375
0.9412,7.059200286865234
0.9414,7.062400817871094
0.9416,7.065601348876953
0.9418,7.0688018798828125
0.942,7.071998596191406
0.9422,7.075199127197266
0.9424,7.078399658203125
0.9426,7.081600189208984
0.9428,7.084800720214844
0.943,7.088001251220703
0.9432,7.0912017822265625
0.9434,7.094398498535156
0.9436,7.097599029541016
0.9438,7.100799560546875
0.944,7.104000091552734
0.9442,7.107200622558594
0.9444,7.110401153564453
0.9446,7.1136016845703125
0.9448,7.116798400878906
0.945,7.119998931884766
0.9452,7.123199462890625
0.9454,7.126399993896484
0.9456,7.129600524902344
0.9458,7.132801055908203
0.946,7.1360015869140625
0.9462,7.139198303222656
0.9464,7.142398834228516
0.9466,7.145599365234375
0.9468,7.148799896240234
0.947,7.152000427246094
0.9472,7.155200958251953
0.9474,7.1584014892578125
0.9476,7.161598205566406
0.9478,7.164798736572266
0.948,7.167999267578125
0.9482,7.171199798583984
0.9484,7.174400329589844
0.9486,7.177600860595703
0.9488,7.1808013916015625
0.949,7.183998107910156
0.9492,7.187198638916016
0.9494,7.190399169921875
0.9496,7.193599700927734
0.9498,7.196800231933594
0.95,7.200000762939453
0.9502,7.2032012939453125
0.9504,7.206398010253906
0.9506,7.209602355957031
0.9508,7.212799072265625
0.951,7.215999603271484
0.9512,7.219200134277344
0.9514,7.222400665283203
0.9516,7.2256011962890625
0.9518,7.228797912597656
0.952,7.232002258300781
0.9522,7.235198974609375
0.9524,7.238399505615234
0.9526,7.241600036621094
0.9528,7.244800567626953
0.953,7.2480010986328125
0.9532,7.251197814941406
0.9534,7.254402160644531
0.9536,7.257598876953125
0.9538,7.260799407958984
0.954,7.263999938964844
0.9542,7.267200469970703
0.9544,7.2704010009765625
0.9546,7.273597717285156
0.9548,7.276802062988281
0.955,7.279998779296875
0.9552,7.283199310302734
0.9554,7.286399841308594
0.9556,7.289600372314453
0.9558,7.2928009033203125
0.956,7.295997619628906
0.9562,7.299201965332031
0.9564,7.302398681640625
0.9566,7.305599212646484
0.9568,7.308799743652344
0.957,7.312000274658203
0.9572,7.3152008056640625
0.9574,7.318401336669922
0.9576,7.321601867675781
0.9578,7.324798583984375
0.958,7.327999114990234
0.9582,7.331199645996094
0.9584,7.334400177001953
0.9586,7.3376007080078125
0.9588,7.340801239013672
0.959,7.344001770019531
0.9592,7.347198486328125
0.9594,7.350399017333984
0.9596,7.353599548339844
0.9598,7.356800079345703
0.96,7.3600006103515625
0.9602,7.363201141357422
0.9604,7.366401672363281
0.9606,7.369598388671875
0.9608,7.372798919677734
0.961,7.375999450683594
0.9612,7.379199981689453
0.9614,7.3824005126953125
0.9616,7.385601043701172
0.9618,7.388801574707031
0.962,7.391998291015625
0.9622,7.395198822021484
0.9624,7.398399353027344
0.9626,7.401599884033203
0.9628,7.4048004150390625
0.963,7.408000946044922
0.9632,7.411201477050781
0.9634,7.414398193359375
0.9636,7.417598724365234
0.9638,7.420799255371094
0.964,7.423999786376953
0.9642,7.4272003173828125
0.9644,7.430400848388672
0.9646,7.433601379394531
0.9648,7.436798095703125
0.965,7.439998626708984
0.9652,7.443199157714844
0.9654,7.446399688720703
0.9656,7.4496002197265625
0.9658,7.452800750732422
0.966,7.456001281738281
0.9662,7.459197998046875
0.9664,7.46240234375
0.9666,7.465599060058594
0.9668,7.468799591064453
0.967,7.4720001220703125
0.9672,7.475200653076172
0.9674,7.478401184082031
0.9676,7.481597900390625
0.9678,7.48480224609375
0.968,7.487998962402344
0.9682,7.491199493408203
0.9684,7.4944000244140625
0.9686,7.497600555419922
0.9688,7.500801086425781
0.969,7.503997802734375
0.9692,7.5072021484375
0.9694,7.510398864746094
0.9696,7.513599395751953
0.9698,7.5167999267578125
0.97,7.520000457763672
0.9702,7.523200988769531
0.9704,7.526397705078125
0.9706,7.52960205078125
0.9708,7.532798767089844
0.971,7.535999298095703
0.9712,7.5391998291015625
0.9714,7.542400360107422
0.9716,7.545600891113281
0.9718,7.548801422119141
0.972,7.552001953125
0.9722,7.555198669433594
0.9724,7.558399200439453
0.9726,7.5615997314453125
0.9728,7.564800262451172
0.973,7.568000793457031
0.9732,7.571201324462891
0.9734,7.57440185546875
0.9736,7.577598571777344
0.9738,7.580799102783203
0.974,7.5839996337890625
0.9742,7.587200164794922
0.9744,7.590400695800781
0.9746,7.593601226806641
0.9748,7.5968017578125
0.975,7.599998474121094
0.9752,7.603199005126953
0.9754,7.6063995361328125
0.9756,7.609600067138672
0.9758,7.612800598144531
0.976,7.616001129150391
0.9762,7.61920166015625
0.9764,7.622398376464844
0.9766,7.625598907470703
0.9768,7.6287994384765625
0.977,7.631999969482422
0.9772,7.635200500488281
0.9774,7.638401031494141
0.9776,7.6416015625
0.9778,7.644798278808594
0.978,7.647998809814453
0.9782,7.6511993408203125
0.9784,7.654399871826172
0.9786,7.657600402832031
0.9788,7.660800933837891
0.979,7.66400146484375
0.9792,7.667198181152344
0.9794,7.670398712158203
0.9796,7.6735992431640625
0.9798,7.676799774169922
0.98,7.680000305175781
0.9802,7.683200836181641
0.9804,7.6864013671875
0.9806,7.689598083496094
0.9808,7.692798614501953
0.981,7.6959991455078125
0.9812,7.699199676513672
0.9814,7.702400207519531
0.9816,7.705600738525391
0.9818,7.70880126953125
0.982,7.711997985839844
0.9822,7.715202331542969
0.9824,7.7183990478515625
0.9826,7.721599578857422
0.9828,7.724800109863281
0.983,7.728000640869141
0.9832,7.731201171875
0.9834,7.734397888183594
0.9836,7.737602233886719
0.9838,7.7407989501953125
0.984,7.743999481201172
0.9842,7.747200012207031
0.9844,7.750400543212891
0.9846,7.75360107421875
0.9848,7.756797790527344
0.985,7.760002136230469
0.9852,7.7631988525390625
0.9854,7.766399383544922
0.9856,7.769599914550781
0.9858,7.772800445556641
0.986,7.7760009765625
0.9862,7.779197692871094
0.9864,7.782402038574219
0.9866,7.7855987548828125
0.9868,7.788799285888672
0.987,7.791999816894531
0.9872,7.795200347900391
0.9874,7.79840087890625
0.9876,7.801601409912109
0.9878,7.804801940917969
0.988,7.8079986572265625
0.9882,7.811199188232422
0.9884,7.814399719238281
0.9886,7.817600250244141
0.9888,7.82080078125
0.989,7.824001312255859
0.9892,7.827201843261719
0.9894,7.8303985595703125
0.9896,7.833599090576172
0.9898,7.836799621582031
0.99,7.840000152587891
0.9902,7.84320068359375
0.9904,7.846401214599609
0.9906,7.849601745605469
0.9908,7.8527984619140625
0.991,7.855998992919922
0.9912,7.859199523925781
0.9914,7.862400054931641
0.9916,7.8656005859375
0.9918,7.868801116943359
0.992,7.872001647949219
0.9922,7.8751983642578125
0.9924,7.878398895263672
0.9926,7.881599426269531
0.9928,7.884799957275391
0.993,7.88800048828125
0.9932,7.891201019287109
0.9934,7.894401550292969
0.9936,7.8975982666015625
0.9938,7.900798797607422
0.994,7.903999328613281
0.9942,7.907199859619141
0.9944,7.910400390625
0.9946,7.913600921630859
0.9948,7.916801452636719
0.995,7.9199981689453125
0.9952,7.923198699951172
0.9954,7.926399230957031
0.9956,7.929599761962891
0.9958,7.93280029296875
0.996,7.936000823974609
0.9962,7.939201354980469
0.9964,7.9423980712890625
0.9966,7.945598602294922
0.9968,7.948799133300781
0.997,7.951999664306641
0.9972,7.9552001953125
0.9974,7.958400726318359
0.9976,7.961601257324219
0.9978,7.9647979736328125
0.998,7.9680023193359375
0.9982,7.971199035644531
0.9984,7.974399566650391
0.9986,7.97760009765625
0.9988,7.980800628662109
0.999,7.984001159667969
0.9992,7.9871978759765625
0.9994,7.9904022216796875
0.9996,7.993598937988281
0.9998,7.996799468994141


==> figures/data_pattern_4/predictions_vs_scaling_atom_3_r2.csv <==
Step,Prediction
0.0,1.0
0.0002,1.0
0.0004,1.0
0.0006,1.0
0.0008,1.0
0.001,1.0
0.0012,1.0
0.0014,1.0
0.0016,1.0
0.0018,1.0
0.002,1.0
0.0022,1.0
0.0024,1.0
0.0026,1.0
0.0028,1.0
0.003,1.0
0.0032,1.0
0.0034,1.0
0.0036,1.0
0.0038,1.0
0.004,1.0
0.0042,1.0
0.0044,1.0
0.0046,1.0
0.0048,1.0
0.005,1.0
0.0052,1.0
0.0054,1.0
0.0056,1.0
0.0058,1.0
0.006,1.0
0.0062,1.0
0.0064,1.0
0.0066,1.0
0.0068,1.0
0.007,1.0
0.0072,1.0
0.0074,1.0
0.0076,1.0
0.0078,1.0
0.008,1.0
0.0082,1.0
0.0084,1.0
0.0086,1.0
0.0088,1.0
0.009,1.0
0.0092,1.0
0.0094,1.0
0.0096,1.0
0.0098,1.0
0.01,1.0
0.0102,1.0
0.0104,1.0
0.0106,1.0
0.0108,1.0
0.011,1.0
0.0112,1.0
0.0114,1.0
0.0116,1.0
0.0118,1.0
0.012,1.0
0.0122,1.0
0.0124,1.0
0.0126,1.0
0.0128,1.0
0.013,1.0
0.0132,1.0
0.0134,1.0
0.0136,1.0
0.0138,1.0
0.014,1.0
0.0142,1.0
0.0144,1.0
0.0146,1.0
0.0148,1.0
0.015,1.0
0.0152,1.0
0.0154,1.0
0.0156,1.0
0.0158,1.0
0.016,1.0
0.0162,1.0
0.0164,1.0
0.0166,1.0
0.0168,1.0
0.017,1.0
0.0172,1.0
0.0174,1.0
0.0176,1.0
0.0178,1.0
0.018,1.0
0.0182,1.0
0.0184,1.0
0.0186,1.0
0.0188,1.0
0.019,1.0
0.0192,1.0
0.0194,1.0
0.0196,1.0
0.0198,1.0
0.02,1.0
0.0202,1.0
0.0204,1.0
0.0206,1.0
0.0208,1.0
0.021,1.0
0.0212,1.0
0.0214,1.0
0.0216,1.0
0.0218,1.0
0.022,1.0
0.0222,1.0
0.0224,1.0
0.0226,1.0
0.0228,1.0
0.023,1.0
0.0232,1.0
0.0234,1.0
0.0236,1.0
0.0238,1.0
0.024,1.0
0.0242,1.0
0.0244,1.0
0.0246,1.0
0.0248,1.0
0.025,1.0
0.0252,1.0
0.0254,1.0
0.0256,1.0
0.0258,1.0
0.026,1.0
0.0262,1.0
0.0264,1.0
0.0266,1.0
0.0268,1.0
0.027,1.0
0.0272,1.0
0.0274,1.0
0.0276,1.0
0.0278,1.0
0.028,1.0
0.0282,1.0
0.0284,1.0
0.0286,1.0
0.0288,1.0
0.029,1.0
0.0292,1.0
0.0294,1.0
0.0296,1.0
0.0298,1.0
0.03,1.0
0.0302,1.0
0.0304,1.0
0.0306,1.0
0.0308,1.0
0.031,1.0
0.0312,1.0
0.0314,1.0
0.0316,1.0
0.0318,1.0
0.032,1.0
0.0322,1.0
0.0324,1.0
0.0326,1.0
0.0328,1.0
0.033,1.0
0.0332,1.0
0.0334,1.0
0.0336,1.0
0.0338,1.0
0.034,1.0
0.0342,1.0
0.0344,1.0
0.0346,1.0
0.0348,1.0
0.035,1.0
0.0352,1.0
0.0354,1.0
0.0356,1.0
0.0358,1.0
0.036,1.0
0.0362,1.0
0.0364,1.0
0.0366,1.0
0.0368,1.0
0.037,1.0
0.0372,1.0
0.0374,1.0
0.0376,1.0
0.0378,1.0
0.038,1.0
0.0382,1.0
0.0384,1.0
0.0386,1.0
0.0388,1.0
0.039,1.0
0.0392,1.0
0.0394,1.0
0.0396,1.0
0.0398,1.0
0.04,1.0
0.0402,1.0
0.0404,1.0
0.0406,1.0
0.0408,1.0
0.041,1.0
0.0412,1.0
0.0414,1.0
0.0416,1.0
0.0418,1.0
0.042,1.0
0.0422,1.0
0.0424,1.0
0.0426,1.0
0.0428,1.0
0.043,1.0
0.0432,1.0
0.0434,1.0
0.0436,1.0
0.0438,1.0
0.044,1.0
0.0442,1.0
0.0444,1.0
0.0446,1.0
0.0448,1.0
0.045,1.0
0.0452,1.0
0.0454,1.0
0.0456,1.0
0.0458,1.0
0.046,1.0
0.0462,1.0
0.0464,1.0
0.0466,1.0
0.0468,1.0
0.047,1.0
0.0472,1.0
0.0474,1.0
0.0476,1.0
0.0478,1.0
0.048,1.0
0.0482,1.0
0.0484,1.0
0.0486,1.0
0.0488,0.9728012084960938
0.049,0.9439964294433594
0.0492,0.915191650390625
0.0494,0.8864212036132812
0.0496,0.8575820922851562
0.0498,0.8288116455078125
0.05,0.8000068664550781
0.0502,0.7712020874023438
0.0504,0.7423973083496094
0.0506,0.713592529296875
0.0508,0.6848220825195312
0.051,0.6559829711914062
0.0512,0.6272125244140625
0.0514,0.5984077453613281
0.0516,0.5696029663085938
0.0518,0.5407981872558594
0.052,0.511993408203125
0.0522,0.48322296142578125
0.0524,0.45438385009765625
0.0526,0.4256134033203125
0.0528,0.3968086242675781
0.053,0.36800384521484375
0.0532,0.3391990661621094
0.0534,0.310394287109375
0.0536,0.28162384033203125
0.0538,0.25278472900390625
0.054,0.2240142822265625
0.0542,0.1951751708984375
0.0544,0.16640472412109375
0.0546,0.13759994506835938
0.0548,0.108795166015625
0.055,0.08002471923828125
0.0552,0.05118560791015625
0.0554,0.0224151611328125
0.0556,0.0
0.0558,0.0
0.056,0.0
0.0562,0.0
0.0564,0.0
0.0566,0.0
0.0568,0.0
0.057,0.0
0.0572,0.0
0.0574,0.0
0.0576,0.0
0.0578,0.0
0.058,0.0
0.0582,0.0
0.0584,0.0
0.0586,0.0
0.0588,0.0
0.059,0.0
0.0592,0.0
0.0594,0.0
0.0596,0.0
0.0598,0.0
0.06,0.0
0.0602,0.0
0.0604,0.0
0.0606,0.0
0.0608,0.0
0.061,0.0
0.0612,0.0
0.0614,0.0
0.0616,0.0
0.0618,0.0
0.062,0.0
0.0622,0.0
0.0624,0.0
0.0626,0.0
0.0628,0.0
0.063,0.0
0.0632,0.0
0.0634,0.0
0.0636,0.0
0.0638,0.0
0.064,0.0
0.0642,0.0
0.0644,0.0
0.0646,0.0
0.0648,0.0
0.065,0.0
0.0652,0.0
0.0654,0.0
0.0656,0.0
0.0658,0.0
0.066,0.0
0.0662,0.0
0.0664,0.0
0.0666,0.0
0.0668,0.0
0.067,0.0
0.0672,0.0
0.0674,0.0
0.0676,0.0
0.0678,0.0
0.068,0.0
0.0682,0.0
0.0684,0.0
0.0686,0.0
0.0688,0.0
0.069,0.0
0.0692,0.0
0.0694,0.0
0.0696,0.0
0.0698,0.0
0.07,0.0
0.0702,0.0
0.0704,0.0
0.0706,0.0
0.0708,0.0
0.071,0.0
0.0712,0.0
0.0714,0.0
0.0716,0.0
0.0718,0.0
0.072,0.0
0.0722,0.0
0.0724,0.0
0.0726,0.0
0.0728,0.0
0.073,0.0
0.0732,0.0
0.0734,0.0
0.0736,0.0
0.0738,0.0
0.074,0.0
0.0742,0.0
0.0744,0.0
0.0746,0.0
0.0748,0.0
0.075,0.0
0.0752,0.0
0.0754,0.0
0.0756,0.0
0.0758,0.0
0.076,0.0
0.0762,0.0
0.0764,0.0
0.0766,0.0
0.0768,0.0
0.077,0.0
0.0772,0.0
0.0774,0.0
0.0776,0.0
0.0778,0.0
0.078,0.0
0.0782,0.0
0.0784,0.0
0.0786,0.0
0.0788,0.0
0.079,0.0
0.0792,0.0
0.0794,0.0
0.0796,0.0
0.0798,0.0
0.08,0.0
0.0802,0.0
0.0804,0.0
0.0806,0.0
0.0808,0.0
0.081,0.0
0.0812,0.0
0.0814,0.0
0.0816,0.0
0.0818,0.0
0.082,0.0
0.0822,0.0
0.0824,0.0
0.0826,0.0
0.0828,0.0
0.083,0.0
0.0832,0.0
0.0834,0.0
0.0836,0.0
0.0838,0.0
0.084,0.0
0.0842,0.0
0.0844,0.0
0.0846,0.0
0.0848,0.0
0.085,0.0
0.0852,0.0
0.0854,0.0
0.0856,0.0
0.0858,0.0
0.086,0.0
0.0862,0.0
0.0864,0.0
0.0866,0.0
0.0868,0.0
0.087,0.0
0.0872,0.0
0.0874,0.0
0.0876,0.0
0.0878,0.0
0.088,0.0
0.0882,0.0
0.0884,0.0
0.0886,0.0
0.0888,0.0
0.089,0.0
0.0892,0.0
0.0894,0.0
0.0896,0.0
0.0898,0.0
0.09,0.0
0.0902,0.0
0.0904,0.0
0.0906,0.0
0.0908,0.0
0.091,0.0
0.0912,0.0
0.0914,0.0
0.0916,0.0
0.0918,0.0
0.092,0.0
0.0922,0.0
0.0924,0.0
0.0926,0.0
0.0928,0.0
0.093,0.0
0.0932,0.0
0.0934,0.0
0.0936,0.0
0.0938,0.0
0.094,0.0
0.0942,0.0
0.0944,0.0
0.0946,0.0
0.0948,0.0
0.095,0.0
0.0952,0.0
0.0954,0.0
0.0956,0.0
0.0958,0.0
0.096,0.0
0.0962,0.0
0.0964,0.0
0.0966,0.0
0.0968,0.0
0.097,0.0
0.0972,0.0
0.0974,0.0
0.0976,0.0
0.0978,0.0
0.098,0.0
0.0982,0.0
0.0984,0.0
0.0986,0.0
0.0988,0.0
0.099,0.0
0.0992,0.0
0.0994,0.0
0.0996,0.0
0.0998,0.0
0.1,0.0
0.1002,0.0
0.1004,0.0
0.1006,0.0
0.1008,0.0
0.101,0.0
0.1012,0.0
0.1014,0.0
0.1016,0.0
0.1018,0.0
0.102,0.0
0.1022,0.0
0.1024,0.0
0.1026,0.0
0.1028,0.0
0.103,0.0
0.1032,0.0
0.1034,0.0
0.1036,0.0
0.1038,0.0
0.104,0.0
0.1042,0.0
0.1044,0.0
0.1046,0.0
0.1048,0.0
0.105,0.0
0.1052,0.0
0.1054,0.0
0.1056,0.0
0.1058,0.0
0.106,0.0
0.1062,0.0
0.1064,0.0
0.1066,0.0
0.1068,0.0
0.107,0.0
0.1072,0.0
0.1074,0.0
0.1076,0.0
0.1078,0.0
0.108,0.0
0.1082,0.0
0.1084,0.0
0.1086,0.0
0.1088,0.0
0.109,0.0
0.1092,0.0
0.1094,0.0
0.1096,0.0
0.1098,0.0
0.11,0.0
0.1102,0.0
0.1104,0.0
0.1106,0.0
0.1108,0.0
0.111,0.0
0.1112,0.0
0.1114,0.0
0.1116,0.0
0.1118,0.0
0.112,0.0
0.1122,0.0
0.1124,0.0
0.1126,0.0
0.1128,0.0
0.113,0.0
0.1132,0.0
0.1134,0.0
0.1136,0.0
0.1138,0.0
0.114,0.0
0.1142,0.0
0.1144,0.0
0.1146,0.0
0.1148,0.0
0.115,0.0
0.1152,0.0
0.1154,0.0
0.1156,0.0
0.1158,0.0
0.116,0.0
0.1162,0.0
0.1164,0.0
0.1166,0.0
0.1168,0.0
0.117,0.0
0.1172,0.0
0.1174,0.0
0.1176,0.0
0.1178,0.0
0.118,0.0
0.1182,0.0
0.1184,0.0
0.1186,0.0
0.1188,0.0
0.119,0.0
0.1192,0.0
0.1194,0.0
0.1196,0.0
0.1198,0.0
0.12,0.0
0.1202,0.0
0.1204,0.0
0.1206,0.0
0.1208,0.0
0.121,0.0
0.1212,0.0
0.1214,0.0
0.1216,0.0
0.1218,0.0
0.122,0.0
0.1222,0.0
0.1224,0.0
0.1226,0.0
0.1228,0.0
0.123,0.0
0.1232,0.0
0.1234,0.0
0.1236,0.0
0.1238,0.0
0.124,0.0
0.1242,0.0
0.1244,0.0
0.1246,0.0
0.1248,0.0
0.125,0.0
0.1252,0.0
0.1254,0.0
0.1256,0.0
0.1258,0.0
0.126,0.0
0.1262,0.0
0.1264,0.0
0.1266,0.0
0.1268,0.0
0.127,0.0
0.1272,0.0
0.1274,0.0
0.1276,0.0
0.1278,0.0
0.128,0.0
0.1282,0.0
0.1284,0.0
0.1286,0.0
0.1288,0.0
0.129,0.0
0.1292,0.0
0.1294,0.0
0.1296,0.0
0.1298,0.0
0.13,0.0
0.1302,0.0
0.1304,0.0
0.1306,0.0
0.1308,0.0
0.131,0.0
0.1312,0.0
0.1314,0.0
0.1316,0.0
0.1318,0.0
0.132,0.0
0.1322,0.0
0.1324,0.0
0.1326,0.0
0.1328,0.0
0.133,0.0
0.1332,0.0
0.1334,0.0
0.1336,0.0
0.1338,0.0
0.134,0.0
0.1342,0.0
0.1344,0.0
0.1346,0.0
0.1348,0.0
0.135,0.0
0.1352,0.0
0.1354,0.0
0.1356,0.0
0.1358,0.0
0.136,0.0
0.1362,0.0
0.1364,0.0
0.1366,0.0
0.1368,0.0
0.137,0.0
0.1372,0.0
0.1374,0.0
0.1376,0.0
0.1378,0.0
0.138,0.0
0.1382,0.0
0.1384,0.0
0.1386,0.0
0.1388,0.0
0.139,0.0
0.1392,0.0
0.1394,0.0
0.1396,0.0
0.1398,0.0
0.14,0.0
0.1402,0.0
0.1404,0.0
0.1406,0.0
0.1408,0.0
0.141,0.0
0.1412,0.0
0.1414,0.0
0.1416,0.0
0.1418,0.0
0.142,0.0
0.1422,0.0
0.1424,0.0
0.1426,0.0
0.1428,0.0
0.143,0.0
0.1432,0.0
0.1434,0.0
0.1436,0.0
0.1438,0.0
0.144,0.0
0.1442,0.0
0.1444,0.0
0.1446,0.0
0.1448,0.0
0.145,0.0
0.1452,0.0
0.1454,0.0
0.1456,0.0
0.1458,0.0
0.146,0.0
0.1462,0.0
0.1464,0.0
0.1466,0.0
0.1468,0.0
0.147,0.0
0.1472,0.0
0.1474,0.0
0.1476,0.0
0.1478,0.0
0.148,0.0
0.1482,0.0
0.1484,0.0
0.1486,0.0
0.1488,0.0
0.149,0.0
0.1492,0.0
0.1494,0.0
0.1496,0.0
0.1498,0.0
0.15,0.0
0.1502,0.0
0.1504,0.0
0.1506,0.0
0.1508,0.0
0.151,0.0
0.1512,0.0
0.1514,0.0
0.1516,0.0
0.1518,0.0
0.152,0.0
0.1522,0.0
0.1524,0.0
0.1526,0.0
0.1528,0.0
0.153,0.0
0.1532,0.0
0.1534,0.0
0.1536,0.0
0.1538,0.0
0.154,0.0
0.1542,0.0
0.1544,0.0
0.1546,0.0
0.1548,0.0
0.155,0.0
0.1552,0.0
0.1554,0.0
0.1556,0.0
0.1558,0.0
0.156,0.0
0.1562,0.0
0.1564,0.0
0.1566,0.0
0.1568,0.0
0.157,0.0
0.1572,0.0
0.1574,0.0
0.1576,0.0
0.1578,0.0
0.158,0.0
0.1582,0.0
0.1584,0.0
0.1586,0.0
0.1588,0.0
0.159,0.0
0.1592,0.0
0.1594,0.0
0.1596,0.0
0.1598,0.0
0.16,0.0
0.1602,0.0
0.1604,0.0
0.1606,0.0
0.1608,0.0
0.161,0.0
0.1612,0.0
0.1614,0.0
0.1616,0.0
0.1618,0.0
0.162,0.0
0.1622,0.0
0.1624,0.0
0.1626,0.0
0.1628,0.0
0.163,0.0
0.1632,0.0
0.1634,0.0
0.1636,0.0
0.1638,0.0
0.164,0.0
0.1642,0.0
0.1644,0.0
0.1646,0.0
0.1648,0.0
0.165,0.0
0.1652,0.0
0.1654,0.0
0.1656,0.0
0.1658,0.0
0.166,0.0
0.1662,0.0
0.1664,0.0
0.1666,0.0
0.1668,0.0
0.167,0.0
0.1672,0.0
0.1674,0.0
0.1676,0.0
0.1678,0.0
0.168,0.0
0.1682,0.0
0.1684,0.0
0.1686,0.0
0.1688,0.0
0.169,0.0
0.1692,0.0
0.1694,0.0
0.1696,0.0
0.1698,0.0
0.17,0.0
0.1702,0.0
0.1704,0.0
0.1706,0.0
0.1708,0.0
0.171,0.0
0.1712,0.0
0.1714,0.0
0.1716,0.0
0.1718,0.0
0.172,0.0
0.1722,0.0
0.1724,0.0
0.1726,0.0
0.1728,0.0
0.173,0.0
0.1732,0.0
0.1734,0.0
0.1736,0.0
0.1738,0.0
0.174,0.0
0.1742,0.0
0.1744,0.0
0.1746,0.0
0.1748,0.0
0.175,0.0
0.1752,0.0
0.1754,0.0
0.1756,0.0
0.1758,0.0
0.176,0.0
0.1762,0.0
0.1764,0.0
0.1766,0.0
0.1768,0.0
0.177,0.0
0.1772,0.0
0.1774,0.0
0.1776,0.0
0.1778,0.0
0.178,0.0
0.1782,0.0
0.1784,0.0
0.1786,0.0
0.1788,0.0
0.179,0.0
0.1792,0.0
0.1794,0.0
0.1796,0.0
0.1798,0.0
0.18,0.0
0.1802,0.0
0.1804,0.0
0.1806,0.0
0.1808,0.0
0.181,0.0
0.1812,0.0
0.1814,0.0
0.1816,0.0
0.1818,0.0
0.182,0.0
0.1822,0.0
0.1824,0.0
0.1826,0.0
0.1828,0.0
0.183,0.0
0.1832,0.0
0.1834,0.0
0.1836,0.0
0.1838,0.0
0.184,0.0
0.1842,0.0
0.1844,0.0
0.1846,0.0
0.1848,0.0
0.185,0.0
0.1852,0.0
0.1854,0.0
0.1856,0.0
0.1858,0.0
0.186,0.0
0.1862,0.0
0.1864,0.0
0.1866,0.0
0.1868,0.0
0.187,0.0
0.1872,0.0
0.1874,0.0
0.1876,0.0
0.1878,0.0
0.188,0.0
0.1882,0.0
0.1884,0.0
0.1886,0.0
0.1888,0.0
0.189,0.0
0.1892,0.0
0.1894,0.0
0.1896,0.0
0.1898,0.0
0.19,0.0
0.1902,0.0
0.1904,0.0
0.1906,0.0
0.1908,0.0
0.191,0.0
0.1912,0.0
0.1914,0.0
0.1916,0.0
0.1918,0.0
0.192,0.0
0.1922,0.0
0.1924,0.0
0.1926,0.0
0.1928,0.0
0.193,0.0
0.1932,0.0
0.1934,0.0
0.1936,0.0
0.1938,0.0
0.194,0.0
0.1942,0.0
0.1944,0.0
0.1946,0.0
0.1948,0.0
0.195,0.0
0.1952,0.0
0.1954,0.0
0.1956,0.0
0.1958,0.0
0.196,0.0
0.1962,0.0
0.1964,0.0
0.1966,0.0
0.1968,0.0
0.197,0.0
0.1972,0.0
0.1974,0.0
0.1976,0.0
0.1978,0.0
0.198,0.0
0.1982,0.0
0.1984,0.0
0.1986,0.0
0.1988,0.0
0.199,0.0
0.1992,0.0
0.1994,0.0
0.1996,0.0
0.1998,0.0
0.2,0.0
0.2002,0.0
0.2004,0.0
0.2006,0.0
0.2008,0.0
0.201,0.0
0.2012,0.0
0.2014,0.0
0.2016,0.0
0.2018,0.0
0.202,0.0
0.2022,0.0
0.2024,0.0
0.2026,0.0
0.2028,0.0
0.203,0.0
0.2032,0.0
0.2034,0.0
0.2036,0.0
0.2038,0.0
0.204,0.0
0.2042,0.0
0.2044,0.0
0.2046,0.0
0.2048,0.0
0.205,0.0
0.2052,0.0
0.2054,0.0
0.2056,0.0
0.2058,0.0
0.206,0.0
0.2062,0.0
0.2064,0.0
0.2066,0.0
0.2068,0.0
0.207,0.0
0.2072,0.0
0.2074,0.0
0.2076,0.0
0.2078,0.0
0.208,0.0
0.2082,0.0
0.2084,0.0
0.2086,0.0
0.2088,0.0
0.209,0.0
0.2092,0.0
0.2094,0.0
0.2096,0.0
0.2098,0.0
0.21,0.0
0.2102,0.0
0.2104,0.0
0.2106,0.0
0.2108,0.0
0.211,0.0
0.2112,0.0
0.2114,0.0
0.2116,0.0
0.2118,0.0
0.212,0.0
0.2122,0.0
0.2124,0.0
0.2126,0.0
0.2128,0.0
0.213,0.0
0.2132,0.0
0.2134,0.0
0.2136,0.0
0.2138,0.0
0.214,0.0
0.2142,0.0
0.2144,0.0
0.2146,0.0
0.2148,0.0
0.215,0.0
0.2152,0.0
0.2154,0.0
0.2156,0.0
0.2158,0.0
0.216,0.0
0.2162,0.0
0.2164,0.0
0.2166,0.0
0.2168,0.0
0.217,0.0
0.2172,0.0
0.2174,0.0
0.2176,0.0
0.2178,0.0
0.218,0.0
0.2182,0.0
0.2184,0.0
0.2186,0.0
0.2188,0.0
0.219,0.0
0.2192,0.0
0.2194,0.0
0.2196,0.0
0.2198,0.0
0.22,0.0
0.2202,0.0
0.2204,0.0
0.2206,0.0
0.2208,0.0
0.221,0.0
0.2212,0.0
0.2214,0.0
0.2216,0.0
0.2218,0.0
0.222,0.0
0.2222,0.0
0.2224,0.0
0.2226,0.0
0.2228,0.0
0.223,0.0
0.2232,0.0
0.2234,0.0
0.2236,0.0
0.2238,0.0
0.224,0.0
0.2242,0.0
0.2244,0.0
0.2246,0.0
0.2248,0.0
0.225,0.0
0.2252,0.0
0.2254,0.0
0.2256,0.0
0.2258,0.0
0.226,0.0
0.2262,0.0
0.2264,0.0
0.2266,0.0
0.2268,0.0
0.227,0.0
0.2272,0.0
0.2274,0.0
0.2276,0.0
0.2278,0.0
0.228,0.0
0.2282,0.0
0.2284,0.0
0.2286,0.0
0.2288,0.0
0.229,0.0
0.2292,0.0
0.2294,0.0
0.2296,0.0
0.2298,0.0
0.23,0.0
0.2302,0.0
0.2304,0.0
0.2306,0.0
0.2308,0.0
0.231,0.0
0.2312,0.0
0.2314,0.0
0.2316,0.0
0.2318,0.0
0.232,0.0
0.2322,0.0
0.2324,0.0
0.2326,0.0
0.2328,0.0
0.233,0.0
0.2332,0.0
0.2334,0.0
0.2336,0.0
0.2338,0.0
0.234,0.0
0.2342,0.0
0.2344,0.0
0.2346,0.0
0.2348,0.0
0.235,0.0
0.2352,0.0
0.2354,0.0
0.2356,0.0
0.2358,0.0
0.236,0.0
0.2362,0.0
0.2364,0.0
0.2366,0.0
0.2368,0.0
0.237,0.0
0.2372,0.0
0.2374,0.0
0.2376,0.0
0.2378,0.0
0.238,0.0
0.2382,0.0
0.2384,0.0
0.2386,0.0
0.2388,0.0
0.239,0.0
0.2392,0.0
0.2394,0.0
0.2396,0.0
0.2398,0.0
0.24,0.0
0.2402,0.0
0.2404,0.0
0.2406,0.0
0.2408,0.0
0.241,0.0
0.2412,0.0
0.2414,0.0
0.2416,0.0
0.2418,0.0
0.242,0.0
0.2422,0.0
0.2424,0.0
0.2426,0.0
0.2428,0.0
0.243,0.0
0.2432,0.0
0.2434,0.0
0.2436,0.0
0.2438,0.0
0.244,0.0
0.2442,0.0
0.2444,0.0
0.2446,0.0
0.2448,0.0
0.245,0.0
0.2452,0.0
0.2454,0.0
0.2456,0.0
0.2458,0.0
0.246,0.0
0.2462,0.0
0.2464,0.0
0.2466,0.0
0.2468,0.0
0.247,0.0
0.2472,0.0
0.2474,0.0
0.2476,0.0
0.2478,0.0
0.248,0.0
0.2482,0.0
0.2484,0.0
0.2486,0.0
0.2488,0.0
0.249,0.0
0.2492,0.0
0.2494,0.0
0.2496,0.0
0.2498,0.0
0.25,0.0
0.2502,0.0
0.2504,0.0
0.2506,0.0
0.2508,0.0
0.251,0.0
0.2512,0.0
0.2514,0.0
0.2516,0.0
0.2518,0.0
0.252,0.0
0.2522,0.0
0.2524,0.0
0.2526,0.0
0.2528,0.0
0.253,0.0
0.2532,0.0
0.2534,0.0
0.2536,0.0
0.2538,0.0
0.254,0.0
0.2542,0.0
0.2544,0.0
0.2546,0.0
0.2548,0.0
0.255,0.0
0.2552,0.0
0.2554,0.0
0.2556,0.0
0.2558,0.0
0.256,0.0
0.2562,0.0
0.2564,0.0
0.2566,0.0
0.2568,0.0
0.257,0.0
0.2572,0.0
0.2574,0.0
0.2576,0.0
0.2578,0.0
0.258,0.0
0.2582,0.0
0.2584,0.0
0.2586,0.0
0.2588,0.0
0.259,0.0
0.2592,0.0
0.2594,0.0
0.2596,0.0
0.2598,0.0
0.26,0.0
0.2602,0.0
0.2604,0.0
0.2606,0.0
0.2608,0.0
0.261,0.0
0.2612,0.0
0.2614,0.0
0.2616,0.0
0.2618,0.0
0.262,0.0
0.2622,0.0
0.2624,0.0
0.2626,0.0
0.2628,0.0
0.263,0.0
0.2632,0.0
0.2634,0.0
0.2636,0.0
0.2638,0.0
0.264,0.0
0.2642,0.0
0.2644,0.0
0.2646,0.0
0.2648,0.0
0.265,0.0
0.2652,0.0
0.2654,0.0
0.2656,0.0
0.2658,0.0
0.266,0.0
0.2662,0.0
0.2664,0.0
0.2666,0.0
0.2668,0.0
0.267,0.0
0.2672,0.0
0.2674,0.0
0.2676,0.0
0.2678,0.0
0.268,0.0
0.2682,0.0
0.2684,0.0
0.2686,0.0
0.2688,0.0
0.269,0.0
0.2692,0.0
0.2694,0.0
0.2696,0.0
0.2698,0.0
0.27,0.0
0.2702,0.0
0.2704,0.0
0.2706,0.0
0.2708,0.0
0.271,0.0
0.2712,0.0
0.2714,0.0
0.2716,0.0
0.2718,0.0
0.272,0.0
0.2722,0.0
0.2724,0.0
0.2726,0.0
0.2728,0.0
0.273,0.0
0.2732,0.0
0.2734,0.0
0.2736,0.0
0.2738,0.0
0.274,0.0
0.2742,0.0
0.2744,0.0
0.2746,0.0
0.2748,0.0
0.275,0.0
0.2752,0.0
0.2754,0.0
0.2756,0.0
0.2758,0.0
0.276,0.0
0.2762,0.0
0.2764,0.0
0.2766,0.0
0.2768,0.0
0.277,0.0
0.2772,0.0
0.2774,0.0
0.2776,0.0
0.2778,0.0
0.278,0.0
0.2782,0.0
0.2784,0.0
0.2786,0.0
0.2788,0.0
0.279,0.0
0.2792,0.0
0.2794,0.0
0.2796,0.0
0.2798,0.0
0.28,0.0
0.2802,0.0
0.2804,0.0
0.2806,0.0
0.2808,0.0
0.281,0.0
0.2812,0.0
0.2814,0.0
0.2816,0.0
0.2818,0.0
0.282,0.0
0.2822,0.0
0.2824,0.0
0.2826,0.0
0.2828,0.0
0.283,0.0
0.2832,0.0
0.2834,0.0
0.2836,0.0
0.2838,0.0
0.284,0.0
0.2842,0.0
0.2844,0.0
0.2846,0.0
0.2848,0.0
0.285,0.0
0.2852,0.0
0.2854,0.0
0.2856,0.0
0.2858,0.0
0.286,0.0
0.2862,0.0
0.2864,0.0
0.2866,0.0
0.2868,0.0
0.287,0.0
0.2872,0.0
0.2874,0.0
0.2876,0.0
0.2878,0.0
0.288,0.0
0.2882,0.0
0.2884,0.0
0.2886,0.0
0.2888,0.0
0.289,0.0
0.2892,0.0
0.2894,0.0
0.2896,0.0
0.2898,0.0
0.29,0.0
0.2902,0.0
0.2904,0.0
0.2906,0.0
0.2908,0.0
0.291,0.0
0.2912,0.0
0.2914,0.0
0.2916,0.0
0.2918,0.0
0.292,0.0
0.2922,0.0
0.2924,0.0
0.2926,0.0
0.2928,0.0
0.293,0.0
0.2932,0.0
0.2934,0.0
0.2936,0.0
0.2938,0.0
0.294,0.0
0.2942,0.0
0.2944,0.0
0.2946,0.0
0.2948,0.0
0.295,0.0
0.2952,0.0
0.2954,0.0
0.2956,0.0
0.2958,0.0
0.296,0.0
0.2962,0.0
0.2964,0.0
0.2966,0.0
0.2968,0.0
0.297,0.0
0.2972,0.0
0.2974,0.0
0.2976,0.0
0.2978,0.0
0.298,0.0
0.2982,0.0
0.2984,0.0
0.2986,0.0
0.2988,0.0
0.299,0.0
0.2992,0.0
0.2994,0.0
0.2996,0.0
0.2998,0.0
0.3,0.0
0.3002,0.0
0.3004,0.0
0.3006,0.0
0.3008,0.0
0.301,0.0
0.3012,0.0
0.3014,0.0
0.3016,0.0
0.3018,0.0
0.302,0.0
0.3022,0.0
0.3024,0.0
0.3026,0.0
0.3028,0.0
0.303,0.0
0.3032,0.0
0.3034,0.0
0.3036,0.0
0.3038,0.0
0.304,0.0
0.3042,0.0
0.3044,0.0
0.3046,0.0
0.3048,0.0
0.305,0.0
0.3052,0.0
0.3054,0.0
0.3056,0.0
0.3058,0.0
0.306,0.0
0.3062,0.0
0.3064,0.0
0.3066,0.0
0.3068,0.0
0.307,0.0
0.3072,0.0
0.3074,0.0
0.3076,0.0
0.3078,0.0
0.308,0.0
0.3082,0.0
0.3084,0.0
0.3086,0.0
0.3088,0.0
0.309,0.0
0.3092,0.0
0.3094,0.0
0.3096,0.0
0.3098,0.0
0.31,0.0
0.3102,0.0
0.3104,0.0
0.3106,0.0
0.3108,0.0
0.311,0.0
0.3112,0.0
0.3114,0.0
0.3116,0.0
0.3118,0.0
0.312,0.0
0.3122,0.0
0.3124,0.0
0.3126,0.0
0.3128,0.0
0.313,0.0
0.3132,0.0
0.3134,0.0
0.3136,0.0
0.3138,0.0
0.314,0.0
0.3142,0.0
0.3144,0.0
0.3146,0.0
0.3148,0.0
0.315,0.0
0.3152,0.0
0.3154,0.0
0.3156,0.0
0.3158,0.0
0.316,0.0
0.3162,0.0
0.3164,0.0
0.3166,0.0
0.3168,0.0
0.317,0.0
0.3172,0.0
0.3174,0.0
0.3176,0.0
0.3178,0.0
0.318,0.0
0.3182,0.0
0.3184,0.0
0.3186,0.0
0.3188,0.0
0.319,0.0
0.3192,0.0
0.3194,0.0
0.3196,0.0
0.3198,0.0
0.32,0.0
0.3202,0.0
0.3204,0.0
0.3206,0.0
0.3208,0.0
0.321,0.0
0.3212,0.0
0.3214,0.0
0.3216,0.0
0.3218,0.0
0.322,0.0
0.3222,0.0
0.3224,0.0
0.3226,0.0
0.3228,0.0
0.323,0.0
0.3232,0.0
0.3234,0.0
0.3236,0.0
0.3238,0.0
0.324,0.0
0.3242,0.0
0.3244,0.0
0.3246,0.0
0.3248,0.0
0.325,0.0
0.3252,0.0
0.3254,0.0
0.3256,0.0
0.3258,0.0
0.326,0.0
0.3262,0.0
0.3264,0.0
0.3266,0.0
0.3268,0.0
0.327,0.0
0.3272,0.0
0.3274,0.0
0.3276,0.0
0.3278,0.0
0.328,0.0
0.3282,0.0
0.3284,0.0
0.3286,0.0
0.3288,0.0
0.329,0.0
0.3292,0.0
0.3294,0.0
0.3296,0.0
0.3298,0.0
0.33,0.0
0.3302,0.0
0.3304,0.0
0.3306,0.0
0.3308,0.0
0.331,0.0
0.3312,0.0
0.3314,0.0
0.3316,0.0
0.3318,0.0
0.332,0.0
0.3322,0.0
0.3324,0.0
0.3326,0.0
0.3328,0.0
0.333,0.0
0.3332,0.0
0.3334,0.0
0.3336,0.0
0.3338,0.0
0.334,0.0
0.3342,0.0
0.3344,0.0
0.3346,0.0
0.3348,0.0
0.335,0.0
0.3352,0.0
0.3354,0.0
0.3356,0.0
0.3358,0.0
0.336,0.0
0.3362,0.0
0.3364,0.0
0.3366,0.0
0.3368,0.0
0.337,0.0
0.3372,0.0
0.3374,0.0
0.3376,0.0
0.3378,0.0
0.338,0.0
0.3382,0.0
0.3384,0.0
0.3386,0.0
0.3388,0.0
0.339,0.0
0.3392,0.0
0.3394,0.0
0.3396,0.0
0.3398,0.0
0.34,0.0
0.3402,0.0
0.3404,0.0
0.3406,0.0
0.3408,0.0
0.341,0.0
0.3412,0.0
0.3414,0.0
0.3416,0.0
0.3418,0.0
0.342,0.0
0.3422,0.0
0.3424,0.0
0.3426,0.0
0.3428,0.0
0.343,0.0
0.3432,0.0
0.3434,0.0
0.3436,0.0
0.3438,0.0
0.344,0.0
0.3442,0.0
0.3444,0.0
0.3446,0.0
0.3448,0.0
0.345,0.0
0.3452,0.0
0.3454,0.0
0.3456,0.0
0.3458,0.0
0.346,0.0
0.3462,0.0
0.3464,0.0
0.3466,0.0
0.3468,0.0
0.347,0.0
0.3472,0.0
0.3474,0.0
0.3476,0.0
0.3478,0.0
0.348,0.0
0.3482,0.0
0.3484,0.0
0.3486,0.0
0.3488,0.0
0.349,0.0
0.3492,0.0
0.3494,0.0
0.3496,0.0
0.3498,0.0
0.35,0.0
0.3502,0.0
0.3504,0.0
0.3506,0.0
0.3508,0.0
0.351,0.0
0.3512,0.0
0.3514,0.0
0.3516,0.0
0.3518,0.0
0.352,0.0
0.3522,0.0
0.3524,0.0
0.3526,0.0
0.3528,0.0
0.353,0.0
0.3532,0.0
0.3534,0.0
0.3536,0.0
0.3538,0.0
0.354,0.0
0.3542,0.0
0.3544,0.0
0.3546,0.0
0.3548,0.0
0.355,0.0
0.3552,0.0
0.3554,0.0
0.3556,0.0
0.3558,0.0
0.356,0.0
0.3562,0.0
0.3564,0.0
0.3566,0.0
0.3568,0.0
0.357,0.0
0.3572,0.0
0.3574,0.0
0.3576,0.0
0.3578,0.0
0.358,0.0
0.3582,0.0
0.3584,0.0
0.3586,0.0
0.3588,0.0
0.359,0.0
0.3592,0.0
0.3594,0.0
0.3596,0.0
0.3598,0.0
0.36,0.0
0.3602,0.0
0.3604,0.0
0.3606,0.0
0.3608,0.0
0.361,0.0
0.3612,0.0
0.3614,0.0
0.3616,0.0
0.3618,0.0
0.362,0.0
0.3622,0.0
0.3624,0.0
0.3626,0.0
0.3628,0.0
0.363,0.0
0.3632,0.0
0.3634,0.0
0.3636,0.0
0.3638,0.0
0.364,0.0
0.3642,0.0
0.3644,0.0
0.3646,0.0
0.3648,0.0
0.365,0.0
0.3652,0.0
0.3654,0.0
0.3656,0.0
0.3658,0.0
0.366,0.0
0.3662,0.0
0.3664,0.0
0.3666,0.0
0.3668,0.0
0.367,0.0
0.3672,0.0
0.3674,0.0
0.3676,0.0
0.3678,0.0
0.368,0.0
0.3682,0.0
0.3684,0.0
0.3686,0.0
0.3688,0.0
0.369,0.0
0.3692,0.0
0.3694,0.0
0.3696,0.0
0.3698,0.0
0.37,0.0
0.3702,0.0
0.3704,0.0
0.3706,0.0
0.3708,0.0
0.371,0.0
0.3712,0.0
0.3714,0.0
0.3716,0.0
0.3718,0.0
0.372,0.0
0.3722,0.0
0.3724,0.0
0.3726,0.0
0.3728,0.0
0.373,0.0
0.3732,0.0
0.3734,0.0
0.3736,0.0
0.3738,0.0
0.374,0.0
0.3742,0.0
0.3744,0.0
0.3746,0.0
0.3748,0.0
0.375,0.0
0.3752,0.0
0.3754,0.0
0.3756,0.0
0.3758,0.0
0.376,0.0
0.3762,0.0
0.3764,0.0
0.3766,0.0
0.3768,0.0
0.377,0.0
0.3772,0.0
0.3774,0.0
0.3776,0.0
0.3778,0.0
0.378,0.0
0.3782,0.0
0.3784,0.0
0.3786,0.0
0.3788,0.0
0.379,0.0
0.3792,0.0
0.3794,0.0
0.3796,0.0
0.3798,0.0
0.38,0.0
0.3802,0.0
0.3804,0.0
0.3806,0.0
0.3808,0.0
0.381,0.0
0.3812,0.0
0.3814,0.0
0.3816,0.0
0.3818,0.0
0.382,0.0
0.3822,0.0
0.3824,0.0
0.3826,0.0
0.3828,0.0
0.383,0.0
0.3832,0.0
0.3834,0.0
0.3836,0.0
0.3838,0.0
0.384,0.0
0.3842,0.0
0.3844,0.0
0.3846,0.0
0.3848,0.0
0.385,0.0
0.3852,0.0
0.3854,0.0
0.3856,0.0
0.3858,0.0
0.386,0.0
0.3862,0.0
0.3864,0.0
0.3866,0.0
0.3868,0.0
0.387,0.0
0.3872,0.0
0.3874,0.0
0.3876,0.0
0.3878,0.0
0.388,0.0
0.3882,0.0
0.3884,0.0
0.3886,0.0
0.3888,0.0
0.389,0.0
0.3892,0.0
0.3894,0.0
0.3896,0.0
0.3898,0.0
0.39,0.0
0.3902,0.0
0.3904,0.0
0.3906,0.0
0.3908,0.0
0.391,0.0
0.3912,0.0
0.3914,0.0
0.3916,0.0
0.3918,0.0
0.392,0.0
0.3922,0.0
0.3924,0.0
0.3926,0.0
0.3928,0.0
0.393,0.0
0.3932,0.0
0.3934,0.0
0.3936,0.0
0.3938,0.0
0.394,0.0
0.3942,0.0
0.3944,0.0
0.3946,0.0
0.3948,0.0
0.395,0.0
0.3952,0.0
0.3954,0.0
0.3956,0.0
0.3958,0.0
0.396,0.0
0.3962,0.0
0.3964,0.0
0.3966,0.0
0.3968,0.0
0.397,0.0
0.3972,0.0
0.3974,0.0
0.3976,0.0
0.3978,0.0
0.398,0.0
0.3982,0.0
0.3984,0.0
0.3986,0.0
0.3988,0.0
0.399,0.0
0.3992,0.0
0.3994,0.0
0.3996,0.0
0.3998,0.0
0.4,0.0
0.4002,0.0
0.4004,0.0
0.4006,0.0
0.4008,0.0
0.401,0.0
0.4012,0.0
0.4014,0.0
0.4016,0.0
0.4018,0.0
0.402,0.0
0.4022,0.0
0.4024,0.0
0.4026,0.0
0.4028,0.0
0.403,0.0
0.4032,0.0
0.4034,0.0
0.4036,0.0
0.4038,0.0
0.404,0.0
0.4042,0.0
0.4044,0.0
0.4046,0.0
0.4048,0.0
0.405,0.0
0.4052,0.0
0.4054,0.0
0.4056,0.0
0.4058,0.0
0.406,0.0
0.4062,0.0
0.4064,0.0
0.4066,0.0
0.4068,0.0
0.407,0.0
0.4072,0.0
0.4074,0.0
0.4076,0.0
0.4078,0.0
0.408,0.0
0.4082,0.0
0.4084,0.0
0.4086,0.0
0.4088,0.0
0.409,0.0
0.4092,0.0
0.4094,0.0
0.4096,0.0
0.4098,0.0
0.41,0.0
0.4102,0.0
0.4104,0.0
0.4106,0.0
0.4108,0.0
0.411,0.0
0.4112,0.0
0.4114,0.0
0.4116,0.0
0.4118,0.0
0.412,0.0
0.4122,0.0
0.4124,0.0
0.4126,0.0
0.4128,0.0
0.413,0.0
0.4132,0.0
0.4134,0.0
0.4136,0.0
0.4138,0.0
0.414,0.0
0.4142,0.0
0.4144,0.0
0.4146,0.0
0.4148,0.0
0.415,0.0
0.4152,0.0
0.4154,0.0
0.4156,0.0
0.4158,0.0
0.416,0.0
0.4162,0.0
0.4164,0.0
0.4166,0.0
0.4168,0.0
0.417,0.0
0.4172,0.0
0.4174,0.0
0.4176,0.0
0.4178,0.0
0.418,0.0
0.4182,0.0
0.4184,0.0
0.4186,0.0
0.4188,0.0
0.419,0.0
0.4192,0.0
0.4194,0.0
0.4196,0.0
0.4198,0.0
0.42,0.0
0.4202,0.0
0.4204,0.0
0.4206,0.0
0.4208,0.0
0.421,0.0
0.4212,0.0
0.4214,0.0
0.4216,0.0
0.4218,0.0
0.422,0.0
0.4222,0.0
0.4224,0.0
0.4226,0.0
0.4228,0.0
0.423,0.0
0.4232,0.0
0.4234,0.0
0.4236,0.0
0.4238,0.0
0.424,0.0
0.4242,0.0
0.4244,0.0
0.4246,0.0
0.4248,0.0
0.425,0.0
0.4252,0.0
0.4254,0.0
0.4256,0.0
0.4258,0.0
0.426,0.0
0.4262,0.0
0.4264,0.0
0.4266,0.0
0.4268,0.0
0.427,0.0
0.4272,0.0
0.4274,0.0
0.4276,0.0
0.4278,0.0
0.428,0.0
0.4282,0.0
0.4284,0.0
0.4286,0.0
0.4288,0.0
0.429,0.0
0.4292,0.0
0.4294,0.0
0.4296,0.0
0.4298,0.0
0.43,0.0
0.4302,0.0
0.4304,0.0
0.4306,0.0
0.4308,0.0
0.431,0.0
0.4312,0.0
0.4314,0.0
0.4316,0.0
0.4318,0.0
0.432,0.0
0.4322,0.0
0.4324,0.0
0.4326,0.0
0.4328,0.0
0.433,0.0
0.4332,0.0
0.4334,0.0
0.4336,0.0
0.4338,0.0
0.434,0.0
0.4342,0.0
0.4344,0.0
0.4346,0.0
0.4348,0.0
0.435,0.0
0.4352,0.0
0.4354,0.0
0.4356,0.0
0.4358,0.0
0.436,0.0
0.4362,0.0
0.4364,0.0
0.4366,0.0
0.4368,0.0
0.437,0.0
0.4372,0.0
0.4374,0.0
0.4376,0.0
0.4378,0.0
0.438,0.0
0.4382,0.0
0.4384,0.0
0.4386,0.0
0.4388,0.0
0.439,0.0
0.4392,0.0
0.4394,0.0
0.4396,0.0
0.4398,0.0
0.44,0.0
0.4402,0.0
0.4404,0.0
0.4406,0.0
0.4408,0.0
0.441,0.0
0.4412,0.0
0.4414,0.0
0.4416,0.0
0.4418,0.0
0.442,0.0
0.4422,0.0
0.4424,0.0
0.4426,0.0
0.4428,0.0
0.443,0.0
0.4432,0.0
0.4434,0.0
0.4436,0.0
0.4438,0.0
0.444,0.0
0.4442,0.0
0.4444,0.0
0.4446,0.0
0.4448,0.0
0.445,0.0
0.4452,0.0
0.4454,0.0
0.4456,0.0
0.4458,0.0
0.446,0.0
0.4462,0.0
0.4464,0.0
0.4466,0.0
0.4468,0.0
0.447,0.0
0.4472,0.0
0.4474,0.0
0.4476,0.0
0.4478,0.0
0.448,0.0
0.4482,0.0
0.4484,0.0
0.4486,0.0
0.4488,0.0
0.449,0.0
0.4492,0.0
0.4494,0.0
0.4496,0.0
0.4498,0.0
0.45,0.0
0.4502,0.0
0.4504,0.0
0.4506,0.0
0.4508,0.0
0.451,0.0
0.4512,0.0
0.4514,0.0
0.4516,0.0
0.4518,0.0
0.452,0.0
0.4522,0.0
0.4524,0.0
0.4526,0.0
0.4528,0.0
0.453,0.0
0.4532,0.0
0.4534,0.0
0.4536,0.0
0.4538,0.0
0.454,0.0
0.4542,0.0
0.4544,0.0
0.4546,0.0
0.4548,0.0
0.455,0.0
0.4552,0.0
0.4554,0.0
0.4556,0.0
0.4558,0.0
0.456,0.0
0.4562,0.0
0.4564,0.0
0.4566,0.0
0.4568,0.0
0.457,0.0
0.4572,0.0
0.4574,0.0
0.4576,0.0
0.4578,0.0
0.458,0.0
0.4582,0.0
0.4584,0.0
0.4586,0.0
0.4588,0.0
0.459,0.0
0.4592,0.0
0.4594,0.0
0.4596,0.0
0.4598,0.0
0.46,0.0
0.4602,0.0
0.4604,0.0
0.4606,0.0
0.4608,0.0
0.461,0.0
0.4612,0.0
0.4614,0.0
0.4616,0.0
0.4618,0.0
0.462,0.0
0.4622,0.0
0.4624,0.0
0.4626,0.0
0.4628,0.0
0.463,0.0
0.4632,0.0
0.4634,0.0
0.4636,0.0
0.4638,0.0
0.464,0.0
0.4642,0.0
0.4644,0.0
0.4646,0.0
0.4648,0.0
0.465,0.0
0.4652,0.0
0.4654,0.0
0.4656,0.0
0.4658,0.0
0.466,0.0
0.4662,0.0
0.4664,0.0
0.4666,0.0
0.4668,0.0
0.467,0.0
0.4672,0.0
0.4674,0.0
0.4676,0.0
0.4678,0.0
0.468,0.0
0.4682,0.0
0.4684,0.0
0.4686,0.0
0.4688,0.0
0.469,0.0
0.4692,0.0
0.4694,0.0
0.4696,0.0
0.4698,0.0
0.47,0.0
0.4702,0.0
0.4704,0.0
0.4706,0.0
0.4708,0.0
0.471,0.0
0.4712,0.0
0.4714,0.0
0.4716,0.0
0.4718,0.0
0.472,0.0
0.4722,0.0
0.4724,0.0
0.4726,0.0
0.4728,0.0
0.473,0.0
0.4732,0.0
0.4734,0.0
0.4736,0.0
0.4738,0.0
0.474,0.0
0.4742,0.0
0.4744,0.0
0.4746,0.0
0.4748,0.0
0.475,0.0
0.4752,0.0
0.4754,0.0
0.4756,0.0
0.4758,0.0
0.476,0.0
0.4762,0.0
0.4764,0.0
0.4766,0.0
0.4768,0.0
0.477,0.0
0.4772,0.0
0.4774,0.0
0.4776,0.0
0.4778,0.0
0.478,0.0
0.4782,0.0
0.4784,0.0
0.4786,0.0
0.4788,0.0
0.479,0.0
0.4792,0.0
0.4794,0.0
0.4796,0.0
0.4798,0.0
0.48,0.0
0.4802,0.0
0.4804,0.0
0.4806,0.0
0.4808,0.0
0.481,0.0
0.4812,0.0
0.4814,0.0
0.4816,0.0
0.4818,0.0
0.482,0.0
0.4822,0.0
0.4824,0.0
0.4826,0.0
0.4828,0.0
0.483,0.0
0.4832,0.0
0.4834,0.0
0.4836,0.0
0.4838,0.0
0.484,0.0
0.4842,0.0
0.4844,0.0
0.4846,0.0
0.4848,0.0
0.485,0.0
0.4852,0.0
0.4854,0.0
0.4856,0.0
0.4858,0.0
0.486,0.0
0.4862,0.0
0.4864,0.0
0.4866,0.0
0.4868,0.0
0.487,0.0
0.4872,0.0
0.4874,0.0
0.4876,0.0
0.4878,0.0
0.488,0.0
0.4882,0.0
0.4884,0.0
0.4886,0.0
0.4888,0.0
0.489,0.0
0.4892,0.0
0.4894,0.0
0.4896,0.0
0.4898,0.0
0.49,0.0
0.4902,0.0
0.4904,0.0
0.4906,0.0
0.4908,0.0
0.491,0.0
0.4912,0.0
0.4914,0.0
0.4916,0.0
0.4918,0.0
0.492,0.0
0.4922,0.0
0.4924,0.0
0.4926,0.0
0.4928,0.0
0.493,0.0
0.4932,0.0
0.4934,0.0
0.4936,0.0
0.4938,0.0
0.494,0.0
0.4942,0.0
0.4944,0.0
0.4946,0.0
0.4948,0.0
0.495,0.0
0.4952,0.0
0.4954,0.0
0.4956,0.0
0.4958,0.0
0.496,0.0
0.4962,0.0
0.4964,0.0
0.4966,0.0
0.4968,0.0
0.497,0.0
0.4972,0.0
0.4974,0.0
0.4976,0.0
0.4978,0.0
0.498,0.0
0.4982,0.0
0.4984,0.0
0.4986,0.0
0.4988,0.0
0.499,0.0
0.4992,0.0
0.4994,0.0
0.4996,0.0
0.4998,0.0
0.5,0.0
0.5002,0.003200531005859375
0.5004,0.00640106201171875
0.5006,0.0095977783203125
0.5008,0.0128021240234375
0.501,0.01599884033203125
0.5012,0.019199371337890625
0.5014,0.02239990234375
0.5016,0.025600433349609375
0.5018,0.02880096435546875
0.502,0.0319976806640625
0.5022,0.0352020263671875
0.5024,0.03839874267578125
0.5026,0.041599273681640625
0.5028,0.0447998046875
0.503,0.048000335693359375
0.5032,0.05120086669921875
0.5034,0.054401397705078125
0.5036,0.0576019287109375
0.5038,0.06079864501953125
0.504,0.06399917602539062
0.5042,0.06719970703125
0.5044,0.07040023803710938
0.5046,0.07360076904296875
0.5048,0.07680130004882812
0.505,0.0800018310546875
0.5052,0.08319854736328125
0.5054,0.08639907836914062
0.5056,0.089599609375
0.5058,0.09280014038085938
0.506,0.09600067138671875
0.5062,0.09920120239257812
0.5064,0.1024017333984375
0.5066,0.10559844970703125
0.5068,0.10879898071289062
0.507,0.11199951171875
0.5072,0.11520004272460938
0.5074,0.11840057373046875
0.5076,0.12160110473632812
0.5078,0.1248016357421875
0.508,0.12799835205078125
0.5082,0.13119888305664062
0.5084,0.1343994140625
0.5086,0.13759994506835938
0.5088,0.14080047607421875
0.509,0.14400100708007812
0.5092,0.1472015380859375
0.5094,0.15039825439453125
0.5096,0.15359878540039062
0.5098,0.15679931640625
0.51,0.15999984741210938
0.5102,0.16320037841796875
0.5104,0.16640090942382812
0.5106,0.1696014404296875
0.5108,0.17279815673828125
0.511,0.17599868774414062
0.5112,0.17919921875
0.5114,0.18239974975585938
0.5116,0.18560028076171875
0.5118,0.18880081176757812
0.512,0.1920013427734375
0.5122,0.19519805908203125
0.5124,0.19839859008789062
0.5126,0.20159912109375
0.5128,0.20479965209960938
0.513,0.20800018310546875
0.5132,0.21120071411132812
0.5134,0.2144012451171875
0.5136,0.21759796142578125
0.5138,0.22080230712890625
0.514,0.2239990234375
0.5142,0.22719955444335938
0.5144,0.23040008544921875
0.5146,0.23360061645507812
0.5148,0.2368011474609375
0.515,0.23999786376953125
0.5152,0.24320220947265625
0.5154,0.24639892578125
0.5156,0.24959945678710938
0.5158,0.25279998779296875
0.516,0.2560005187988281
0.5162,0.2592010498046875
0.5164,0.26239776611328125
0.5166,0.26560211181640625
0.5168,0.268798828125
0.517,0.2719993591308594
0.5172,0.27519989013671875
0.5174,0.2784004211425781
0.5176,0.2816009521484375
0.5178,0.28479766845703125
0.518,0.28800201416015625
0.5182,0.29119873046875
0.5184,0.2943992614746094
0.5186,0.29759979248046875
0.5188,0.3008003234863281
0.519,0.3040008544921875
0.5192,0.3072013854980469
0.5194,0.31040191650390625
0.5196,0.3135986328125
0.5198,0.3167991638183594
0.52,0.31999969482421875
0.5202,0.3232002258300781
0.5204,0.3264007568359375
0.5206,0.3296012878417969
0.5208,0.33280181884765625
0.521,0.33599853515625
0.5212,0.3391990661621094
0.5214,0.34239959716796875
0.5216,0.3456001281738281
0.5218,0.3488006591796875
0.522,0.3520011901855469
0.5222,0.35520172119140625
0.5224,0.3583984375
0.5226,0.3615989685058594
0.5228,0.36479949951171875
0.523,0.3680000305175781
0.5232,0.3712005615234375
0.5234,0.3744010925292969
0.5236,0.37760162353515625
0.5238,0.38079833984375
0.524,0.3839988708496094
0.5242,0.38719940185546875
0.5244,0.3903999328613281
0.5246,0.3936004638671875
0.5248,0.3968009948730469
0.525,0.40000152587890625
0.5252,0.4031982421875
0.5254,0.4063987731933594
0.5256,0.40959930419921875
0.5258,0.4127998352050781
0.526,0.4160003662109375
0.5262,0.4192008972167969
0.5264,0.42240142822265625
0.5266,0.42559814453125
0.5268,0.4287986755371094
0.527,0.43199920654296875
0.5272,0.4351997375488281
0.5274,0.4384002685546875
0.5276,0.4416007995605469
0.5278,0.44480133056640625
0.528,0.447998046875
0.5282,0.4511985778808594
0.5284,0.45439910888671875
0.5286,0.4575996398925781
0.5288,0.4608001708984375
0.529,0.4640007019042969
0.5292,0.46720123291015625
0.5294,0.47039794921875
0.5296,0.473602294921875
0.5298,0.47679901123046875
0.53,0.4799995422363281
0.5302,0.4832000732421875
0.5304,0.4864006042480469
0.5306,0.48960113525390625
0.5308,0.4927978515625
0.531,0.496002197265625
0.5312,0.49919891357421875
0.5314,0.5023994445800781
0.5316,0.5055999755859375
0.5318,0.5088005065917969
0.532,0.5120010375976562
0.5322,0.51519775390625
0.5324,0.518402099609375
0.5326,0.5215988159179688
0.5328,0.5247993469238281
0.533,0.5279998779296875
0.5332,0.5312004089355469
0.5334,0.5344009399414062
0.5336,0.53759765625
0.5338,0.540802001953125
0.534,0.5439987182617188
0.5342,0.5471992492675781
0.5344,0.5503997802734375
0.5346,0.5536003112792969
0.5348,0.5568008422851562
0.535,0.5600013732910156
0.5352,0.563201904296875
0.5354,0.5663986206054688
0.5356,0.5695991516113281
0.5358,0.5727996826171875
0.536,0.5760002136230469
0.5362,0.5792007446289062
0.5364,0.5824012756347656
0.5366,0.585601806640625
0.5368,0.5887985229492188
0.537,0.5919990539550781
0.5372,0.5951995849609375
0.5374,0.5984001159667969
0.5376,0.6016006469726562
0.5378,0.6048011779785156
0.538,0.608001708984375
0.5382,0.6111984252929688
0.5384,0.6143989562988281
0.5386,0.6175994873046875
0.5388,0.6208000183105469
0.539,0.6240005493164062
0.5392,0.6272010803222656
0.5394,0.630401611328125
0.5396,0.6335983276367188
0.5398,0.6367988586425781
0.54,0.6399993896484375
0.5402,0.6431999206542969
0.5404,0.6464004516601562
0.5406,0.6496009826660156
0.5408,0.652801513671875
0.541,0.6559982299804688
0.5412,0.6591987609863281
0.5414,0.6623992919921875
0.5416,0.6655998229980469
0.5418,0.6688003540039062
0.542,0.6720008850097656
0.5422,0.675201416015625
0.5424,0.6783981323242188
0.5426,0.6815986633300781
0.5428,0.6847991943359375
0.543,0.6879997253417969
0.5432,0.6912002563476562
0.5434,0.6944007873535156
0.5436,0.697601318359375
0.5438,0.7007980346679688
0.544,0.7040023803710938
0.5442,0.7071990966796875
0.5444,0.7103996276855469
0.5446,0.7136001586914062
0.5448,0.7168006896972656
0.545,0.720001220703125
0.5452,0.7231979370117188
0.5454,0.7264022827148438
0.5456,0.7295989990234375
0.5458,0.7327995300292969
0.546,0.7360000610351562
0.5462,0.7392005920410156
0.5464,0.742401123046875
0.5466,0.7455978393554688
0.5468,0.7488021850585938
0.547,0.7519989013671875
0.5472,0.7551994323730469
0.5474,0.7583999633789062
0.5476,0.7616004943847656
0.5478,0.764801025390625
0.548,0.7679977416992188
0.5482,0.7712020874023438
0.5484,0.7743988037109375
0.5486,0.7775993347167969
0.5488,0.7807998657226562
0.549,0.7840003967285156
0.5492,0.787200927734375
0.5494,0.7903976440429688
0.5496,0.7936019897460938
0.5498,0.7967987060546875
0.55,0.7999992370605469
0.5502,0.8031997680664062
0.5504,0.8064002990722656
0.5506,0.809600830078125
0.5508,0.8128013610839844
0.551,0.8160018920898438
0.5512,0.8191986083984375
0.5514,0.8223991394042969
0.5516,0.8255996704101562
0.5518,0.8288002014160156
0.552,0.832000732421875
0.5522,0.8352012634277344
0.5524,0.8384017944335938
0.5526,0.8415985107421875
0.5528,0.8447990417480469
0.553,0.8479995727539062
0.5532,0.8512001037597656
0.5534,0.854400634765625
0.5536,0.8576011657714844
0.5538,0.8608016967773438
0.554,0.8639984130859375
0.5542,0.8671989440917969
0.5544,0.8703994750976562
0.5546,0.8736000061035156
0.5548,0.876800537109375
0.555,0.8800010681152344
0.5552,0.8832015991210938
0.5554,0.8863983154296875
0.5556,0.8895988464355469
0.5558,0.8927993774414062
0.556,0.8959999084472656
0.5562,0.899200439453125
0.5564,0.9024009704589844
0.5566,0.9056015014648438
0.5568,0.9087982177734375
0.557,0.9119987487792969
0.5572,0.9151992797851562
0.5574,0.9183998107910156
0.5576,0.921600341796875
0.5578,0.9248008728027344
0.558,0.9280014038085938
0.5582,0.9311981201171875
0.5584,0.9343986511230469
0.5586,0.9375991821289062
0.5588,0.9407997131347656
0.559,0.944000244140625
0.5592,0.9472007751464844
0.5594,0.9504013061523438
0.5596,0.9535980224609375
0.5598,0.9568023681640625
0.56,0.9599990844726562
0.5602,0.9631996154785156
0.5604,0.966400146484375
0.5606,0.9696006774902344
0.5608,0.9728012084960938
0.561,0.9759979248046875
0.5612,0.9792022705078125
0.5614,0.9823989868164062
0.5616,0.9855995178222656
0.5618,0.988800048828125
0.562,0.9920005798339844
0.5622,0.9952011108398438
0.5624,0.9983978271484375
0.5626,1.0
0.5628,1.0
0.563,1.0
0.5632,1.0
0.5634,1.0
0.5636,1.0
0.5638,1.0
0.564,1.0
0.5642,1.0
0.5644,1.0
0.5646,1.0
0.5648,1.0
0.565,1.0
0.5652,1.0
0.5654,1.0
0.5656,1.0
0.5658,1.0
0.566,1.0
0.5662,1.0
0.5664,1.0
0.5666,1.0
0.5668,1.0
0.567,1.0
0.5672,1.0
0.5674,1.0
0.5676,1.0
0.5678,1.0
0.568,1.0
0.5682,1.0
0.5684,1.0
0.5686,1.0
0.5688,1.0
0.569,1.0
0.5692,1.0
0.5694,1.0
0.5696,1.0
0.5698,1.0
0.57,1.0
0.5702,1.0
0.5704,1.0
0.5706,1.0
0.5708,1.0
0.571,1.0
0.5712,1.0
0.5714,1.0
0.5716,1.0
0.5718,1.0
0.572,1.0
0.5722,1.0
0.5724,1.0
0.5726,1.0
0.5728,1.0
0.573,1.0
0.5732,1.0
0.5734,1.0
0.5736,1.0
0.5738,1.0
0.574,1.0
0.5742,1.0
0.5744,1.0
0.5746,1.0
0.5748,1.0
0.575,1.0
0.5752,1.0
0.5754,1.0
0.5756,1.0
0.5758,1.0
0.576,1.0
0.5762,1.0
0.5764,1.0
0.5766,1.0
0.5768,1.0
0.577,1.0
0.5772,1.0
0.5774,1.0
0.5776,1.0
0.5778,1.0
0.578,1.0
0.5782,1.0
0.5784,1.0
0.5786,1.0
0.5788,1.0
0.579,1.0
0.5792,1.0
0.5794,1.0
0.5796,1.0
0.5798,1.0
0.58,1.0
0.5802,1.0
0.5804,1.0
0.5806,1.0
0.5808,1.0
0.581,1.0
0.5812,1.0
0.5814,1.0
0.5816,1.0
0.5818,1.0
0.582,1.0
0.5822,1.0
0.5824,1.0
0.5826,1.0
0.5828,1.0
0.583,1.0
0.5832,1.0
0.5834,1.0
0.5836,1.0
0.5838,1.0
0.584,1.0
0.5842,1.0
0.5844,1.0
0.5846,1.0
0.5848,1.0
0.585,1.0
0.5852,1.0
0.5854,1.0
0.5856,1.0
0.5858,1.0
0.586,1.0
0.5862,1.0
0.5864,1.0
0.5866,1.0
0.5868,1.0
0.587,1.0
0.5872,1.0
0.5874,1.0
0.5876,1.0
0.5878,1.0
0.588,1.0
0.5882,1.0
0.5884,1.0
0.5886,1.0
0.5888,1.0
0.589,1.0
0.5892,1.0
0.5894,1.0
0.5896,1.0
0.5898,1.0
0.59,1.0
0.5902,1.0
0.5904,1.0
0.5906,1.0
0.5908,1.0
0.591,1.0
0.5912,1.0
0.5914,1.0
0.5916,1.0
0.5918,1.0
0.592,1.0
0.5922,1.0
0.5924,1.0
0.5926,1.0
0.5928,1.0
0.593,1.0
0.5932,1.0
0.5934,1.0
0.5936,1.0
0.5938,1.0
0.594,1.0
0.5942,1.0
0.5944,1.0
0.5946,1.0
0.5948,1.0
0.595,1.0
0.5952,1.0
0.5954,1.0
0.5956,1.0
0.5958,1.0
0.596,1.0
0.5962,1.0
0.5964,1.0
0.5966,1.0
0.5968,1.0
0.597,1.0
0.5972,1.0
0.5974,1.0
0.5976,1.0
0.5978,1.0
0.598,1.0
0.5982,1.0
0.5984,1.0
0.5986,1.0
0.5988,1.0
0.599,1.0
0.5992,1.0
0.5994,1.0
0.5996,1.0
0.5998,1.0
0.6,1.0
0.6002,1.0
0.6004,1.0
0.6006,1.0
0.6008,1.0
0.601,1.0
0.6012,1.0
0.6014,1.0
0.6016,1.0
0.6018,1.0
0.602,1.0
0.6022,1.0
0.6024,1.0
0.6026,1.0
0.6028,1.0
0.603,1.0
0.6032,1.0
0.6034,1.0
0.6036,1.0
0.6038,1.0
0.604,1.0
0.6042,1.0
0.6044,1.0
0.6046,1.0
0.6048,1.0
0.605,1.0
0.6052,1.0
0.6054,1.0
0.6056,1.0
0.6058,1.0
0.606,1.0
0.6062,1.0
0.6064,1.0
0.6066,1.0
0.6068,1.0
0.607,1.0
0.6072,1.0
0.6074,1.0
0.6076,1.0
0.6078,1.0
0.608,1.0
0.6082,1.0
0.6084,1.0
0.6086,1.0
0.6088,1.0
0.609,1.0
0.6092,1.0
0.6094,1.0
0.6096,1.0
0.6098,1.0
0.61,1.0
0.6102,1.0
0.6104,1.0
0.6106,1.0
0.6108,1.0
0.611,1.0
0.6112,1.0
0.6114,1.0
0.6116,1.0
0.6118,1.0
0.612,1.0
0.6122,1.0
0.6124,1.0
0.6126,1.0
0.6128,1.0
0.613,1.0
0.6132,1.0
0.6134,1.0
0.6136,1.0
0.6138,1.0
0.614,1.0
0.6142,1.0
0.6144,1.0
0.6146,1.0
0.6148,1.0
0.615,1.0
0.6152,1.0
0.6154,1.0
0.6156,1.0
0.6158,1.0
0.616,1.0
0.6162,1.0
0.6164,1.0
0.6166,1.0
0.6168,1.0
0.617,1.0
0.6172,1.0
0.6174,1.0
0.6176,1.0
0.6178,1.0
0.618,1.0
0.6182,1.0
0.6184,1.0
0.6186,1.0
0.6188,1.0
0.619,1.0
0.6192,1.0
0.6194,1.0
0.6196,1.0
0.6198,1.0
0.62,1.0
0.6202,1.0
0.6204,1.0
0.6206,1.0
0.6208,1.0
0.621,1.0
0.6212,1.0
0.6214,1.0
0.6216,1.0
0.6218,1.0
0.622,1.0
0.6222,1.0
0.6224,1.0
0.6226,1.0
0.6228,1.0
0.623,1.0
0.6232,1.0
0.6234,1.0
0.6236,1.0
0.6238,1.0
0.624,1.0
0.6242,1.0
0.6244,1.0
0.6246,1.0
0.6248,1.0
0.625,1.0
0.6252,1.0
0.6254,1.0
0.6256,1.0
0.6258,1.0
0.626,1.0
0.6262,1.0
0.6264,1.0
0.6266,1.0
0.6268,1.0
0.627,1.0
0.6272,1.0
0.6274,1.0
0.6276,1.0
0.6278,1.0
0.628,1.0
0.6282,1.0
0.6284,1.0
0.6286,1.0
0.6288,1.0
0.629,1.0
0.6292,1.0
0.6294,1.0
0.6296,1.0
0.6298,1.0
0.63,1.0
0.6302,1.0
0.6304,1.0
0.6306,1.0
0.6308,1.0
0.631,1.0
0.6312,1.0
0.6314,1.0
0.6316,1.0
0.6318,1.0
0.632,1.0
0.6322,1.0
0.6324,1.0
0.6326,1.0
0.6328,1.0
0.633,1.0
0.6332,1.0
0.6334,1.0
0.6336,1.0
0.6338,1.0
0.634,1.0
0.6342,1.0
0.6344,1.0
0.6346,1.0
0.6348,1.0
0.635,1.0
0.6352,1.0
0.6354,1.0
0.6356,1.0
0.6358,1.0
0.636,1.0
0.6362,1.0
0.6364,1.0
0.6366,1.0
0.6368,1.0
0.637,1.0
0.6372,1.0
0.6374,1.0
0.6376,1.0
0.6378,1.0
0.638,1.0
0.6382,1.0
0.6384,1.0
0.6386,1.0
0.6388,1.0
0.639,1.0
0.6392,1.0
0.6394,1.0
0.6396,1.0
0.6398,1.0
0.64,1.0
0.6402,1.0
0.6404,1.0
0.6406,1.0
0.6408,1.0
0.641,1.0
0.6412,1.0
0.6414,1.0
0.6416,1.0
0.6418,1.0
0.642,1.0
0.6422,1.0
0.6424,1.0
0.6426,1.0
0.6428,1.0
0.643,1.0
0.6432,1.0
0.6434,1.0
0.6436,1.0
0.6438,1.0
0.644,1.0
0.6442,1.0
0.6444,1.0
0.6446,1.0
0.6448,1.0
0.645,1.0
0.6452,1.0
0.6454,1.0
0.6456,1.0
0.6458,1.0
0.646,1.0
0.6462,1.0
0.6464,1.0
0.6466,1.0
0.6468,1.0
0.647,1.0
0.6472,1.0
0.6474,1.0
0.6476,1.0
0.6478,1.0
0.648,1.0
0.6482,1.0
0.6484,1.0
0.6486,1.0
0.6488,1.0
0.649,1.0
0.6492,1.0
0.6494,1.0
0.6496,1.0
0.6498,1.0
0.65,1.0
0.6502,1.0
0.6504,1.0
0.6506,1.0
0.6508,1.0
0.651,1.0
0.6512,1.0
0.6514,1.0
0.6516,1.0
0.6518,1.0
0.652,1.0
0.6522,1.0
0.6524,1.0
0.6526,1.0
0.6528,1.0
0.653,1.0
0.6532,1.0
0.6534,1.0
0.6536,1.0
0.6538,1.0
0.654,1.0
0.6542,1.0
0.6544,1.0
0.6546,1.0
0.6548,1.0
0.655,1.0
0.6552,1.0
0.6554,1.0
0.6556,1.0
0.6558,1.0
0.656,1.0
0.6562,1.0
0.6564,1.0
0.6566,1.0
0.6568,1.0
0.657,1.0
0.6572,1.0
0.6574,1.0
0.6576,1.0
0.6578,1.0
0.658,1.0
0.6582,1.0
0.6584,1.0
0.6586,1.0
0.6588,1.0
0.659,1.0
0.6592,1.0
0.6594,1.0
0.6596,1.0
0.6598,1.0
0.66,1.0
0.6602,1.0
0.6604,1.0
0.6606,1.0
0.6608,1.0
0.661,1.0
0.6612,1.0
0.6614,1.0
0.6616,1.0
0.6618,1.0
0.662,1.0
0.6622,1.0
0.6624,1.0
0.6626,1.0
0.6628,1.0
0.663,1.0
0.6632,1.0
0.6634,1.0
0.6636,1.0
0.6638,1.0
0.664,1.0
0.6642,1.0
0.6644,1.0
0.6646,1.0
0.6648,1.0
0.665,1.0
0.6652,1.0
0.6654,1.0
0.6656,1.0
0.6658,1.0
0.666,1.0
0.6662,1.0
0.6664,1.0
0.6666,1.0
0.6668,1.0
0.667,1.0
0.6672,1.0
0.6674,1.0
0.6676,1.0
0.6678,1.0
0.668,1.0
0.6682,1.0
0.6684,1.0
0.6686,1.0
0.6688,1.0
0.669,1.0
0.6692,1.0
0.6694,1.0
0.6696,1.0
0.6698,1.0
0.67,1.0
0.6702,1.0
0.6704,1.0
0.6706,1.0
0.6708,1.0
0.671,1.0
0.6712,1.0
0.6714,1.0
0.6716,1.0
0.6718,1.0
0.672,1.0
0.6722,1.0
0.6724,1.0
0.6726,1.0
0.6728,1.0
0.673,1.0
0.6732,1.0
0.6734,1.0
0.6736,1.0
0.6738,1.0
0.674,1.0
0.6742,1.0
0.6744,1.0
0.6746,1.0
0.6748,1.0
0.675,1.0
0.6752,1.0
0.6754,1.0
0.6756,1.0
0.6758,1.0
0.676,1.0
0.6762,1.0
0.6764,1.0
0.6766,1.0
0.6768,1.0
0.677,1.0
0.6772,1.0
0.6774,1.0
0.6776,1.0
0.6778,1.0
0.678,1.0
0.6782,1.0
0.6784,1.0
0.6786,1.0
0.6788,1.0
0.679,1.0
0.6792,1.0
0.6794,1.0
0.6796,1.0
0.6798,1.0
0.68,1.0
0.6802,1.0
0.6804,1.0
0.6806,1.0
0.6808,1.0
0.681,1.0
0.6812,1.0
0.6814,1.0
0.6816,1.0
0.6818,1.0
0.682,1.0
0.6822,1.0
0.6824,1.0
0.6826,1.0
0.6828,1.0
0.683,1.0
0.6832,1.0
0.6834,1.0
0.6836,1.0
0.6838,1.0
0.684,1.0
0.6842,1.0
0.6844,1.0
0.6846,1.0
0.6848,1.0
0.685,1.0
0.6852,1.0
0.6854,1.0
0.6856,1.0
0.6858,1.0
0.686,1.0
0.6862,1.0
0.6864,1.0
0.6866,1.0
0.6868,1.0
0.687,1.0
0.6872,1.0
0.6874,1.0
0.6876,1.0
0.6878,1.0
0.688,1.0
0.6882,1.0
0.6884,1.0
0.6886,1.0
0.6888,1.0
0.689,1.0
0.6892,1.0
0.6894,1.0
0.6896,1.0
0.6898,1.0
0.69,1.0
0.6902,1.0
0.6904,1.0
0.6906,1.0
0.6908,1.0
0.691,1.0
0.6912,1.0
0.6914,1.0
0.6916,1.0
0.6918,1.0
0.692,1.0
0.6922,1.0
0.6924,1.0
0.6926,1.0
0.6928,1.0
0.693,1.0
0.6932,1.0
0.6934,1.0
0.6936,1.0
0.6938,1.0
0.694,1.0
0.6942,1.0
0.6944,1.0
0.6946,1.0
0.6948,1.0
0.695,1.0
0.6952,1.0
0.6954,1.0
0.6956,1.0
0.6958,1.0
0.696,1.0
0.6962,1.0
0.6964,1.0
0.6966,1.0
0.6968,1.0
0.697,1.0
0.6972,1.0
0.6974,1.0
0.6976,1.0
0.6978,1.0
0.698,1.0
0.6982,1.0
0.6984,1.0
0.6986,1.0
0.6988,1.0
0.699,1.0
0.6992,1.0
0.6994,1.0
0.6996,1.0
0.6998,1.0
0.7,1.0
0.7002,1.0
0.7004,1.0
0.7006,1.0
0.7008,1.0
0.701,1.0
0.7012,1.0
0.7014,1.0
0.7016,1.0
0.7018,1.0
0.702,1.0
0.7022,1.0
0.7024,1.0
0.7026,1.0
0.7028,1.0
0.703,1.0
0.7032,1.0
0.7034,1.0
0.7036,1.0
0.7038,1.0
0.704,1.0
0.7042,1.0
0.7044,1.0
0.7046,1.0
0.7048,1.0
0.705,1.0
0.7052,1.0
0.7054,1.0
0.7056,1.0
0.7058,1.0
0.706,1.0
0.7062,1.0
0.7064,1.0
0.7066,1.0
0.7068,1.0
0.707,1.0
0.7072,1.0
0.7074,1.0
0.7076,1.0
0.7078,1.0
0.708,1.0
0.7082,1.0
0.7084,1.0
0.7086,1.0
0.7088,1.0
0.709,1.0
0.7092,1.0
0.7094,1.0
0.7096,1.0
0.7098,1.0
0.71,1.0
0.7102,1.0
0.7104,1.0
0.7106,1.0
0.7108,1.0
0.711,1.0
0.7112,1.0
0.7114,1.0
0.7116,1.0
0.7118,1.0
0.712,1.0
0.7122,1.0
0.7124,1.0
0.7126,1.0
0.7128,1.0
0.713,1.0
0.7132,1.0
0.7134,1.0
0.7136,1.0
0.7138,1.0
0.714,1.0
0.7142,1.0
0.7144,1.0
0.7146,1.0
0.7148,1.0
0.715,1.0
0.7152,1.0
0.7154,1.0
0.7156,1.0
0.7158,1.0
0.716,1.0
0.7162,1.0
0.7164,1.0
0.7166,1.0
0.7168,1.0
0.717,1.0
0.7172,1.0
0.7174,1.0
0.7176,1.0
0.7178,1.0
0.718,1.0
0.7182,1.0
0.7184,1.0
0.7186,1.0
0.7188,1.0
0.719,1.0
0.7192,1.0
0.7194,1.0
0.7196,1.0
0.7198,1.0
0.72,1.0
0.7202,1.0
0.7204,1.0
0.7206,1.0
0.7208,1.0
0.721,1.0
0.7212,1.0
0.7214,1.0
0.7216,1.0
0.7218,1.0
0.722,1.0
0.7222,1.0
0.7224,1.0
0.7226,1.0
0.7228,1.0
0.723,1.0
0.7232,1.0
0.7234,1.0
0.7236,1.0
0.7238,1.0
0.724,1.0
0.7242,1.0
0.7244,1.0
0.7246,1.0
0.7248,1.0
0.725,1.0
0.7252,1.0
0.7254,1.0
0.7256,1.0
0.7258,1.0
0.726,1.0
0.7262,1.0
0.7264,1.0
0.7266,1.0
0.7268,1.0
0.727,1.0
0.7272,1.0
0.7274,1.0
0.7276,1.0
0.7278,1.0
0.728,1.0
0.7282,1.0
0.7284,1.0
0.7286,1.0
0.7288,1.0
0.729,1.0
0.7292,1.0
0.7294,1.0
0.7296,1.0
0.7298,1.0
0.73,1.0
0.7302,1.0
0.7304,1.0
0.7306,1.0
0.7308,1.0
0.731,1.0
0.7312,1.0
0.7314,1.0
0.7316,1.0
0.7318,1.0
0.732,1.0
0.7322,1.0
0.7324,1.0
0.7326,1.0
0.7328,1.0
0.733,1.0
0.7332,1.0
0.7334,1.0
0.7336,1.0
0.7338,1.0
0.734,1.0
0.7342,1.0
0.7344,1.0
0.7346,1.0
0.7348,1.0
0.735,1.0
0.7352,1.0
0.7354,1.0
0.7356,1.0
0.7358,1.0
0.736,1.0
0.7362,1.0
0.7364,1.0
0.7366,1.0
0.7368,1.0
0.737,1.0
0.7372,1.0
0.7374,1.0
0.7376,1.0
0.7378,1.0
0.738,1.0
0.7382,1.0
0.7384,1.0
0.7386,1.0
0.7388,1.0
0.739,1.0
0.7392,1.0
0.7394,1.0
0.7396,1.0
0.7398,1.0
0.74,1.0
0.7402,1.0
0.7404,1.0
0.7406,1.0
0.7408,1.0
0.741,1.0
0.7412,1.0
0.7414,1.0
0.7416,1.0
0.7418,1.0
0.742,1.0
0.7422,1.0
0.7424,1.0
0.7426,1.0
0.7428,1.0
0.743,1.0
0.7432,1.0
0.7434,1.0
0.7436,1.0
0.7438,1.0
0.744,1.0
0.7442,1.0
0.7444,1.0
0.7446,1.0
0.7448,1.0
0.745,1.0
0.7452,1.0
0.7454,1.0
0.7456,1.0
0.7458,1.0
0.746,1.0
0.7462,1.0
0.7464,1.0
0.7466,1.0
0.7468,1.0
0.747,1.0
0.7472,1.0
0.7474,1.0
0.7476,1.0
0.7478,1.0
0.748,1.0
0.7482,1.0
0.7484,1.0
0.7486,1.0
0.7488,1.0
0.749,1.0
0.7492,1.0
0.7494,1.0
0.7496,1.0
0.7498,1.0
0.75,1.0
0.7502,1.0
0.7504,1.0
0.7506,1.0
0.7508,1.0
0.751,1.0
0.7512,1.0
0.7514,1.0
0.7516,1.0
0.7518,1.0
0.752,1.0
0.7522,1.0
0.7524,1.0
0.7526,1.0
0.7528,1.0
0.753,1.0
0.7532,1.0
0.7534,1.0
0.7536,1.0
0.7538,1.0
0.754,1.0
0.7542,1.0
0.7544,1.0
0.7546,1.0
0.7548,1.0
0.755,1.0
0.7552,1.0
0.7554,1.0
0.7556,1.0
0.7558,1.0
0.756,1.0
0.7562,1.0
0.7564,1.0
0.7566,1.0
0.7568,1.0
0.757,1.0
0.7572,1.0
0.7574,1.0
0.7576,1.0
0.7578,1.0
0.758,1.0
0.7582,1.0
0.7584,1.0
0.7586,1.0
0.7588,1.0
0.759,1.0
0.7592,1.0
0.7594,1.0
0.7596,1.0
0.7598,1.0
0.76,1.0
0.7602,1.0
0.7604,1.0
0.7606,1.0
0.7608,1.0
0.761,1.0
0.7612,1.0
0.7614,1.0
0.7616,1.0
0.7618,1.0
0.762,1.0
0.7622,1.0
0.7624,1.0
0.7626,1.0
0.7628,1.0
0.763,1.0
0.7632,1.0
0.7634,1.0
0.7636,1.0
0.7638,1.0
0.764,1.0
0.7642,1.0
0.7644,1.0
0.7646,1.0
0.7648,1.0
0.765,1.0
0.7652,1.0
0.7654,1.0
0.7656,1.0
0.7658,1.0
0.766,1.0
0.7662,1.0
0.7664,1.0
0.7666,1.0
0.7668,1.0
0.767,1.0
0.7672,1.0
0.7674,1.0
0.7676,1.0
0.7678,1.0
0.768,1.0
0.7682,1.0
0.7684,1.0
0.7686,1.0
0.7688,1.0
0.769,1.0
0.7692,1.0
0.7694,1.0
0.7696,1.0
0.7698,1.0
0.77,1.0
0.7702,1.0
0.7704,1.0
0.7706,1.0
0.7708,1.0
0.771,1.0
0.7712,1.0
0.7714,1.0
0.7716,1.0
0.7718,1.0
0.772,1.0
0.7722,1.0
0.7724,1.0
0.7726,1.0
0.7728,1.0
0.773,1.0
0.7732,1.0
0.7734,1.0
0.7736,1.0
0.7738,1.0
0.774,1.0
0.7742,1.0
0.7744,1.0
0.7746,1.0
0.7748,1.0
0.775,1.0
0.7752,1.0
0.7754,1.0
0.7756,1.0
0.7758,1.0
0.776,1.0
0.7762,1.0
0.7764,1.0
0.7766,1.0
0.7768,1.0
0.777,1.0
0.7772,1.0
0.7774,1.0
0.7776,1.0
0.7778,1.0
0.778,1.0
0.7782,1.0
0.7784,1.0
0.7786,1.0
0.7788,1.0
0.779,1.0
0.7792,1.0
0.7794,1.0
0.7796,1.0
0.7798,1.0
0.78,1.0
0.7802,1.0
0.7804,1.0
0.7806,1.0
0.7808,1.0
0.781,1.0
0.7812,1.0
0.7814,1.0
0.7816,1.0
0.7818,1.0
0.782,1.0
0.7822,1.0
0.7824,1.0
0.7826,1.0
0.7828,1.0
0.783,1.0
0.7832,1.0
0.7834,1.0
0.7836,1.0
0.7838,1.0
0.784,1.0
0.7842,1.0
0.7844,1.0
0.7846,1.0
0.7848,1.0
0.785,1.0
0.7852,1.0
0.7854,1.0
0.7856,1.0
0.7858,1.0
0.786,1.0
0.7862,1.0
0.7864,1.0
0.7866,1.0
0.7868,1.0
0.787,1.0
0.7872,1.0
0.7874,1.0
0.7876,1.0
0.7878,1.0
0.788,1.0
0.7882,1.0
0.7884,1.0
0.7886,1.0
0.7888,1.0
0.789,1.0
0.7892,1.0
0.7894,1.0
0.7896,1.0
0.7898,1.0
0.79,1.0
0.7902,1.0
0.7904,1.0
0.7906,1.0
0.7908,1.0
0.791,1.0
0.7912,1.0
0.7914,1.0
0.7916,1.0
0.7918,1.0
0.792,1.0
0.7922,1.0
0.7924,1.0
0.7926,1.0
0.7928,1.0
0.793,1.0
0.7932,1.0
0.7934,1.0
0.7936,1.0
0.7938,1.0
0.794,1.0
0.7942,1.0
0.7944,1.0
0.7946,1.0
0.7948,1.0
0.795,1.0
0.7952,1.0
0.7954,1.0
0.7956,1.0
0.7958,1.0
0.796,1.0
0.7962,1.0
0.7964,1.0
0.7966,1.0
0.7968,1.0
0.797,1.0
0.7972,1.0
0.7974,1.0
0.7976,1.0
0.7978,1.0
0.798,1.0
0.7982,1.0
0.7984,1.0
0.7986,1.0
0.7988,1.0
0.799,1.0
0.7992,1.0
0.7994,1.0
0.7996,1.0
0.7998,1.0
0.8,1.0
0.8002,1.0
0.8004,1.0
0.8006,1.0
0.8008,1.0
0.801,1.0
0.8012,1.0
0.8014,1.0
0.8016,1.0
0.8018,1.0
0.802,1.0
0.8022,1.0
0.8024,1.0
0.8026,1.0
0.8028,1.0
0.803,1.0
0.8032,1.0
0.8034,1.0
0.8036,1.0
0.8038,1.0
0.804,1.0
0.8042,1.0
0.8044,1.0
0.8046,1.0
0.8048,1.0
0.805,1.0
0.8052,1.0
0.8054,1.0
0.8056,1.0
0.8058,1.0
0.806,1.0
0.8062,1.0
0.8064,1.0
0.8066,1.0
0.8068,1.0
0.807,1.0
0.8072,1.0
0.8074,1.0
0.8076,1.0
0.8078,1.0
0.808,1.0
0.8082,1.0
0.8084,1.0
0.8086,1.0
0.8088,1.0
0.809,1.0
0.8092,1.0
0.8094,1.0
0.8096,1.0
0.8098,1.0
0.81,1.0
0.8102,1.0
0.8104,1.0
0.8106,1.0
0.8108,1.0
0.811,1.0
0.8112,1.0
0.8114,1.0
0.8116,1.0
0.8118,1.0
0.812,1.0
0.8122,1.0
0.8124,1.0
0.8126,1.0
0.8128,1.0
0.813,1.0
0.8132,1.0
0.8134,1.0
0.8136,1.0
0.8138,1.0
0.814,1.0
0.8142,1.0
0.8144,1.0
0.8146,1.0
0.8148,1.0
0.815,1.0
0.8152,1.0
0.8154,1.0
0.8156,1.0
0.8158,1.0
0.816,1.0
0.8162,1.0
0.8164,1.0
0.8166,1.0
0.8168,1.0
0.817,1.0
0.8172,1.0
0.8174,1.0
0.8176,1.0
0.8178,1.0
0.818,1.0
0.8182,1.0
0.8184,1.0
0.8186,1.0
0.8188,1.0
0.819,1.0
0.8192,1.0
0.8194,1.0
0.8196,1.0
0.8198,1.0
0.82,1.0
0.8202,1.0
0.8204,1.0
0.8206,1.0
0.8208,1.0
0.821,1.0
0.8212,1.0
0.8214,1.0
0.8216,1.0
0.8218,1.0
0.822,1.0
0.8222,1.0
0.8224,1.0
0.8226,1.0
0.8228,1.0
0.823,1.0
0.8232,1.0
0.8234,1.0
0.8236,1.0
0.8238,1.0
0.824,1.0
0.8242,1.0
0.8244,1.0
0.8246,1.0
0.8248,1.0
0.825,1.0
0.8252,1.0
0.8254,1.0
0.8256,1.0
0.8258,1.0
0.826,1.0
0.8262,1.0
0.8264,1.0
0.8266,1.0
0.8268,1.0
0.827,1.0
0.8272,1.0
0.8274,1.0
0.8276,1.0
0.8278,1.0
0.828,1.0
0.8282,1.0
0.8284,1.0
0.8286,1.0
0.8288,1.0
0.829,1.0
0.8292,1.0
0.8294,1.0
0.8296,1.0
0.8298,1.0
0.83,1.0
0.8302,1.0
0.8304,1.0
0.8306,1.0
0.8308,1.0
0.831,1.0
0.8312,1.0
0.8314,1.0
0.8316,1.0
0.8318,1.0
0.832,1.0
0.8322,1.0
0.8324,1.0
0.8326,1.0
0.8328,1.0
0.833,1.0
0.8332,1.0
0.8334,1.0
0.8336,1.0
0.8338,1.0
0.834,1.0
0.8342,1.0
0.8344,1.0
0.8346,1.0
0.8348,1.0
0.835,1.0
0.8352,1.0
0.8354,1.0
0.8356,1.0
0.8358,1.0
0.836,1.0
0.8362,1.0
0.8364,1.0
0.8366,1.0
0.8368,1.0
0.837,1.0
0.8372,1.0
0.8374,1.0
0.8376,1.0
0.8378,1.0
0.838,1.0
0.8382,1.0
0.8384,1.0
0.8386,1.0
0.8388,1.0
0.839,1.0
0.8392,1.0
0.8394,1.0
0.8396,1.0
0.8398,1.0
0.84,1.0
0.8402,1.0
0.8404,1.0
0.8406,1.0
0.8408,1.0
0.841,1.0
0.8412,1.0
0.8414,1.0
0.8416,1.0
0.8418,1.0
0.842,1.0
0.8422,1.0
0.8424,1.0
0.8426,1.0
0.8428,1.0
0.843,1.0
0.8432,1.0
0.8434,1.0
0.8436,1.0
0.8438,1.0
0.844,1.0
0.8442,1.0
0.8444,1.0
0.8446,1.0
0.8448,1.0
0.845,1.0
0.8452,1.0
0.8454,1.0
0.8456,1.0
0.8458,1.0
0.846,1.0
0.8462,1.0
0.8464,1.0
0.8466,1.0
0.8468,1.0
0.847,1.0
0.8472,1.0
0.8474,1.0
0.8476,1.0
0.8478,1.0
0.848,1.0
0.8482,1.0
0.8484,1.0
0.8486,1.0
0.8488,1.0
0.849,1.0
0.8492,1.0
0.8494,1.0
0.8496,1.0
0.8498,1.0
0.85,1.0
0.8502,1.0
0.8504,1.0
0.8506,1.0
0.8508,1.0
0.851,1.0
0.8512,1.0
0.8514,1.0
0.8516,1.0
0.8518,1.0
0.852,1.0
0.8522,1.0
0.8524,1.0
0.8526,1.0
0.8528,1.0
0.853,1.0
0.8532,1.0
0.8534,1.0
0.8536,1.0
0.8538,1.0
0.854,1.0
0.8542,1.0
0.8544,1.0
0.8546,1.0
0.8548,1.0
0.855,1.0
0.8552,1.0
0.8554,1.0
0.8556,1.0
0.8558,1.0
0.856,1.0
0.8562,1.0
0.8564,1.0
0.8566,1.0
0.8568,1.0
0.857,1.0
0.8572,1.0
0.8574,1.0
0.8576,1.0
0.8578,1.0
0.858,1.0
0.8582,1.0
0.8584,1.0
0.8586,1.0
0.8588,1.0
0.859,1.0
0.8592,1.0
0.8594,1.0
0.8596,1.0
0.8598,1.0
0.86,1.0
0.8602,1.0
0.8604,1.0
0.8606,1.0
0.8608,1.0
0.861,1.0
0.8612,1.0
0.8614,1.0
0.8616,1.0
0.8618,1.0
0.862,1.0
0.8622,1.0
0.8624,1.0
0.8626,1.0
0.8628,1.0
0.863,1.0
0.8632,1.0
0.8634,1.0
0.8636,1.0
0.8638,1.0
0.864,1.0
0.8642,1.0
0.8644,1.0
0.8646,1.0
0.8648,1.0
0.865,1.0
0.8652,1.0
0.8654,1.0
0.8656,1.0
0.8658,1.0
0.866,1.0
0.8662,1.0
0.8664,1.0
0.8666,1.0
0.8668,1.0
0.867,1.0
0.8672,1.0
0.8674,1.0
0.8676,1.0
0.8678,1.0
0.868,1.0
0.8682,1.0
0.8684,1.0
0.8686,1.0
0.8688,1.0
0.869,1.0
0.8692,1.0
0.8694,1.0
0.8696,1.0
0.8698,1.0
0.87,1.0
0.8702,1.0
0.8704,1.0
0.8706,1.0
0.8708,1.0
0.871,1.0
0.8712,1.0
0.8714,1.0
0.8716,1.0
0.8718,1.0
0.872,1.0
0.8722,1.0
0.8724,1.0
0.8726,1.0
0.8728,1.0
0.873,1.0
0.8732,1.0
0.8734,1.0
0.8736,1.0
0.8738,1.0
0.874,1.0
0.8742,1.0
0.8744,1.0
0.8746,1.0
0.8748,1.0
0.875,1.0
0.8752,1.0
0.8754,1.0
0.8756,1.0
0.8758,1.0
0.876,1.0
0.8762,1.0
0.8764,1.0
0.8766,1.0
0.8768,1.0
0.877,1.0
0.8772,1.0
0.8774,1.0
0.8776,1.0
0.8778,1.0
0.878,1.0
0.8782,1.0
0.8784,1.0
0.8786,1.0
0.8788,1.0
0.879,1.0
0.8792,1.0
0.8794,1.0
0.8796,1.0
0.8798,1.0
0.88,1.0
0.8802,1.0
0.8804,1.0
0.8806,1.0
0.8808,1.0
0.881,1.0
0.8812,1.0
0.8814,1.0
0.8816,1.0
0.8818,1.0
0.882,1.0
0.8822,1.0
0.8824,1.0
0.8826,1.0
0.8828,1.0
0.883,1.0
0.8832,1.0
0.8834,1.0
0.8836,1.0
0.8838,1.0
0.884,1.0
0.8842,1.0
0.8844,1.0
0.8846,1.0
0.8848,1.0
0.885,1.0
0.8852,1.0
0.8854,1.0
0.8856,1.0
0.8858,1.0
0.886,1.0
0.8862,1.0
0.8864,1.0
0.8866,1.0
0.8868,1.0
0.887,1.0
0.8872,1.0
0.8874,1.0
0.8876,1.0
0.8878,1.0
0.888,1.0
0.8882,1.0
0.8884,1.0
0.8886,1.0
0.8888,1.0
0.889,1.0
0.8892,1.0
0.8894,1.0
0.8896,1.0
0.8898,1.0
0.89,1.0
0.8902,1.0
0.8904,1.0
0.8906,1.0
0.8908,1.0
0.891,1.0
0.8912,1.0
0.8914,1.0
0.8916,1.0
0.8918,1.0
0.892,1.0
0.8922,1.0
0.8924,1.0
0.8926,1.0
0.8928,1.0
0.893,1.0
0.8932,1.0
0.8934,1.0
0.8936,1.0
0.8938,1.0
0.894,1.0
0.8942,1.0
0.8944,1.0
0.8946,1.0
0.8948,1.0
0.895,1.0
0.8952,1.0
0.8954,1.0
0.8956,1.0
0.8958,1.0
0.896,1.0
0.8962,1.0
0.8964,1.0
0.8966,1.0
0.8968,1.0
0.897,1.0
0.8972,1.0
0.8974,1.0
0.8976,1.0
0.8978,1.0
0.898,1.0
0.8982,1.0
0.8984,1.0
0.8986,1.0
0.8988,1.0
0.899,1.0
0.8992,1.0
0.8994,1.0
0.8996,1.0
0.8998,1.0
0.9,1.0
0.9002,1.0
0.9004,1.0
0.9006,1.0
0.9008,1.0
0.901,1.0
0.9012,1.0
0.9014,1.0
0.9016,1.0
0.9018,1.0
0.902,1.0
0.9022,1.0
0.9024,1.0
0.9026,1.0
0.9028,1.0
0.903,1.0
0.9032,1.0
0.9034,1.0
0.9036,1.0
0.9038,1.0
0.904,1.0
0.9042,1.0
0.9044,1.0
0.9046,1.0
0.9048,1.0
0.905,1.0
0.9052,1.0
0.9054,1.0
0.9056,1.0
0.9058,1.0
0.906,1.0
0.9062,1.0
0.9064,1.0
0.9066,1.0
0.9068,1.0
0.907,1.0
0.9072,1.0
0.9074,1.0
0.9076,1.0
0.9078,1.0
0.908,1.0
0.9082,1.0
0.9084,1.0
0.9086,1.0
0.9088,1.0
0.909,1.0
0.9092,1.0
0.9094,1.0
0.9096,1.0
0.9098,1.0
0.91,1.0
0.9102,1.0
0.9104,1.0
0.9106,1.0
0.9108,1.0
0.911,1.0
0.9112,1.0
0.9114,1.0
0.9116,1.0
0.9118,1.0
0.912,1.0
0.9122,1.0
0.9124,1.0
0.9126,1.0
0.9128,1.0
0.913,1.0
0.9132,1.0
0.9134,1.0
0.9136,1.0
0.9138,1.0
0.914,1.0
0.9142,1.0
0.9144,1.0
0.9146,1.0
0.9148,1.0
0.915,1.0
0.9152,1.0
0.9154,1.0
0.9156,1.0
0.9158,1.0
0.916,1.0
0.9162,1.0
0.9164,1.0
0.9166,1.0
0.9168,1.0
0.917,1.0
0.9172,1.0
0.9174,1.0
0.9176,1.0
0.9178,1.0
0.918,1.0
0.9182,1.0
0.9184,1.0
0.9186,1.0
0.9188,1.0
0.919,1.0
0.9192,1.0
0.9194,1.0
0.9196,1.0
0.9198,1.0
0.92,1.0
0.9202,1.0
0.9204,1.0
0.9206,1.0
0.9208,1.0
0.921,1.0
0.9212,1.0
0.9214,1.0
0.9216,1.0
0.9218,1.0
0.922,1.0
0.9222,1.0
0.9224,1.0
0.9226,1.0
0.9228,1.0
0.923,1.0
0.9232,1.0
0.9234,1.0
0.9236,1.0
0.9238,1.0
0.924,1.0
0.9242,1.0
0.9244,1.0
0.9246,1.0
0.9248,1.0
0.925,1.0
0.9252,1.0
0.9254,1.0
0.9256,1.0
0.9258,1.0
0.926,1.0
0.9262,1.0
0.9264,1.0
0.9266,1.0
0.9268,1.0
0.927,1.0
0.9272,1.0
0.9274,1.0
0.9276,1.0
0.9278,1.0
0.928,1.0
0.9282,1.0
0.9284,1.0
0.9286,1.0
0.9288,1.0
0.929,1.0
0.9292,1.0
0.9294,1.0
0.9296,1.0
0.9298,1.0
0.93,1.0
0.9302,1.0
0.9304,1.0
0.9306,1.0
0.9308,1.0
0.931,1.0
0.9312,1.0
0.9314,1.0
0.9316,1.0
0.9318,1.0
0.932,1.0
0.9322,1.0
0.9324,1.0
0.9326,1.0
0.9328,1.0
0.933,1.0
0.9332,1.0
0.9334,1.0
0.9336,1.0
0.9338,1.0
0.934,1.0
0.9342,1.0
0.9344,1.0
0.9346,1.0
0.9348,1.0
0.935,1.0
0.9352,1.0
0.9354,1.0
0.9356,1.0
0.9358,1.0
0.936,1.0
0.9362,1.0
0.9364,1.0
0.9366,1.0
0.9368,1.0
0.937,1.0
0.9372,1.0
0.9374,1.0
0.9376,1.0
0.9378,1.0
0.938,1.0
0.9382,1.0
0.9384,1.0
0.9386,1.0
0.9388,1.0
0.939,1.0
0.9392,1.0
0.9394,1.0
0.9396,1.0
0.9398,1.0
0.94,1.0
0.9402,1.0
0.9404,1.0
0.9406,1.0
0.9408,1.0
0.941,1.0
0.9412,1.0
0.9414,1.0
0.9416,1.0
0.9418,1.0
0.942,1.0
0.9422,1.0
0.9424,1.0
0.9426,1.0
0.9428,1.0
0.943,1.0
0.9432,1.0
0.9434,1.0
0.9436,1.0
0.9438,1.0
0.944,1.0
0.9442,1.0
0.9444,1.0
0.9446,1.0
0.9448,1.0
0.945,1.0
0.9452,1.0
0.9454,1.0
0.9456,1.0
0.9458,1.0
0.946,1.0
0.9462,1.0
0.9464,1.0
0.9466,1.0
0.9468,1.0
0.947,1.0
0.9472,1.0
0.9474,1.0
0.9476,1.0
0.9478,1.0
0.948,1.0
0.9482,1.0
0.9484,1.0
0.9486,1.0
0.9488,1.0
0.949,1.0
0.9492,1.0
0.9494,1.0
0.9496,1.0
0.9498,1.0
0.95,1.0
0.9502,1.0
0.9504,1.0
0.9506,1.0
0.9508,1.0
0.951,1.0
0.9512,1.0
0.9514,1.0
0.9516,1.0
0.9518,1.0
0.952,1.0
0.9522,1.0
0.9524,1.0
0.9526,1.0
0.9528,1.0
0.953,1.0
0.9532,1.0
0.9534,1.0
0.9536,1.0
0.9538,1.0
0.954,1.0
0.9542,1.0
0.9544,1.0
0.9546,1.0
0.9548,1.0
0.955,1.0
0.9552,1.0
0.9554,1.0
0.9556,1.0
0.9558,1.0
0.956,1.0
0.9562,1.0
0.9564,1.0
0.9566,1.0
0.9568,1.0
0.957,1.0
0.9572,1.0
0.9574,1.0
0.9576,1.0
0.9578,1.0
0.958,1.0
0.9582,1.0
0.9584,1.0
0.9586,1.0
0.9588,1.0
0.959,1.0
0.9592,1.0
0.9594,1.0
0.9596,1.0
0.9598,1.0
0.96,1.0
0.9602,1.0
0.9604,1.0
0.9606,1.0
0.9608,1.0
0.961,1.0
0.9612,1.0
0.9614,1.0
0.9616,1.0
0.9618,1.0
0.962,1.0
0.9622,1.0
0.9624,1.0
0.9626,1.0
0.9628,1.0
0.963,1.0
0.9632,1.0
0.9634,1.0
0.9636,1.0
0.9638,1.0
0.964,1.0
0.9642,1.0
0.9644,1.0
0.9646,1.0
0.9648,1.0
0.965,1.0
0.9652,1.0
0.9654,1.0
0.9656,1.0
0.9658,1.0
0.966,1.0
0.9662,1.0
0.9664,1.0
0.9666,1.0
0.9668,1.0
0.967,1.0
0.9672,1.0
0.9674,1.0
0.9676,1.0
0.9678,1.0
0.968,1.0
0.9682,1.0
0.9684,1.0
0.9686,1.0
0.9688,1.0
0.969,1.0
0.9692,1.0
0.9694,1.0
0.9696,1.0
0.9698,1.0
0.97,1.0
0.9702,1.0
0.9704,1.0
0.9706,1.0
0.9708,1.0
0.971,1.0
0.9712,1.0
0.9714,1.0
0.9716,1.0
0.9718,1.0
0.972,1.0
0.9722,1.0
0.9724,1.0
0.9726,1.0
0.9728,1.0
0.973,1.0
0.9732,1.0
0.9734,1.0
0.9736,1.0
0.9738,1.0
0.974,1.0
0.9742,1.0
0.9744,1.0
0.9746,1.0
0.9748,1.0
0.975,1.0
0.9752,1.0
0.9754,1.0
0.9756,1.0
0.9758,1.0
0.976,1.0
0.9762,1.0
0.9764,1.0
0.9766,1.0
0.9768,1.0
0.977,1.0
0.9772,1.0
0.9774,1.0
0.9776,1.0
0.9778,1.0
0.978,1.0
0.9782,1.0
0.9784,1.0
0.9786,1.0
0.9788,1.0
0.979,1.0
0.9792,1.0
0.9794,1.0
0.9796,1.0
0.9798,1.0
0.98,1.0
0.9802,1.0
0.9804,1.0
0.9806,1.0
0.9808,1.0
0.981,1.0
0.9812,1.0
0.9814,1.0
0.9816,1.0
0.9818,1.0
0.982,1.0
0.9822,1.0
0.9824,1.0
0.9826,1.0
0.9828,1.0
0.983,1.0
0.9832,1.0
0.9834,1.0
0.9836,1.0
0.9838,1.0
0.984,1.0
0.9842,1.0
0.9844,1.0
0.9846,1.0
0.9848,1.0
0.985,1.0
0.9852,1.0
0.9854,1.0
0.9856,1.0
0.9858,1.0
0.986,1.0
0.9862,1.0
0.9864,1.0
0.9866,1.0
0.9868,1.0
0.987,1.0
0.9872,1.0
0.9874,1.0
0.9876,1.0
0.9878,1.0
0.988,1.0
0.9882,1.0
0.9884,1.0
0.9886,1.0
0.9888,1.0
0.989,1.0
0.9892,1.0
0.9894,1.0
0.9896,1.0
0.9898,1.0
0.99,1.0
0.9902,1.0
0.9904,1.0
0.9906,1.0
0.9908,1.0
0.991,1.0
0.9912,1.0
0.9914,1.0
0.9916,1.0
0.9918,1.0
0.992,1.0
0.9922,1.0
0.9924,1.0
0.9926,1.0
0.9928,1.0
0.993,1.0
0.9932,1.0
0.9934,1.0
0.9936,1.0
0.9938,1.0
0.994,1.0
0.9942,1.0
0.9944,1.0
0.9946,1.0
0.9948,1.0
0.995,1.0
0.9952,1.0
0.9954,1.0
0.9956,1.0
0.9958,1.0
0.996,1.0
0.9962,1.0
0.9964,1.0
0.9966,1.0
0.9968,1.0
0.997,1.0
0.9972,1.0
0.9974,1.0
0.9976,1.0
0.9978,1.0
0.998,1.0
0.9982,1.0
0.9984,1.0
0.9986,1.0
0.9988,1.0
0.999,1.0
0.9992,1.0
0.9994,1.0
0.9996,1.0
0.9998,1.0

